Evidence for Long-Tails in SLS Algorithms

Stochastic local search (SLS) is a successful paradigm for solving the satisfiability problem of propositional logic. A recent development in this area involves solving not the original instance, but a modified, yet logically equivalent one. Empirically, this technique was found to be promising as it improves the performance of state-of-the-art SLS solvers. Currently, there is only a shallow understanding of how this modification technique affects the runtimes of SLS solvers. Thus, we model this modification process and conduct an empirical analysis of the hardness of logically equivalent formulas. Our results are twofold. First, if the modification process is treated as a random process, a lognormal distribution perfectly characterizes the hardness; implying that the hardness is long-tailed. This means that the modification technique can be further improved by implementing an additional restart mechanism. Thus, as a second contribution, we theoretically prove that all algorithms exhibiting this long-tail property can be further improved by restarts. Consequently, all SAT solvers employing this modification technique can be enhanced.

==> tikz/probsat/empirical_cdf.csv <==
6807.38 0.0002
6876.62 0.0002
6876.62 0.0004
6933.66 0.0004
6933.66 0.0006
7145.01 0.0006
7145.01 0.0008
7158.35 0.0008
7158.35 0.001
7192.46 0.001
7192.46 0.0012
7200.19 0.0012
7200.19 0.0014
7234.18 0.0014
7234.18 0.0016
7260.9 0.0016
7260.9 0.0018
7262.5 0.0018
7262.5 0.002
7330.66 0.002
7330.66 0.0022
7351.96 0.0022
7351.96 0.0024
7359.17 0.0024
7359.17 0.0026
7360.86 0.0026
7360.86 0.0028
7366.69 0.0028
7366.69 0.003
7366.71 0.003
7366.71 0.0032
7375.62 0.0032
7375.62 0.0034
7376.54 0.0034
7376.54 0.0036
7390.19 0.0036
7390.19 0.0038
7398.88 0.0038
7398.88 0.004
7399.41 0.004
7399.41 0.0042
7401.48 0.0042
7401.48 0.0044
7405.93 0.0044
7405.93 0.0046
7420.92 0.0046
7420.92 0.0048
7430.61 0.0048
7430.61 0.005
7431.61 0.005
7431.61 0.0052
7440.35 0.0052
7440.35 0.0054
7450.4 0.0054
7450.4 0.0056
7466.78 0.0056
7466.78 0.0058
7477.0 0.0058
7477.0 0.006
7511.9 0.006
7511.9 0.0062
7518.09 0.0062
7518.09 0.0064
7518.24 0.0064
7518.24 0.0066
7519.07 0.0066
7519.07 0.0068
7527.04 0.0068
7527.04 0.007
7537.79 0.007
7537.79 0.0072
7541.11 0.0072
7541.11 0.0074
7551.98 0.0074
7551.98 0.0076
7553.91 0.0076
7553.91 0.0078
7558.03 0.0078
7558.03 0.008
7570.23 0.008
7570.23 0.0082
7571.85 0.0082
7571.85 0.0084
7576.52 0.0084
7576.52 0.0086
7582.27 0.0086
7582.27 0.0088
7590.47 0.0088
7590.47 0.009
7604.92 0.009
7604.92 0.0092
7623.03 0.0092
7623.03 0.0094
7632.8 0.0094
7632.8 0.0096
7638.81 0.0096
7638.81 0.0098
7638.95 0.0098
7638.95 0.01
7640.39 0.01
7640.39 0.0102
7652.2 0.0102
7652.2 0.0104
7652.31 0.0104
7652.31 0.0106
7653.46 0.0106
7653.46 0.0108
7654.28 0.0108
7654.28 0.011
7659.48 0.011
7659.48 0.0112
7662.16 0.0112
7662.16 0.0114
7663.32 0.0114
7663.32 0.0116
7666.45 0.0116
7666.45 0.0118
7669.96 0.0118
7669.96 0.012
7670.41 0.012
7670.41 0.0122
7671.13 0.0122
7671.13 0.0124
7672.66 0.0124
7672.66 0.0126
7673.04 0.0126
7673.04 0.0128
7675.77 0.0128
7675.77 0.013
7681.52 0.013
7681.52 0.0132
7690.0 0.0132
7690.0 0.0134
7693.86 0.0134
7693.86 0.0136
7717.24 0.0136
7717.24 0.0138
7724.42 0.0138
7724.42 0.014
7730.65 0.014
7730.65 0.0142
7738.88 0.0142
7738.88 0.0144
7739.97 0.0144
7739.97 0.0146
7743.16 0.0146
7743.16 0.0148
7746.81 0.0148
7746.81 0.015
7752.36 0.015
7752.36 0.0152
7759.34 0.0152
7759.34 0.0154
7761.12 0.0154
7761.12 0.0156
7765.88 0.0156
7765.88 0.0158
7769.07 0.0158
7769.07 0.016
7772.35 0.016
7772.35 0.0162
7774.5 0.0162
7774.5 0.0164
7774.52 0.0164
7774.52 0.0166
7777.31 0.0166
7777.31 0.0168
7778.22 0.0168
7778.22 0.017
7778.83 0.017
7778.83 0.0172
7780.24 0.0172
7780.24 0.0174
7781.78 0.0174
7781.78 0.0176
7786.01 0.0176
7786.01 0.0178
7795.91 0.0178
7795.91 0.018
7796.42 0.018
7796.42 0.0182
7801.89 0.0182
7801.89 0.0184
7804.19 0.0184
7804.19 0.0186
7806.95 0.0186
7806.95 0.0188
7810.17 0.0188
7810.17 0.019
7817.58 0.019
7817.58 0.0192
7823.54 0.0192
7823.54 0.0194
7827.17 0.0194
7827.17 0.0196
7828.05 0.0196
7828.05 0.0198
7832.59 0.0198
7832.59 0.02
7835.34 0.02
7835.34 0.0202
7839.48 0.0202
7839.48 0.0204
7841.13 0.0204
7841.13 0.0206
7846.43 0.0206
7846.43 0.0208
7855.85 0.0208
7855.85 0.021
7857.88 0.021
7857.88 0.0212
7858.93 0.0212
7858.93 0.0214
7861.44 0.0214
7861.44 0.0216
7867.26 0.0216
7867.26 0.0218
7869.28 0.0218
7869.28 0.022
7870.25 0.022
7870.25 0.0222
7870.6 0.0222
7870.6 0.0224
7879.69 0.0224
7879.69 0.0226
7879.91 0.0226
7879.91 0.0228
7881.1 0.0228
7881.1 0.023
7881.16 0.023
7881.16 0.0232
7882.5 0.0232
7882.5 0.0234
7882.83 0.0234
7882.83 0.0236
7883.54 0.0236
7883.54 0.0238
7883.99 0.0238
7883.99 0.024
7884.83 0.024
7884.83 0.0242
7886.27 0.0242
7886.27 0.0244
7886.7 0.0244
7886.7 0.0246
7889.31 0.0246
7889.31 0.0248
7890.49 0.0248
7890.49 0.025
7898.34 0.025
7898.34 0.0252
7901.7 0.0252
7901.7 0.0254
7910.2 0.0254
7910.2 0.0256
7917.67 0.0256
7917.67 0.0258
7921.4 0.0258
7921.4 0.026
7922.24 0.026
7922.24 0.0262
7923.67 0.0262
7923.67 0.0264
7924.93 0.0264
7924.93 0.0266
7930.69 0.0266
7930.69 0.0268
7931.46 0.0268
7931.46 0.027
7932.39 0.027
7932.39 0.0272
7938.97 0.0272
7938.97 0.0274
7939.39 0.0274
7939.39 0.0276
7941.65 0.0276
7941.65 0.0278
7943.41 0.0278
7943.41 0.028
7945.5 0.028
7945.5 0.0282
7956.58 0.0282
7956.58 0.0284
7956.72 0.0284
7956.72 0.0286
7959.62 0.0286
7959.62 0.0288
7961.29 0.0288
7961.29 0.029
7967.76 0.029
7967.76 0.0292
7969.01 0.0292
7969.01 0.0294
7969.02 0.0294
7969.02 0.0296
7970.36 0.0296
7970.36 0.0298
7970.46 0.0298
7970.46 0.03
7971.02 0.03
7971.02 0.0302
7976.13 0.0302
7976.13 0.0304
7976.27 0.0304
7976.27 0.0306
7978.03 0.0306
7978.03 0.0308
7978.38 0.0308
7978.38 0.031
7978.66 0.031
7978.66 0.0312
7978.7 0.0312
7978.7 0.0314
7978.89 0.0314
7978.89 0.0316
7979.08 0.0316
7979.08 0.0318
7981.85 0.0318
7981.85 0.032
7985.02 0.032
7985.02 0.0322
7985.34 0.0322
7985.34 0.0324
7986.64 0.0324
7986.64 0.0326
7989.78 0.0326
7989.78 0.0328
7990.08 0.0328
7990.08 0.033
7992.03 0.033
7992.03 0.0332
7993.75 0.0332
7993.75 0.0334
7995.56 0.0334
7995.56 0.0336
7997.1 0.0336
7997.1 0.0338
7997.86 0.0338
7997.86 0.034
8010.18 0.034
8010.18 0.0342
8012.0 0.0342
8012.0 0.0344
8016.46 0.0344
8016.46 0.0346
8016.64 0.0346
8016.64 0.0348
8021.68 0.0348
8021.68 0.035
8026.16 0.035
8026.16 0.0352
8026.23 0.0352
8026.23 0.0354
8029.23 0.0354
8029.23 0.0356
8033.87 0.0356
8033.87 0.0358
8036.03 0.0358
8036.03 0.036
8038.66 0.036
8038.66 0.0362
8041.06 0.0362
8041.06 0.0364
8043.97 0.0364
8043.97 0.0366
8044.53 0.0366
8044.53 0.0368
8044.68 0.0368
8044.68 0.037
8048.45 0.037
8048.45 0.0372
8052.39 0.0372
8052.39 0.0374
8053.76 0.0374
8053.76 0.0376
8056.54 0.0376
8056.54 0.0378
8060.94 0.0378
8060.94 0.038
8061.28 0.038
8061.28 0.0382
8061.86 0.0382
8061.86 0.0384
8063.0 0.0384
8063.0 0.0386
8063.65 0.0386
8063.65 0.0388
8065.08 0.0388
8065.08 0.039
8065.54 0.039
8065.54 0.0392
8066.28 0.0392
8066.28 0.0394
8066.63 0.0394
8066.63 0.0396
8068.33 0.0396
8068.33 0.0398
8072.96 0.0398
8072.96 0.04
8075.41 0.04
8075.41 0.0402
8076.55 0.0402
8076.55 0.0404
8076.59 0.0404
8076.59 0.0406
8076.62 0.0406
8076.62 0.0408
8076.68 0.0408
8076.68 0.041
8077.44 0.041
8077.44 0.0412
8077.72 0.0412
8077.72 0.0414
8080.49 0.0414
8080.49 0.0416
8081.32 0.0416
8081.32 0.0418
8085.79 0.0418
8085.79 0.042
8086.55 0.042
8086.55 0.0422
8086.71 0.0422
8086.71 0.0424
8088.53 0.0424
8088.53 0.0426
8089.01 0.0426
8089.01 0.0428
8090.67 0.0428
8090.67 0.043
8091.78 0.043
8091.78 0.0432
8093.48 0.0432
8093.48 0.0434
8097.86 0.0434
8097.86 0.0436
8098.53 0.0436
8098.53 0.0438
8102.26 0.0438
8102.26 0.044
8105.6 0.044
8105.6 0.0442
8106.28 0.0442
8106.28 0.0444
8107.87 0.0444
8107.87 0.0446
8111.72 0.0446
8111.72 0.0448
8115.51 0.0448
8115.51 0.045
8115.63 0.045
8115.63 0.0452
8115.65 0.0452
8115.65 0.0454
8120.7 0.0454
8120.7 0.0456
8124.44 0.0456
8124.44 0.0458
8126.83 0.0458
8126.83 0.046
8129.89 0.046
8129.89 0.0462
8130.13 0.0462
8130.13 0.0464
8131.02 0.0464
8131.02 0.0466
8131.08 0.0466
8131.08 0.0468
8132.34 0.0468
8132.34 0.047
8132.86 0.047
8132.86 0.0472
8134.65 0.0472
8134.65 0.0474
8135.09 0.0474
8135.09 0.0476
8135.6 0.0476
8135.6 0.0478
8136.15 0.0478
8136.15 0.048
8136.62 0.048
8136.62 0.0482
8136.85 0.0482
8136.85 0.0484
8137.16 0.0484
8137.16 0.0486
8137.5 0.0486
8137.5 0.0488
8137.64 0.0488
8137.64 0.049
8137.83 0.049
8137.83 0.0492
8140.11 0.0492
8140.11 0.0494
8140.95 0.0494
8140.95 0.0496
8141.24 0.0496
8141.24 0.0498
8142.93 0.0498
8142.93 0.05
8143.3 0.05
8143.3 0.0502
8143.95 0.0502
8143.95 0.0504
8144.98 0.0504
8144.98 0.0506
8145.43 0.0506
8145.43 0.0508
8145.64 0.0508
8145.64 0.051
8145.95 0.051
8145.95 0.0512
8151.89 0.0512
8151.89 0.0514
8152.71 0.0514
8152.71 0.0516
8155.92 0.0516
8155.92 0.0518
8159.66 0.0518
8159.66 0.052
8162.03 0.052
8162.03 0.0522
8164.27 0.0522
8164.27 0.0524
8165.29 0.0524
8165.29 0.0526
8165.86 0.0526
8165.86 0.0528
8169.52 0.0528
8169.52 0.053
8170.04 0.053
8170.04 0.0532
8171.42 0.0532
8171.42 0.0534
8171.7 0.0534
8171.7 0.0536
8172.64 0.0536
8172.64 0.0538
8176.93 0.0538
8176.93 0.054
8179.12 0.054
8179.12 0.0542
8179.16 0.0542
8179.16 0.0544
8179.4 0.0544
8179.4 0.0546
8182.37 0.0546
8182.37 0.0548
8182.79 0.0548
8182.79 0.055
8184.96 0.055
8184.96 0.0552
8188.46 0.0552
8188.46 0.0554
8189.66 0.0554
8189.66 0.0556
8191.34 0.0556
8191.34 0.0558
8192.04 0.0558
8192.04 0.0562
8192.04 0.0562
8192.04 0.0562
8194.04 0.0562
8194.04 0.0564
8195.33 0.0564
8195.33 0.0566
8196.47 0.0566
8196.47 0.0568
8197.19 0.0568
8197.19 0.057
8197.33 0.057
8197.33 0.0572
8197.63 0.0572
8197.63 0.0574
8197.67 0.0574
8197.67 0.0576
8198.41 0.0576
8198.41 0.0578
8199.6 0.0578
8199.6 0.058
8201.82 0.058
8201.82 0.0582
8202.46 0.0582
8202.46 0.0584
8202.85 0.0584
8202.85 0.0586
8205.06 0.0586
8205.06 0.0588
8208.76 0.0588
8208.76 0.059
8209.46 0.059
8209.46 0.0592
8210.94 0.0592
8210.94 0.0594
8212.56 0.0594
8212.56 0.0596
8212.93 0.0596
8212.93 0.0598
8213.85 0.0598
8213.85 0.06
8214.03 0.06
8214.03 0.0602
8215.29 0.0602
8215.29 0.0604
8216.99 0.0604
8216.99 0.0606
8217.38 0.0606
8217.38 0.0608
8217.87 0.0608
8217.87 0.061
8218.73 0.061
8218.73 0.0612
8218.83 0.0612
8218.83 0.0614
8220.1 0.0614
8220.1 0.0616
8220.79 0.0616
8220.79 0.0618
8221.0 0.0618
8221.0 0.062
8221.26 0.062
8221.26 0.0622
8222.56 0.0622
8222.56 0.0624
8225.01 0.0624
8225.01 0.0626
8225.32 0.0626
8225.32 0.0628
8225.58 0.0628
8225.58 0.063
8226.76 0.063
8226.76 0.0632
8227.01 0.0632
8227.01 0.0634
8228.76 0.0634
8228.76 0.0636
8229.0 0.0636
8229.0 0.0638
8229.08 0.0638
8229.08 0.064
8230.89 0.064
8230.89 0.0642
8235.03 0.0642
8235.03 0.0644
8237.27 0.0644
8237.27 0.0646
8237.86 0.0646
8237.86 0.0648
8239.82 0.0648
8239.82 0.065
8242.77 0.065
8242.77 0.0652
8243.01 0.0652
8243.01 0.0654
8243.15 0.0654
8243.15 0.0656
8243.58 0.0656
8243.58 0.0658
8243.81 0.0658
8243.81 0.066
8244.15 0.066
8244.15 0.0662
8244.24 0.0662
8244.24 0.0664
8245.96 0.0664
8245.96 0.0666
8246.05 0.0666
8246.05 0.0668
8249.95 0.0668
8249.95 0.067
8251.98 0.067
8251.98 0.0672
8252.7 0.0672
8252.7 0.0674
8252.83 0.0674
8252.83 0.0676
8254.58 0.0676
8254.58 0.0678
8255.78 0.0678
8255.78 0.068
8256.47 0.068
8256.47 0.0682
8258.02 0.0682
8258.02 0.0684
8258.36 0.0684
8258.36 0.0686
8259.18 0.0686
8259.18 0.0688
8260.25 0.0688
8260.25 0.0692
8260.25 0.0692
8260.25 0.0692
8260.33 0.0692
8260.33 0.0694
8261.59 0.0694
8261.59 0.0696
8264.57 0.0696
8264.57 0.0698
8270.12 0.0698
8270.12 0.07
8270.97 0.07
8270.97 0.0702
8272.57 0.0702
8272.57 0.0704
8272.77 0.0704
8272.77 0.0706
8273.15 0.0706
8273.15 0.0708
8273.77 0.0708
8273.77 0.071
8277.22 0.071
8277.22 0.0712
8277.45 0.0712
8277.45 0.0714
8277.87 0.0714
8277.87 0.0716
8280.16 0.0716
8280.16 0.0718
8283.07 0.0718
8283.07 0.072
8284.45 0.072
8284.45 0.0722
8284.76 0.0722
8284.76 0.0724
8284.94 0.0724
8284.94 0.0726
8285.81 0.0726
8285.81 0.0728
8285.9 0.0728
8285.9 0.073
8286.2 0.073
8286.2 0.0732
8286.35 0.0732
8286.35 0.0734
8286.48 0.0734
8286.48 0.0736
8288.06 0.0736
8288.06 0.0738
8289.19 0.0738
8289.19 0.074
8289.28 0.074
8289.28 0.0742
8289.88 0.0742
8289.88 0.0744
8292.41 0.0744
8292.41 0.0746
8292.97 0.0746
8292.97 0.0748
8295.26 0.0748
8295.26 0.075
8301.13 0.075
8301.13 0.0752
8301.66 0.0752
8301.66 0.0754
8302.42 0.0754
8302.42 0.0756
8303.24 0.0756
8303.24 0.0758
8303.77 0.0758
8303.77 0.076
8304.07 0.076
8304.07 0.0762
8304.11 0.0762
8304.11 0.0764
8306.05 0.0764
8306.05 0.0766
8306.37 0.0766
8306.37 0.0768
8307.21 0.0768
8307.21 0.077
8308.18 0.077
8308.18 0.0772
8309.79 0.0772
8309.79 0.0774
8310.99 0.0774
8310.99 0.0776
8311.23 0.0776
8311.23 0.0778
8311.66 0.0778
8311.66 0.078
8313.79 0.078
8313.79 0.0782
8314.19 0.0782
8314.19 0.0784
8314.46 0.0784
8314.46 0.0786
8314.74 0.0786
8314.74 0.0788
8315.61 0.0788
8315.61 0.079
8315.79 0.079
8315.79 0.0792
8316.04 0.0792
8316.04 0.0794
8316.13 0.0794
8316.13 0.0796
8316.7 0.0796
8316.7 0.0798
8317.08 0.0798
8317.08 0.08
8319.54 0.08
8319.54 0.0802
8319.93 0.0802
8319.93 0.0804
8321.05 0.0804
8321.05 0.0806
8322.39 0.0806
8322.39 0.0808
8324.18 0.0808
8324.18 0.081
8328.98 0.081
8328.98 0.0812
8329.33 0.0812
8329.33 0.0814
8333.1 0.0814
8333.1 0.0816
8333.83 0.0816
8333.83 0.0818
8334.32 0.0818
8334.32 0.082
8335.65 0.082
8335.65 0.0822
8335.7 0.0822
8335.7 0.0824
8337.18 0.0824
8337.18 0.0826
8338.09 0.0826
8338.09 0.0828
8338.16 0.0828
8338.16 0.083
8339.55 0.083
8339.55 0.0832
8339.64 0.0832
8339.64 0.0834
8340.88 0.0834
8340.88 0.0836
8341.03 0.0836
8341.03 0.0838
8341.53 0.0838
8341.53 0.084
8343.16 0.084
8343.16 0.0842
8344.14 0.0842
8344.14 0.0844
8344.55 0.0844
8344.55 0.0846
8344.72 0.0846
8344.72 0.0848
8345.21 0.0848
8345.21 0.085
8345.23 0.085
8345.23 0.0852
8346.59 0.0852
8346.59 0.0854
8347.07 0.0854
8347.07 0.0856
8347.27 0.0856
8347.27 0.0858
8347.99 0.0858
8347.99 0.086
8349.57 0.086
8349.57 0.0862
8349.89 0.0862
8349.89 0.0864
8350.47 0.0864
8350.47 0.0866
8351.01 0.0866
8351.01 0.0868
8351.34 0.0868
8351.34 0.087
8351.56 0.087
8351.56 0.0872
8352.08 0.0872
8352.08 0.0874
8352.16 0.0874
8352.16 0.0876
8352.79 0.0876
8352.79 0.0878
8353.35 0.0878
8353.35 0.088
8353.47 0.088
8353.47 0.0882
8354.39 0.0882
8354.39 0.0884
8354.71 0.0884
8354.71 0.0886
8355.22 0.0886
8355.22 0.0888
8355.34 0.0888
8355.34 0.089
8355.37 0.089
8355.37 0.0892
8355.44 0.0892
8355.44 0.0894
8360.36 0.0894
8360.36 0.0896
8363.16 0.0896
8363.16 0.0898
8363.3 0.0898
8363.3 0.09
8367.86 0.09
8367.86 0.0902
8368.89 0.0902
8368.89 0.0904
8370.74 0.0904
8370.74 0.0906
8371.07 0.0906
8371.07 0.091
8371.07 0.091
8371.07 0.091
8373.64 0.091
8373.64 0.0912
8374.74 0.0912
8374.74 0.0914
8375.41 0.0914
8375.41 0.0916
8376.69 0.0916
8376.69 0.0918
8378.94 0.0918
8378.94 0.092
8379.82 0.092
8379.82 0.0922
8382.2 0.0922
8382.2 0.0924
8382.71 0.0924
8382.71 0.0926
8385.06 0.0926
8385.06 0.0928
8386.17 0.0928
8386.17 0.093
8388.95 0.093
8388.95 0.0932
8393.6 0.0932
8393.6 0.0934
8394.18 0.0934
8394.18 0.0936
8394.77 0.0936
8394.77 0.0938
8395.6 0.0938
8395.6 0.094
8396.15 0.094
8396.15 0.0942
8396.95 0.0942
8396.95 0.0944
8397.33 0.0944
8397.33 0.0946
8398.96 0.0946
8398.96 0.0948
8399.19 0.0948
8399.19 0.095
8399.32 0.095
8399.32 0.0952
8402.48 0.0952
8402.48 0.0954
8402.65 0.0954
8402.65 0.0956
8402.88 0.0956
8402.88 0.0958
8403.03 0.0958
8403.03 0.096
8404.43 0.096
8404.43 0.0962
8407.61 0.0962
8407.61 0.0964
8407.81 0.0964
8407.81 0.0966
8410.34 0.0966
8410.34 0.0968
8410.5 0.0968
8410.5 0.097
8411.82 0.097
8411.82 0.0972
8411.99 0.0972
8411.99 0.0974
8414.35 0.0974
8414.35 0.0976
8414.41 0.0976
8414.41 0.0978
8415.66 0.0978
8415.66 0.098
8415.76 0.098
8415.76 0.0982
8415.86 0.0982
8415.86 0.0984
8416.41 0.0984
8416.41 0.0986
8418.38 0.0986
8418.38 0.0988
8418.43 0.0988
8418.43 0.099
8418.67 0.099
8418.67 0.0992
8419.69 0.0992
8419.69 0.0996
8419.69 0.0996
8419.69 0.0996
8422.18 0.0996
8422.18 0.0998
8423.16 0.0998
8423.16 0.1
8423.46 0.1
8423.46 0.1002
8423.74 0.1002
8423.74 0.1004
8425.51 0.1004
8425.51 0.1006
8425.88 0.1006
8425.88 0.1008
8425.92 0.1008
8425.92 0.101
8426.52 0.101
8426.52 0.1012
8427.87 0.1012
8427.87 0.1014
8427.91 0.1014
8427.91 0.1016
8428.28 0.1016
8428.28 0.1018
8428.91 0.1018
8428.91 0.102
8429.12 0.102
8429.12 0.1022
8430.39 0.1022
8430.39 0.1024
8430.45 0.1024
8430.45 0.1026
8430.79 0.1026
8430.79 0.1028
8431.41 0.1028
8431.41 0.103
8432.88 0.103
8432.88 0.1032
8432.94 0.1032
8432.94 0.1034
8435.2 0.1034
8435.2 0.1036
8436.24 0.1036
8436.24 0.1038
8436.33 0.1038
8436.33 0.104
8437.5 0.104
8437.5 0.1042
8437.8 0.1042
8437.8 0.1044
8439.93 0.1044
8439.93 0.1046
8440.53 0.1046
8440.53 0.1048
8443.27 0.1048
8443.27 0.105
8445.16 0.105
8445.16 0.1052
8447.78 0.1052
8447.78 0.1054
8448.08 0.1054
8448.08 0.1056
8448.14 0.1056
8448.14 0.1058
8448.61 0.1058
8448.61 0.106
8448.94 0.106
8448.94 0.1062
8449.53 0.1062
8449.53 0.1064
8450.74 0.1064
8450.74 0.1066
8451.21 0.1066
8451.21 0.1068
8451.81 0.1068
8451.81 0.107
8452.66 0.107
8452.66 0.1072
8455.4 0.1072
8455.4 0.1074
8456.19 0.1074
8456.19 0.1076
8457.28 0.1076
8457.28 0.1078
8457.75 0.1078
8457.75 0.108
8457.83 0.108
8457.83 0.1082
8457.89 0.1082
8457.89 0.1084
8459.84 0.1084
8459.84 0.1086
8461.87 0.1086
8461.87 0.1088
8462.3 0.1088
8462.3 0.109
8462.99 0.109
8462.99 0.1092
8464.38 0.1092
8464.38 0.1094
8465.06 0.1094
8465.06 0.1096
8465.67 0.1096
8465.67 0.1098
8467.25 0.1098
8467.25 0.11
8467.9 0.11
8467.9 0.1102
8468.79 0.1102
8468.79 0.1104
8469.43 0.1104
8469.43 0.1106
8470.68 0.1106
8470.68 0.1108
8470.92 0.1108
8470.92 0.111
8470.96 0.111
8470.96 0.1112
8471.57 0.1112
8471.57 0.1114
8472.49 0.1114
8472.49 0.1116
8474.64 0.1116
8474.64 0.1118
8476.92 0.1118
8476.92 0.112
8478.25 0.112
8478.25 0.1122
8478.69 0.1122
8478.69 0.1124
8479.37 0.1124
8479.37 0.1126
8479.42 0.1126
8479.42 0.1128
8479.45 0.1128
8479.45 0.113
8479.66 0.113
8479.66 0.1132
8479.99 0.1132
8479.99 0.1134
8480.87 0.1134
8480.87 0.1136
8480.92 0.1136
8480.92 0.1138
8481.0 0.1138
8481.0 0.114
8481.22 0.114
8481.22 0.1142
8481.71 0.1142
8481.71 0.1144
8483.38 0.1144
8483.38 0.1146
8487.68 0.1146
8487.68 0.1148
8488.62 0.1148
8488.62 0.115
8489.12 0.115
8489.12 0.1152
8489.58 0.1152
8489.58 0.1154
8489.95 0.1154
8489.95 0.1156
8491.41 0.1156
8491.41 0.1158
8492.01 0.1158
8492.01 0.116
8492.04 0.116
8492.04 0.1162
8493.47 0.1162
8493.47 0.1164
8494.14 0.1164
8494.14 0.1166
8494.71 0.1166
8494.71 0.1168
8496.94 0.1168
8496.94 0.117
8497.87 0.117
8497.87 0.1172
8497.89 0.1172
8497.89 0.1174
8501.81 0.1174
8501.81 0.1176
8502.13 0.1176
8502.13 0.1178
8502.24 0.1178
8502.24 0.118
8502.32 0.118
8502.32 0.1182
8502.54 0.1182
8502.54 0.1184
8503.57 0.1184
8503.57 0.1186
8506.17 0.1186
8506.17 0.1188
8508.23 0.1188
8508.23 0.119
8508.39 0.119
8508.39 0.1192
8509.24 0.1192
8509.24 0.1194
8509.52 0.1194
8509.52 0.1196
8511.04 0.1196
8511.04 0.1198
8511.1 0.1198
8511.1 0.12
8511.15 0.12
8511.15 0.1202
8511.73 0.1202
8511.73 0.1204
8511.82 0.1204
8511.82 0.1206
8512.41 0.1206
8512.41 0.1208
8512.57 0.1208
8512.57 0.121
8512.64 0.121
8512.64 0.1212
8513.45 0.1212
8513.45 0.1214
8515.06 0.1214
8515.06 0.1216
8515.21 0.1216
8515.21 0.1218
8515.48 0.1218
8515.48 0.122
8516.22 0.122
8516.22 0.1222
8516.99 0.1222
8516.99 0.1224
8517.16 0.1224
8517.16 0.1226
8517.84 0.1226
8517.84 0.1228
8518.08 0.1228
8518.08 0.123
8518.5 0.123
8518.5 0.1232
8518.59 0.1232
8518.59 0.1234
8519.19 0.1234
8519.19 0.1236
8520.03 0.1236
8520.03 0.1238
8520.11 0.1238
8520.11 0.124
8520.86 0.124
8520.86 0.1242
8522.1 0.1242
8522.1 0.1244
8523.99 0.1244
8523.99 0.1246
8524.63 0.1246
8524.63 0.1248
8526.59 0.1248
8526.59 0.125
8527.45 0.125
8527.45 0.1252
8529.35 0.1252
8529.35 0.1254
8529.88 0.1254
8529.88 0.1256
8529.92 0.1256
8529.92 0.1258
8530.0 0.1258
8530.0 0.126
8532.59 0.126
8532.59 0.1262
8532.6 0.1262
8532.6 0.1264
8534.39 0.1264
8534.39 0.1266
8534.52 0.1266
8534.52 0.1268
8534.89 0.1268
8534.89 0.127
8534.91 0.127
8534.91 0.1272
8535.69 0.1272
8535.69 0.1274
8535.99 0.1274
8535.99 0.1276
8537.04 0.1276
8537.04 0.1278
8537.34 0.1278
8537.34 0.128
8538.8 0.128
8538.8 0.1282
8539.05 0.1282
8539.05 0.1284
8539.37 0.1284
8539.37 0.1286
8539.5 0.1286
8539.5 0.1288
8540.3 0.1288
8540.3 0.129
8540.49 0.129
8540.49 0.1292
8540.61 0.1292
8540.61 0.1294
8540.87 0.1294
8540.87 0.1296
8541.88 0.1296
8541.88 0.1298
8542.34 0.1298
8542.34 0.13
8543.72 0.13
8543.72 0.1302
8544.01 0.1302
8544.01 0.1304
8544.52 0.1304
8544.52 0.1306
8544.72 0.1306
8544.72 0.1308
8546.29 0.1308
8546.29 0.131
8546.7 0.131
8546.7 0.1312
8546.72 0.1312
8546.72 0.1314
8546.82 0.1314
8546.82 0.1316
8547.16 0.1316
8547.16 0.1318
8547.43 0.1318
8547.43 0.132
8548.12 0.132
8548.12 0.1322
8549.34 0.1322
8549.34 0.1324
8550.17 0.1324
8550.17 0.1326
8551.16 0.1326
8551.16 0.1328
8551.48 0.1328
8551.48 0.133
8551.71 0.133
8551.71 0.1332
8551.92 0.1332
8551.92 0.1334
8552.38 0.1334
8552.38 0.1336
8553.71 0.1336
8553.71 0.1338
8553.89 0.1338
8553.89 0.134
8554.56 0.134
8554.56 0.1342
8555.01 0.1342
8555.01 0.1344
8556.58 0.1344
8556.58 0.1346
8556.79 0.1346
8556.79 0.1348
8556.83 0.1348
8556.83 0.135
8557.27 0.135
8557.27 0.1352
8557.54 0.1352
8557.54 0.1354
8557.87 0.1354
8557.87 0.1356
8558.19 0.1356
8558.19 0.1358
8559.46 0.1358
8559.46 0.136
8560.11 0.136
8560.11 0.1362
8562.67 0.1362
8562.67 0.1364
8564.84 0.1364
8564.84 0.1366
8564.86 0.1366
8564.86 0.1368
8565.78 0.1368
8565.78 0.137
8566.0 0.137
8566.0 0.1372
8566.51 0.1372
8566.51 0.1374
8567.09 0.1374
8567.09 0.1376
8567.85 0.1376
8567.85 0.1378
8568.06 0.1378
8568.06 0.138
8568.31 0.138
8568.31 0.1382
8568.48 0.1382
8568.48 0.1384
8568.49 0.1384
8568.49 0.1386
8569.35 0.1386
8569.35 0.1388
8570.03 0.1388
8570.03 0.139
8572.81 0.139
8572.81 0.1392
8573.65 0.1392
8573.65 0.1394
8574.37 0.1394
8574.37 0.1396
8574.62 0.1396
8574.62 0.1398
8574.92 0.1398
8574.92 0.14
8576.25 0.14
8576.25 0.1402
8576.47 0.1402
8576.47 0.1404
8577.01 0.1404
8577.01 0.1406
8577.04 0.1406
8577.04 0.1408
8578.03 0.1408
8578.03 0.141
8578.61 0.141
8578.61 0.1412
8579.07 0.1412
8579.07 0.1414
8579.4 0.1414
8579.4 0.1416
8580.21 0.1416
8580.21 0.1418
8580.86 0.1418
8580.86 0.142
8580.96 0.142
8580.96 0.1422
8583.4 0.1422
8583.4 0.1424
8584.54 0.1424
8584.54 0.1426
8584.58 0.1426
8584.58 0.1428
8585.96 0.1428
8585.96 0.143
8586.33 0.143
8586.33 0.1432
8586.63 0.1432
8586.63 0.1434
8587.41 0.1434
8587.41 0.1436
8588.06 0.1436
8588.06 0.1438
8589.83 0.1438
8589.83 0.144
8592.26 0.144
8592.26 0.1442
8592.3 0.1442
8592.3 0.1444
8593.59 0.1444
8593.59 0.1446
8594.58 0.1446
8594.58 0.1448
8596.31 0.1448
8596.31 0.145
8596.91 0.145
8596.91 0.1452
8597.06 0.1452
8597.06 0.1454
8597.3 0.1454
8597.3 0.1456
8597.32 0.1456
8597.32 0.1458
8597.41 0.1458
8597.41 0.146
8598.21 0.146
8598.21 0.1462
8599.0 0.1462
8599.0 0.1464
8599.64 0.1464
8599.64 0.1466
8599.79 0.1466
8599.79 0.1468
8600.52 0.1468
8600.52 0.147
8601.22 0.147
8601.22 0.1472
8601.52 0.1472
8601.52 0.1474
8602.29 0.1474
8602.29 0.1476
8603.09 0.1476
8603.09 0.1478
8603.96 0.1478
8603.96 0.148
8604.75 0.148
8604.75 0.1482
8605.64 0.1482
8605.64 0.1484
8605.93 0.1484
8605.93 0.1486
8607.44 0.1486
8607.44 0.1488
8608.07 0.1488
8608.07 0.149
8608.41 0.149
8608.41 0.1492
8610.59 0.1492
8610.59 0.1494
8614.03 0.1494
8614.03 0.1496
8614.09 0.1496
8614.09 0.1498
8614.12 0.1498
8614.12 0.15
8614.83 0.15
8614.83 0.1502
8616.01 0.1502
8616.01 0.1504
8616.34 0.1504
8616.34 0.1506
8617.38 0.1506
8617.38 0.1508
8617.63 0.1508
8617.63 0.151
8617.96 0.151
8617.96 0.1512
8618.28 0.1512
8618.28 0.1514
8619.13 0.1514
8619.13 0.1516
8619.31 0.1516
8619.31 0.1518
8619.71 0.1518
8619.71 0.152
8620.04 0.152
8620.04 0.1522
8620.86 0.1522
8620.86 0.1524
8620.9 0.1524
8620.9 0.1526
8621.63 0.1526
8621.63 0.1528
8621.73 0.1528
8621.73 0.153
8621.78 0.153
8621.78 0.1532
8622.96 0.1532
8622.96 0.1534
8623.33 0.1534
8623.33 0.1536
8623.67 0.1536
8623.67 0.1538
8624.36 0.1538
8624.36 0.154
8624.57 0.154
8624.57 0.1542
8624.98 0.1542
8624.98 0.1544
8625.47 0.1544
8625.47 0.1546
8627.18 0.1546
8627.18 0.1548
8627.64 0.1548
8627.64 0.155
8629.02 0.155
8629.02 0.1552
8631.12 0.1552
8631.12 0.1554
8631.24 0.1554
8631.24 0.1556
8632.34 0.1556
8632.34 0.1558
8632.5 0.1558
8632.5 0.156
8633.01 0.156
8633.01 0.1562
8633.63 0.1562
8633.63 0.1564
8633.77 0.1564
8633.77 0.1566
8633.79 0.1566
8633.79 0.1568
8633.99 0.1568
8633.99 0.157
8634.3 0.157
8634.3 0.1572
8634.64 0.1572
8634.64 0.1574
8635.49 0.1574
8635.49 0.1576
8638.27 0.1576
8638.27 0.1578
8638.57 0.1578
8638.57 0.158
8639.07 0.158
8639.07 0.1582
8639.92 0.1582
8639.92 0.1584
8640.11 0.1584
8640.11 0.1586
8641.14 0.1586
8641.14 0.1588
8641.74 0.1588
8641.74 0.159
8642.49 0.159
8642.49 0.1592
8643.04 0.1592
8643.04 0.1594
8643.37 0.1594
8643.37 0.1596
8644.06 0.1596
8644.06 0.1598
8644.17 0.1598
8644.17 0.16
8645.17 0.16
8645.17 0.1602
8646.07 0.1602
8646.07 0.1604
8647.45 0.1604
8647.45 0.1606
8649.68 0.1606
8649.68 0.1608
8649.74 0.1608
8649.74 0.161
8650.98 0.161
8650.98 0.1612
8651.46 0.1612
8651.46 0.1614
8652.38 0.1614
8652.38 0.1616
8652.66 0.1616
8652.66 0.1618
8653.37 0.1618
8653.37 0.162
8653.45 0.162
8653.45 0.1622
8653.63 0.1622
8653.63 0.1624
8653.72 0.1624
8653.72 0.1626
8654.66 0.1626
8654.66 0.1628
8654.81 0.1628
8654.81 0.163
8655.59 0.163
8655.59 0.1632
8656.95 0.1632
8656.95 0.1634
8657.16 0.1634
8657.16 0.1636
8657.95 0.1636
8657.95 0.1638
8658.05 0.1638
8658.05 0.164
8658.83 0.164
8658.83 0.1642
8659.77 0.1642
8659.77 0.1644
8660.54 0.1644
8660.54 0.1646
8661.36 0.1646
8661.36 0.1648
8662.74 0.1648
8662.74 0.165
8662.76 0.165
8662.76 0.1652
8663.11 0.1652
8663.11 0.1654
8664.93 0.1654
8664.93 0.1656
8665.4 0.1656
8665.4 0.1658
8666.12 0.1658
8666.12 0.166
8667.19 0.166
8667.19 0.1662
8667.85 0.1662
8667.85 0.1664
8668.17 0.1664
8668.17 0.1666
8668.37 0.1666
8668.37 0.1668
8668.7 0.1668
8668.7 0.167
8668.97 0.167
8668.97 0.1672
8669.65 0.1672
8669.65 0.1674
8670.74 0.1674
8670.74 0.1676
8670.99 0.1676
8670.99 0.1678
8671.18 0.1678
8671.18 0.168
8671.57 0.168
8671.57 0.1682
8671.71 0.1682
8671.71 0.1684
8672.58 0.1684
8672.58 0.1686
8673.75 0.1686
8673.75 0.1688
8674.14 0.1688
8674.14 0.169
8674.92 0.169
8674.92 0.1692
8675.22 0.1692
8675.22 0.1694
8677.95 0.1694
8677.95 0.1696
8679.23 0.1696
8679.23 0.1698
8680.14 0.1698
8680.14 0.17
8681.0 0.17
8681.0 0.1702
8681.81 0.1702
8681.81 0.1704
8682.29 0.1704
8682.29 0.1706
8682.81 0.1706
8682.81 0.1708
8683.51 0.1708
8683.51 0.1712
8683.51 0.1712
8683.51 0.1712
8685.29 0.1712
8685.29 0.1714
8685.98 0.1714
8685.98 0.1716
8686.32 0.1716
8686.32 0.1718
8689.12 0.1718
8689.12 0.172
8689.22 0.172
8689.22 0.1722
8690.21 0.1722
8690.21 0.1724
8690.53 0.1724
8690.53 0.1726
8690.64 0.1726
8690.64 0.1728
8691.97 0.1728
8691.97 0.173
8692.23 0.173
8692.23 0.1732
8694.23 0.1732
8694.23 0.1734
8694.38 0.1734
8694.38 0.1736
8695.46 0.1736
8695.46 0.1738
8695.65 0.1738
8695.65 0.174
8699.75 0.174
8699.75 0.1742
8700.43 0.1742
8700.43 0.1744
8700.46 0.1744
8700.46 0.1746
8700.94 0.1746
8700.94 0.1748
8701.4 0.1748
8701.4 0.175
8701.6 0.175
8701.6 0.1752
8702.47 0.1752
8702.47 0.1754
8704.23 0.1754
8704.23 0.1756
8705.19 0.1756
8705.19 0.1758
8705.55 0.1758
8705.55 0.176
8707.64 0.176
8707.64 0.1762
8709.77 0.1762
8709.77 0.1764
8711.89 0.1764
8711.89 0.1766
8712.42 0.1766
8712.42 0.1768
8713.13 0.1768
8713.13 0.177
8713.41 0.177
8713.41 0.1772
8714.49 0.1772
8714.49 0.1774
8714.53 0.1774
8714.53 0.1776
8714.89 0.1776
8714.89 0.1778
8716.67 0.1778
8716.67 0.178
8717.17 0.178
8717.17 0.1782
8717.21 0.1782
8717.21 0.1784
8718.69 0.1784
8718.69 0.1786
8721.55 0.1786
8721.55 0.1788
8722.51 0.1788
8722.51 0.179
8722.8 0.179
8722.8 0.1792
8723.11 0.1792
8723.11 0.1796
8723.11 0.1796
8723.11 0.1796
8723.4 0.1796
8723.4 0.1798
8723.87 0.1798
8723.87 0.18
8723.98 0.18
8723.98 0.1802
8724.77 0.1802
8724.77 0.1804
8724.87 0.1804
8724.87 0.1806
8725.08 0.1806
8725.08 0.1808
8725.3 0.1808
8725.3 0.181
8725.68 0.181
8725.68 0.1812
8725.86 0.1812
8725.86 0.1814
8726.27 0.1814
8726.27 0.1816
8727.13 0.1816
8727.13 0.1818
8727.31 0.1818
8727.31 0.182
8727.59 0.182
8727.59 0.1822
8728.44 0.1822
8728.44 0.1824
8728.88 0.1824
8728.88 0.1826
8729.03 0.1826
8729.03 0.1828
8729.16 0.1828
8729.16 0.183
8730.01 0.183
8730.01 0.1832
8730.66 0.1832
8730.66 0.1834
8731.2 0.1834
8731.2 0.1836
8731.98 0.1836
8731.98 0.1838
8732.5 0.1838
8732.5 0.184
8732.56 0.184
8732.56 0.1842
8732.91 0.1842
8732.91 0.1844
8733.65 0.1844
8733.65 0.1846
8733.93 0.1846
8733.93 0.1848
8734.34 0.1848
8734.34 0.185
8735.51 0.185
8735.51 0.1852
8735.66 0.1852
8735.66 0.1854
8736.48 0.1854
8736.48 0.1856
8737.66 0.1856
8737.66 0.1858
8739.57 0.1858
8739.57 0.186
8740.23 0.186
8740.23 0.1862
8741.24 0.1862
8741.24 0.1864
8742.06 0.1864
8742.06 0.1866
8742.59 0.1866
8742.59 0.1868
8742.62 0.1868
8742.62 0.187
8742.67 0.187
8742.67 0.1872
8743.2 0.1872
8743.2 0.1874
8744.18 0.1874
8744.18 0.1876
8744.92 0.1876
8744.92 0.1878
8747.27 0.1878
8747.27 0.188
8747.92 0.188
8747.92 0.1882
8749.16 0.1882
8749.16 0.1884
8749.18 0.1884
8749.18 0.1888
8749.18 0.1888
8749.18 0.1888
8749.19 0.1888
8749.19 0.189
8749.26 0.189
8749.26 0.1892
8749.86 0.1892
8749.86 0.1894
8750.06 0.1894
8750.06 0.1896
8750.26 0.1896
8750.26 0.1898
8750.55 0.1898
8750.55 0.19
8751.07 0.19
8751.07 0.1902
8751.65 0.1902
8751.65 0.1904
8753.36 0.1904
8753.36 0.1906
8755.71 0.1906
8755.71 0.1908
8755.77 0.1908
8755.77 0.191
8756.14 0.191
8756.14 0.1912
8756.86 0.1912
8756.86 0.1914
8757.38 0.1914
8757.38 0.1916
8757.78 0.1916
8757.78 0.1918
8758.19 0.1918
8758.19 0.192
8758.26 0.192
8758.26 0.1922
8759.37 0.1922
8759.37 0.1924
8759.74 0.1924
8759.74 0.1926
8759.75 0.1926
8759.75 0.1928
8762.26 0.1928
8762.26 0.193
8763.68 0.193
8763.68 0.1932
8765.53 0.1932
8765.53 0.1934
8765.73 0.1934
8765.73 0.1936
8766.15 0.1936
8766.15 0.1938
8766.78 0.1938
8766.78 0.194
8766.82 0.194
8766.82 0.1942
8768.67 0.1942
8768.67 0.1944
8769.91 0.1944
8769.91 0.1946
8770.03 0.1946
8770.03 0.1948
8771.29 0.1948
8771.29 0.195
8771.32 0.195
8771.32 0.1952
8772.91 0.1952
8772.91 0.1954
8773.36 0.1954
8773.36 0.1956
8774.39 0.1956
8774.39 0.1958
8775.61 0.1958
8775.61 0.196
8775.98 0.196
8775.98 0.1962
8776.02 0.1962
8776.02 0.1964
8776.61 0.1964
8776.61 0.1966
8776.83 0.1966
8776.83 0.1968
8777.51 0.1968
8777.51 0.197
8778.25 0.197
8778.25 0.1972
8778.71 0.1972
8778.71 0.1974
8778.96 0.1974
8778.96 0.1976
8779.59 0.1976
8779.59 0.1978
8780.94 0.1978
8780.94 0.198
8781.24 0.198
8781.24 0.1982
8781.68 0.1982
8781.68 0.1984
8783.34 0.1984
8783.34 0.1986
8785.48 0.1986
8785.48 0.1988
8785.65 0.1988
8785.65 0.199
8785.99 0.199
8785.99 0.1992
8786.95 0.1992
8786.95 0.1994
8786.99 0.1994
8786.99 0.1996
8787.18 0.1996
8787.18 0.1998
8787.64 0.1998
8787.64 0.2
8787.92 0.2
8787.92 0.2002
8787.96 0.2002
8787.96 0.2004
8788.18 0.2004
8788.18 0.2006
8788.29 0.2006
8788.29 0.2008
8788.41 0.2008
8788.41 0.201
8788.68 0.201
8788.68 0.2012
8788.7 0.2012
8788.7 0.2014
8789.36 0.2014
8789.36 0.2016
8789.86 0.2016
8789.86 0.2018
8790.27 0.2018
8790.27 0.202
8791.01 0.202
8791.01 0.2022
8791.24 0.2022
8791.24 0.2024
8792.69 0.2024
8792.69 0.2026
8793.11 0.2026
8793.11 0.2028
8793.28 0.2028
8793.28 0.203
8793.91 0.203
8793.91 0.2032
8794.7 0.2032
8794.7 0.2034
8794.77 0.2034
8794.77 0.2036
8794.97 0.2036
8794.97 0.2038
8795.18 0.2038
8795.18 0.204
8795.81 0.204
8795.81 0.2042
8796.71 0.2042
8796.71 0.2044
8796.84 0.2044
8796.84 0.2046
8797.28 0.2046
8797.28 0.2048
8797.75 0.2048
8797.75 0.205
8798.8 0.205
8798.8 0.2052
8799.08 0.2052
8799.08 0.2054
8799.23 0.2054
8799.23 0.2056
8799.36 0.2056
8799.36 0.2058
8800.74 0.2058
8800.74 0.206
8802.75 0.206
8802.75 0.2062
8803.9 0.2062
8803.9 0.2064
8805.15 0.2064
8805.15 0.2066
8806.01 0.2066
8806.01 0.2068
8806.48 0.2068
8806.48 0.207
8806.66 0.207
8806.66 0.2072
8807.15 0.2072
8807.15 0.2074
8807.26 0.2074
8807.26 0.2076
8808.38 0.2076
8808.38 0.2078
8809.25 0.2078
8809.25 0.208
8812.07 0.208
8812.07 0.2082
8812.82 0.2082
8812.82 0.2084
8812.83 0.2084
8812.83 0.2086
8813.29 0.2086
8813.29 0.2088
8814.03 0.2088
8814.03 0.209
8814.6 0.209
8814.6 0.2092
8815.71 0.2092
8815.71 0.2094
8816.01 0.2094
8816.01 0.2096
8816.83 0.2096
8816.83 0.2098
8817.59 0.2098
8817.59 0.21
8817.86 0.21
8817.86 0.2102
8818.54 0.2102
8818.54 0.2104
8819.18 0.2104
8819.18 0.2106
8819.21 0.2106
8819.21 0.2108
8819.22 0.2108
8819.22 0.211
8820.46 0.211
8820.46 0.2112
8822.35 0.2112
8822.35 0.2114
8822.43 0.2114
8822.43 0.2116
8822.46 0.2116
8822.46 0.2118
8823.53 0.2118
8823.53 0.212
8823.56 0.212
8823.56 0.2122
8823.83 0.2122
8823.83 0.2124
8823.89 0.2124
8823.89 0.2126
8824.3 0.2126
8824.3 0.2128
8824.53 0.2128
8824.53 0.213
8825.36 0.213
8825.36 0.2132
8825.49 0.2132
8825.49 0.2134
8826.38 0.2134
8826.38 0.2136
8827.09 0.2136
8827.09 0.2138
8827.19 0.2138
8827.19 0.214
8827.5 0.214
8827.5 0.2142
8828.15 0.2142
8828.15 0.2144
8828.88 0.2144
8828.88 0.2146
8828.9 0.2146
8828.9 0.2148
8829.67 0.2148
8829.67 0.215
8830.81 0.215
8830.81 0.2152
8833.97 0.2152
8833.97 0.2154
8834.03 0.2154
8834.03 0.2156
8834.48 0.2156
8834.48 0.2158
8834.81 0.2158
8834.81 0.216
8835.06 0.216
8835.06 0.2162
8835.15 0.2162
8835.15 0.2164
8835.28 0.2164
8835.28 0.2166
8835.94 0.2166
8835.94 0.2168
8836.25 0.2168
8836.25 0.217
8836.54 0.217
8836.54 0.2172
8836.55 0.2172
8836.55 0.2174
8836.62 0.2174
8836.62 0.2176
8836.73 0.2176
8836.73 0.2178
8836.9 0.2178
8836.9 0.218
8837.02 0.218
8837.02 0.2182
8837.99 0.2182
8837.99 0.2184
8838.59 0.2184
8838.59 0.2186
8838.8 0.2186
8838.8 0.2188
8839.39 0.2188
8839.39 0.219
8840.62 0.219
8840.62 0.2192
8840.71 0.2192
8840.71 0.2194
8841.31 0.2194
8841.31 0.2196
8841.79 0.2196
8841.79 0.2198
8842.01 0.2198
8842.01 0.22
8842.41 0.22
8842.41 0.2202
8842.91 0.2202
8842.91 0.2204
8843.26 0.2204
8843.26 0.2206
8843.6 0.2206
8843.6 0.2208
8843.99 0.2208
8843.99 0.221
8844.0 0.221
8844.0 0.2212
8844.04 0.2212
8844.04 0.2216
8844.04 0.2216
8844.04 0.2216
8844.49 0.2216
8844.49 0.2218
8844.7 0.2218
8844.7 0.222
8845.01 0.222
8845.01 0.2222
8845.43 0.2222
8845.43 0.2224
8845.52 0.2224
8845.52 0.2226
8846.24 0.2226
8846.24 0.2228
8847.08 0.2228
8847.08 0.223
8848.07 0.223
8848.07 0.2232
8848.55 0.2232
8848.55 0.2234
8849.25 0.2234
8849.25 0.2236
8851.11 0.2236
8851.11 0.2238
8851.39 0.2238
8851.39 0.224
8852.51 0.224
8852.51 0.2242
8852.53 0.2242
8852.53 0.2244
8852.74 0.2244
8852.74 0.2246
8852.94 0.2246
8852.94 0.2248
8853.02 0.2248
8853.02 0.225
8853.58 0.225
8853.58 0.2252
8853.71 0.2252
8853.71 0.2254
8854.0 0.2254
8854.0 0.2256
8854.28 0.2256
8854.28 0.2258
8854.35 0.2258
8854.35 0.226
8854.57 0.226
8854.57 0.2262
8857.23 0.2262
8857.23 0.2264
8858.17 0.2264
8858.17 0.2266
8858.55 0.2266
8858.55 0.2268
8859.21 0.2268
8859.21 0.227
8859.47 0.227
8859.47 0.2272
8860.0 0.2272
8860.0 0.2274
8860.35 0.2274
8860.35 0.2276
8860.46 0.2276
8860.46 0.2278
8860.54 0.2278
8860.54 0.228
8860.67 0.228
8860.67 0.2282
8861.47 0.2282
8861.47 0.2284
8861.74 0.2284
8861.74 0.2286
8862.64 0.2286
8862.64 0.2288
8863.25 0.2288
8863.25 0.229
8863.64 0.229
8863.64 0.2292
8863.89 0.2292
8863.89 0.2294
8865.96 0.2294
8865.96 0.2296
8866.34 0.2296
8866.34 0.2298
8867.16 0.2298
8867.16 0.23
8867.21 0.23
8867.21 0.2304
8867.21 0.2304
8867.21 0.2304
8868.53 0.2304
8868.53 0.2306
8868.68 0.2306
8868.68 0.2308
8868.72 0.2308
8868.72 0.231
8868.85 0.231
8868.85 0.2312
8869.04 0.2312
8869.04 0.2314
8869.15 0.2314
8869.15 0.2316
8869.47 0.2316
8869.47 0.2318
8869.69 0.2318
8869.69 0.232
8869.79 0.232
8869.79 0.2322
8870.04 0.2322
8870.04 0.2324
8870.12 0.2324
8870.12 0.2326
8870.36 0.2326
8870.36 0.2328
8870.68 0.2328
8870.68 0.233
8870.78 0.233
8870.78 0.2332
8871.74 0.2332
8871.74 0.2334
8871.98 0.2334
8871.98 0.2336
8872.75 0.2336
8872.75 0.2338
8872.78 0.2338
8872.78 0.234
8872.9 0.234
8872.9 0.2342
8873.78 0.2342
8873.78 0.2344
8874.18 0.2344
8874.18 0.2346
8874.56 0.2346
8874.56 0.2348
8874.6 0.2348
8874.6 0.235
8875.82 0.235
8875.82 0.2352
8877.14 0.2352
8877.14 0.2354
8878.26 0.2354
8878.26 0.2356
8878.71 0.2356
8878.71 0.2358
8878.8 0.2358
8878.8 0.236
8879.37 0.236
8879.37 0.2362
8879.5 0.2362
8879.5 0.2364
8879.91 0.2364
8879.91 0.2366
8880.87 0.2366
8880.87 0.2368
8881.54 0.2368
8881.54 0.237
8881.69 0.237
8881.69 0.2372
8882.13 0.2372
8882.13 0.2374
8882.48 0.2374
8882.48 0.2376
8882.77 0.2376
8882.77 0.2378
8882.9 0.2378
8882.9 0.238
8883.6 0.238
8883.6 0.2382
8884.52 0.2382
8884.52 0.2384
8885.21 0.2384
8885.21 0.2386
8885.94 0.2386
8885.94 0.2388
8885.95 0.2388
8885.95 0.239
8885.96 0.239
8885.96 0.2392
8886.88 0.2392
8886.88 0.2394
8888.11 0.2394
8888.11 0.2396
8889.15 0.2396
8889.15 0.2398
8889.23 0.2398
8889.23 0.24
8891.36 0.24
8891.36 0.2402
8891.56 0.2402
8891.56 0.2404
8892.04 0.2404
8892.04 0.2406
8892.48 0.2406
8892.48 0.2408
8893.42 0.2408
8893.42 0.241
8893.49 0.241
8893.49 0.2412
8894.66 0.2412
8894.66 0.2414
8894.8 0.2414
8894.8 0.2416
8895.14 0.2416
8895.14 0.2418
8895.28 0.2418
8895.28 0.242
8895.65 0.242
8895.65 0.2422
8895.77 0.2422
8895.77 0.2424
8896.18 0.2424
8896.18 0.2426
8897.09 0.2426
8897.09 0.2428
8897.49 0.2428
8897.49 0.243
8897.83 0.243
8897.83 0.2432
8898.63 0.2432
8898.63 0.2434
8898.82 0.2434
8898.82 0.2436
8898.9 0.2436
8898.9 0.2438
8898.93 0.2438
8898.93 0.244
8899.48 0.244
8899.48 0.2442
8900.49 0.2442
8900.49 0.2444
8901.01 0.2444
8901.01 0.2446
8901.81 0.2446
8901.81 0.2448
8901.91 0.2448
8901.91 0.245
8903.21 0.245
8903.21 0.2452
8903.3 0.2452
8903.3 0.2454
8904.46 0.2454
8904.46 0.2456
8905.24 0.2456
8905.24 0.2458
8905.67 0.2458
8905.67 0.246
8905.88 0.246
8905.88 0.2462
8906.55 0.2462
8906.55 0.2464
8906.92 0.2464
8906.92 0.2466
8907.84 0.2466
8907.84 0.2468
8908.04 0.2468
8908.04 0.247
8908.23 0.247
8908.23 0.2472
8908.71 0.2472
8908.71 0.2474
8909.37 0.2474
8909.37 0.2476
8909.64 0.2476
8909.64 0.2478
8910.0 0.2478
8910.0 0.248
8910.25 0.248
8910.25 0.2482
8910.27 0.2482
8910.27 0.2484
8910.73 0.2484
8910.73 0.2486
8910.78 0.2486
8910.78 0.2488
8912.55 0.2488
8912.55 0.249
8912.82 0.249
8912.82 0.2492
8913.5 0.2492
8913.5 0.2494
8913.8 0.2494
8913.8 0.2496
8913.81 0.2496
8913.81 0.2498
8914.68 0.2498
8914.68 0.25
8915.02 0.25
8915.02 0.2502
8915.29 0.2502
8915.29 0.2504
8915.86 0.2504
8915.86 0.2506
8915.9 0.2506
8915.9 0.2508
8916.8 0.2508
8916.8 0.251
8917.61 0.251
8917.61 0.2512
8917.65 0.2512
8917.65 0.2514
8918.54 0.2514
8918.54 0.2516
8918.84 0.2516
8918.84 0.2518
8919.01 0.2518
8919.01 0.252
8919.68 0.252
8919.68 0.2522
8920.39 0.2522
8920.39 0.2524
8921.57 0.2524
8921.57 0.2526
8922.01 0.2526
8922.01 0.2528
8922.18 0.2528
8922.18 0.253
8922.42 0.253
8922.42 0.2532
8922.5 0.2532
8922.5 0.2534
8922.71 0.2534
8922.71 0.2536
8922.82 0.2536
8922.82 0.2538
8923.31 0.2538
8923.31 0.254
8923.36 0.254
8923.36 0.2542
8923.46 0.2542
8923.46 0.2544
8923.87 0.2544
8923.87 0.2546
8924.82 0.2546
8924.82 0.2548
8925.12 0.2548
8925.12 0.255
8925.29 0.255
8925.29 0.2552
8925.38 0.2552
8925.38 0.2554
8925.68 0.2554
8925.68 0.2556
8927.22 0.2556
8927.22 0.2558
8927.57 0.2558
8927.57 0.256
8928.71 0.256
8928.71 0.2562
8930.06 0.2562
8930.06 0.2564
8932.87 0.2564
8932.87 0.2566
8933.03 0.2566
8933.03 0.2568
8933.66 0.2568
8933.66 0.257
8934.07 0.257
8934.07 0.2572
8934.18 0.2572
8934.18 0.2574
8935.55 0.2574
8935.55 0.2576
8935.57 0.2576
8935.57 0.2578
8936.81 0.2578
8936.81 0.258
8937.08 0.258
8937.08 0.2582
8937.32 0.2582
8937.32 0.2584
8937.5 0.2584
8937.5 0.2586
8937.57 0.2586
8937.57 0.2588
8937.99 0.2588
8937.99 0.259
8939.11 0.259
8939.11 0.2592
8940.29 0.2592
8940.29 0.2594
8941.15 0.2594
8941.15 0.2596
8942.01 0.2596
8942.01 0.2598
8942.46 0.2598
8942.46 0.26
8942.68 0.26
8942.68 0.2602
8942.75 0.2602
8942.75 0.2604
8942.91 0.2604
8942.91 0.2606
8942.92 0.2606
8942.92 0.2608
8942.99 0.2608
8942.99 0.261
8943.12 0.261
8943.12 0.2612
8943.75 0.2612
8943.75 0.2614
8943.8 0.2614
8943.8 0.2616
8944.91 0.2616
8944.91 0.2618
8944.96 0.2618
8944.96 0.262
8945.2 0.262
8945.2 0.2622
8945.27 0.2622
8945.27 0.2624
8945.4 0.2624
8945.4 0.2626
8945.94 0.2626
8945.94 0.2628
8946.01 0.2628
8946.01 0.263
8946.67 0.263
8946.67 0.2632
8947.42 0.2632
8947.42 0.2636
8947.42 0.2636
8947.42 0.2636
8947.71 0.2636
8947.71 0.2638
8948.03 0.2638
8948.03 0.264
8948.22 0.264
8948.22 0.2642
8948.75 0.2642
8948.75 0.2644
8949.22 0.2644
8949.22 0.2646
8949.34 0.2646
8949.34 0.2648
8949.81 0.2648
8949.81 0.265
8950.27 0.265
8950.27 0.2652
8950.97 0.2652
8950.97 0.2654
8951.62 0.2654
8951.62 0.2656
8952.32 0.2656
8952.32 0.2658
8953.61 0.2658
8953.61 0.266
8953.95 0.266
8953.95 0.2662
8954.57 0.2662
8954.57 0.2664
8954.68 0.2664
8954.68 0.2666
8954.86 0.2666
8954.86 0.2668
8954.91 0.2668
8954.91 0.267
8955.27 0.267
8955.27 0.2672
8955.94 0.2672
8955.94 0.2674
8956.01 0.2674
8956.01 0.2676
8956.78 0.2676
8956.78 0.2678
8956.9 0.2678
8956.9 0.268
8957.05 0.268
8957.05 0.2682
8957.47 0.2682
8957.47 0.2684
8957.58 0.2684
8957.58 0.2686
8958.61 0.2686
8958.61 0.2688
8959.31 0.2688
8959.31 0.269
8959.36 0.269
8959.36 0.2692
8960.76 0.2692
8960.76 0.2694
8961.38 0.2694
8961.38 0.2696
8961.53 0.2696
8961.53 0.2698
8961.98 0.2698
8961.98 0.27
8962.54 0.27
8962.54 0.2702
8962.8 0.2702
8962.8 0.2704
8964.0 0.2704
8964.0 0.2706
8965.28 0.2706
8965.28 0.2708
8966.46 0.2708
8966.46 0.271
8966.8 0.271
8966.8 0.2712
8966.83 0.2712
8966.83 0.2714
8967.06 0.2714
8967.06 0.2716
8967.64 0.2716
8967.64 0.2718
8967.96 0.2718
8967.96 0.272
8968.11 0.272
8968.11 0.2722
8968.81 0.2722
8968.81 0.2724
8968.91 0.2724
8968.91 0.2726
8968.92 0.2726
8968.92 0.2728
8968.95 0.2728
8968.95 0.273
8970.72 0.273
8970.72 0.2732
8970.73 0.2732
8970.73 0.2734
8971.03 0.2734
8971.03 0.2736
8972.09 0.2736
8972.09 0.2738
8972.79 0.2738
8972.79 0.274
8973.06 0.274
8973.06 0.2742
8973.68 0.2742
8973.68 0.2744
8973.75 0.2744
8973.75 0.2746
8974.3 0.2746
8974.3 0.2748
8975.2 0.2748
8975.2 0.275
8975.31 0.275
8975.31 0.2752
8975.54 0.2752
8975.54 0.2754
8975.62 0.2754
8975.62 0.2756
8976.29 0.2756
8976.29 0.2758
8976.99 0.2758
8976.99 0.276
8977.58 0.276
8977.58 0.2762
8977.89 0.2762
8977.89 0.2764
8978.29 0.2764
8978.29 0.2766
8978.49 0.2766
8978.49 0.2768
8978.72 0.2768
8978.72 0.277
8980.32 0.277
8980.32 0.2772
8980.43 0.2772
8980.43 0.2774
8980.68 0.2774
8980.68 0.2776
8981.04 0.2776
8981.04 0.2778
8981.16 0.2778
8981.16 0.278
8981.37 0.278
8981.37 0.2782
8981.67 0.2782
8981.67 0.2786
8981.67 0.2786
8981.67 0.2786
8982.09 0.2786
8982.09 0.2788
8982.16 0.2788
8982.16 0.279
8982.63 0.279
8982.63 0.2792
8983.02 0.2792
8983.02 0.2794
8983.56 0.2794
8983.56 0.2796
8983.89 0.2796
8983.89 0.2798
8983.95 0.2798
8983.95 0.28
8984.47 0.28
8984.47 0.2802
8984.88 0.2802
8984.88 0.2804
8985.52 0.2804
8985.52 0.2806
8986.27 0.2806
8986.27 0.2808
8986.38 0.2808
8986.38 0.281
8986.59 0.281
8986.59 0.2812
8987.06 0.2812
8987.06 0.2814
8987.17 0.2814
8987.17 0.2816
8987.3 0.2816
8987.3 0.2818
8987.94 0.2818
8987.94 0.282
8988.37 0.282
8988.37 0.2822
8988.75 0.2822
8988.75 0.2824
8989.03 0.2824
8989.03 0.2826
8989.41 0.2826
8989.41 0.2828
8989.54 0.2828
8989.54 0.283
8989.68 0.283
8989.68 0.2832
8990.45 0.2832
8990.45 0.2834
8990.6 0.2834
8990.6 0.2836
8990.85 0.2836
8990.85 0.2838
8992.14 0.2838
8992.14 0.284
8992.15 0.284
8992.15 0.2842
8992.49 0.2842
8992.49 0.2844
8992.94 0.2844
8992.94 0.2846
8993.4 0.2846
8993.4 0.2848
8993.53 0.2848
8993.53 0.285
8995.47 0.285
8995.47 0.2852
8996.31 0.2852
8996.31 0.2854
8996.47 0.2854
8996.47 0.2856
8996.92 0.2856
8996.92 0.2858
8997.12 0.2858
8997.12 0.286
8997.36 0.286
8997.36 0.2862
8997.65 0.2862
8997.65 0.2864
8997.79 0.2864
8997.79 0.2866
8997.95 0.2866
8997.95 0.2868
8998.08 0.2868
8998.08 0.287
8998.11 0.287
8998.11 0.2872
8998.25 0.2872
8998.25 0.2874
8998.35 0.2874
8998.35 0.2876
8998.37 0.2876
8998.37 0.2878
8998.47 0.2878
8998.47 0.288
8998.57 0.288
8998.57 0.2882
8998.95 0.2882
8998.95 0.2884
8999.24 0.2884
8999.24 0.2886
8999.6 0.2886
8999.6 0.2888
8999.76 0.2888
8999.76 0.289
9000.22 0.289
9000.22 0.2892
9000.37 0.2892
9000.37 0.2894
9000.39 0.2894
9000.39 0.2896
9000.49 0.2896
9000.49 0.2898
9000.61 0.2898
9000.61 0.29
9000.83 0.29
9000.83 0.2902
9001.56 0.2902
9001.56 0.2904
9001.8 0.2904
9001.8 0.2906
9001.82 0.2906
9001.82 0.2908
9002.0 0.2908
9002.0 0.291
9002.01 0.291
9002.01 0.2912
9002.08 0.2912
9002.08 0.2914
9003.44 0.2914
9003.44 0.2916
9004.49 0.2916
9004.49 0.2918
9004.6 0.2918
9004.6 0.292
9005.71 0.292
9005.71 0.2922
9006.6 0.2922
9006.6 0.2924
9006.98 0.2924
9006.98 0.2926
9008.12 0.2926
9008.12 0.2928
9009.4 0.2928
9009.4 0.293
9009.54 0.293
9009.54 0.2932
9009.56 0.2932
9009.56 0.2934
9011.55 0.2934
9011.55 0.2936
9012.44 0.2936
9012.44 0.2938
9012.84 0.2938
9012.84 0.294
9012.96 0.294
9012.96 0.2942
9013.8 0.2942
9013.8 0.2944
9015.15 0.2944
9015.15 0.2946
9017.17 0.2946
9017.17 0.2948
9017.19 0.2948
9017.19 0.295
9019.67 0.295
9019.67 0.2952
9019.98 0.2952
9019.98 0.2954
9020.87 0.2954
9020.87 0.2956
9021.09 0.2956
9021.09 0.2958
9021.88 0.2958
9021.88 0.296
9023.81 0.296
9023.81 0.2962
9024.1 0.2962
9024.1 0.2964
9024.18 0.2964
9024.18 0.2966
9025.18 0.2966
9025.18 0.2968
9025.33 0.2968
9025.33 0.297
9025.71 0.297
9025.71 0.2972
9026.12 0.2972
9026.12 0.2974
9027.26 0.2974
9027.26 0.2976
9027.6 0.2976
9027.6 0.2978
9028.21 0.2978
9028.21 0.298
9029.41 0.298
9029.41 0.2982
9031.44 0.2982
9031.44 0.2984
9031.99 0.2984
9031.99 0.2986
9032.42 0.2986
9032.42 0.2988
9032.84 0.2988
9032.84 0.299
9033.04 0.299
9033.04 0.2992
9033.31 0.2992
9033.31 0.2994
9033.42 0.2994
9033.42 0.2996
9034.04 0.2996
9034.04 0.2998
9034.43 0.2998
9034.43 0.3
9034.58 0.3
9034.58 0.3002
9035.49 0.3002
9035.49 0.3004
9036.35 0.3004
9036.35 0.3006
9037.05 0.3006
9037.05 0.3008
9037.49 0.3008
9037.49 0.301
9038.27 0.301
9038.27 0.3012
9038.68 0.3012
9038.68 0.3014
9038.79 0.3014
9038.79 0.3016
9038.9 0.3016
9038.9 0.3018
9039.18 0.3018
9039.18 0.302
9040.4 0.302
9040.4 0.3022
9040.86 0.3022
9040.86 0.3024
9041.32 0.3024
9041.32 0.3026
9043.13 0.3026
9043.13 0.3028
9043.37 0.3028
9043.37 0.303
9043.67 0.303
9043.67 0.3032
9044.09 0.3032
9044.09 0.3034
9045.08 0.3034
9045.08 0.3036
9045.46 0.3036
9045.46 0.3038
9045.62 0.3038
9045.62 0.304
9045.69 0.304
9045.69 0.3042
9046.36 0.3042
9046.36 0.3044
9046.38 0.3044
9046.38 0.3046
9046.77 0.3046
9046.77 0.3048
9048.12 0.3048
9048.12 0.305
9049.27 0.305
9049.27 0.3052
9050.24 0.3052
9050.24 0.3054
9050.99 0.3054
9050.99 0.3056
9051.88 0.3056
9051.88 0.3058
9051.92 0.3058
9051.92 0.306
9052.52 0.306
9052.52 0.3062
9053.47 0.3062
9053.47 0.3064
9053.96 0.3064
9053.96 0.3066
9054.18 0.3066
9054.18 0.3068
9055.31 0.3068
9055.31 0.307
9055.36 0.307
9055.36 0.3072
9056.55 0.3072
9056.55 0.3074
9056.57 0.3074
9056.57 0.3076
9057.13 0.3076
9057.13 0.3078
9057.36 0.3078
9057.36 0.308
9057.68 0.308
9057.68 0.3082
9058.25 0.3082
9058.25 0.3084
9059.93 0.3084
9059.93 0.3086
9061.47 0.3086
9061.47 0.3088
9061.97 0.3088
9061.97 0.309
9062.6 0.309
9062.6 0.3092
9062.88 0.3092
9062.88 0.3094
9064.18 0.3094
9064.18 0.3096
9064.28 0.3096
9064.28 0.3098
9064.51 0.3098
9064.51 0.31
9066.3 0.31
9066.3 0.3102
9066.33 0.3102
9066.33 0.3104
9068.16 0.3104
9068.16 0.3106
9068.29 0.3106
9068.29 0.3108
9068.71 0.3108
9068.71 0.311
9068.96 0.311
9068.96 0.3112
9069.79 0.3112
9069.79 0.3114
9069.81 0.3114
9069.81 0.3116
9070.96 0.3116
9070.96 0.3118
9071.13 0.3118
9071.13 0.312
9071.48 0.312
9071.48 0.3122
9071.53 0.3122
9071.53 0.3124
9072.23 0.3124
9072.23 0.3126
9072.75 0.3126
9072.75 0.3128
9073.38 0.3128
9073.38 0.313
9073.61 0.313
9073.61 0.3132
9073.63 0.3132
9073.63 0.3134
9073.74 0.3134
9073.74 0.3136
9074.49 0.3136
9074.49 0.3138
9074.62 0.3138
9074.62 0.314
9075.86 0.314
9075.86 0.3142
9075.94 0.3142
9075.94 0.3144
9076.33 0.3144
9076.33 0.3146
9076.94 0.3146
9076.94 0.3148
9077.3 0.3148
9077.3 0.315
9077.41 0.315
9077.41 0.3152
9077.65 0.3152
9077.65 0.3154
9077.81 0.3154
9077.81 0.3156
9078.12 0.3156
9078.12 0.3158
9078.19 0.3158
9078.19 0.316
9080.32 0.316
9080.32 0.3162
9080.67 0.3162
9080.67 0.3164
9081.28 0.3164
9081.28 0.3166
9081.59 0.3166
9081.59 0.3168
9081.86 0.3168
9081.86 0.317
9082.35 0.317
9082.35 0.3172
9082.95 0.3172
9082.95 0.3174
9083.65 0.3174
9083.65 0.3176
9083.88 0.3176
9083.88 0.3178
9084.4 0.3178
9084.4 0.318
9084.5 0.318
9084.5 0.3182
9085.49 0.3182
9085.49 0.3184
9085.71 0.3184
9085.71 0.3186
9085.73 0.3186
9085.73 0.3188
9086.72 0.3188
9086.72 0.319
9087.36 0.319
9087.36 0.3192
9088.67 0.3192
9088.67 0.3194
9089.14 0.3194
9089.14 0.3196
9089.28 0.3196
9089.28 0.3198
9089.41 0.3198
9089.41 0.32
9089.57 0.32
9089.57 0.3202
9089.74 0.3202
9089.74 0.3204
9089.87 0.3204
9089.87 0.3206
9091.13 0.3206
9091.13 0.3208
9091.29 0.3208
9091.29 0.321
9091.34 0.321
9091.34 0.3212
9091.36 0.3212
9091.36 0.3214
9092.28 0.3214
9092.28 0.3216
9092.5 0.3216
9092.5 0.3218
9092.76 0.3218
9092.76 0.322
9092.93 0.322
9092.93 0.3222
9093.22 0.3222
9093.22 0.3224
9093.66 0.3224
9093.66 0.3226
9094.01 0.3226
9094.01 0.3228
9094.29 0.3228
9094.29 0.323
9094.55 0.323
9094.55 0.3232
9094.65 0.3232
9094.65 0.3234
9095.12 0.3234
9095.12 0.3236
9095.19 0.3236
9095.19 0.3238
9095.45 0.3238
9095.45 0.324
9095.82 0.324
9095.82 0.3242
9097.24 0.3242
9097.24 0.3244
9097.82 0.3244
9097.82 0.3246
9098.17 0.3246
9098.17 0.3248
9098.69 0.3248
9098.69 0.325
9100.64 0.325
9100.64 0.3252
9100.91 0.3252
9100.91 0.3254
9101.66 0.3254
9101.66 0.3256
9101.97 0.3256
9101.97 0.3258
9102.17 0.3258
9102.17 0.326
9104.22 0.326
9104.22 0.3262
9104.26 0.3262
9104.26 0.3264
9104.34 0.3264
9104.34 0.3266
9104.46 0.3266
9104.46 0.3268
9104.59 0.3268
9104.59 0.327
9104.79 0.327
9104.79 0.3272
9105.26 0.3272
9105.26 0.3274
9105.53 0.3274
9105.53 0.3276
9105.76 0.3276
9105.76 0.3278
9106.01 0.3278
9106.01 0.328
9108.66 0.328
9108.66 0.3282
9109.04 0.3282
9109.04 0.3284
9109.29 0.3284
9109.29 0.3286
9109.89 0.3286
9109.89 0.3288
9110.33 0.3288
9110.33 0.329
9110.73 0.329
9110.73 0.3294
9110.73 0.3294
9110.73 0.3294
9111.24 0.3294
9111.24 0.3296
9111.33 0.3296
9111.33 0.3298
9112.86 0.3298
9112.86 0.33
9113.93 0.33
9113.93 0.3302
9114.44 0.3302
9114.44 0.3304
9115.07 0.3304
9115.07 0.3306
9115.44 0.3306
9115.44 0.3308
9115.82 0.3308
9115.82 0.331
9116.3 0.331
9116.3 0.3312
9116.43 0.3312
9116.43 0.3314
9117.09 0.3314
9117.09 0.3316
9118.24 0.3316
9118.24 0.3318
9119.06 0.3318
9119.06 0.332
9119.22 0.332
9119.22 0.3322
9119.68 0.3322
9119.68 0.3324
9120.13 0.3324
9120.13 0.3326
9120.9 0.3326
9120.9 0.3328
9121.01 0.3328
9121.01 0.333
9121.35 0.333
9121.35 0.3332
9122.24 0.3332
9122.24 0.3334
9123.34 0.3334
9123.34 0.3336
9124.31 0.3336
9124.31 0.3338
9124.77 0.3338
9124.77 0.334
9125.34 0.334
9125.34 0.3342
9125.61 0.3342
9125.61 0.3346
9125.61 0.3346
9125.61 0.3346
9125.89 0.3346
9125.89 0.3348
9126.03 0.3348
9126.03 0.335
9126.09 0.335
9126.09 0.3352
9126.22 0.3352
9126.22 0.3354
9126.51 0.3354
9126.51 0.3356
9127.05 0.3356
9127.05 0.3358
9127.26 0.3358
9127.26 0.336
9127.44 0.336
9127.44 0.3362
9128.12 0.3362
9128.12 0.3364
9128.99 0.3364
9128.99 0.3368
9128.99 0.3368
9128.99 0.3368
9129.55 0.3368
9129.55 0.337
9129.88 0.337
9129.88 0.3372
9131.44 0.3372
9131.44 0.3374
9131.74 0.3374
9131.74 0.3376
9131.86 0.3376
9131.86 0.3378
9132.6 0.3378
9132.6 0.338
9133.16 0.338
9133.16 0.3382
9136.03 0.3382
9136.03 0.3384
9136.55 0.3384
9136.55 0.3386
9137.1 0.3386
9137.1 0.3388
9137.45 0.3388
9137.45 0.339
9138.31 0.339
9138.31 0.3392
9139.14 0.3392
9139.14 0.3394
9139.8 0.3394
9139.8 0.3396
9140.43 0.3396
9140.43 0.3398
9141.93 0.3398
9141.93 0.34
9141.96 0.34
9141.96 0.3402
9141.99 0.3402
9141.99 0.3404
9142.4 0.3404
9142.4 0.3406
9142.91 0.3406
9142.91 0.3408
9143.69 0.3408
9143.69 0.341
9145.64 0.341
9145.64 0.3412
9145.78 0.3412
9145.78 0.3414
9146.98 0.3414
9146.98 0.3416
9147.41 0.3416
9147.41 0.3418
9147.68 0.3418
9147.68 0.342
9147.73 0.342
9147.73 0.3424
9147.73 0.3424
9147.73 0.3424
9148.46 0.3424
9148.46 0.3426
9148.57 0.3426
9148.57 0.3428
9149.09 0.3428
9149.09 0.343
9149.12 0.343
9149.12 0.3432
9149.24 0.3432
9149.24 0.3434
9149.7 0.3434
9149.7 0.3436
9150.32 0.3436
9150.32 0.3438
9151.06 0.3438
9151.06 0.344
9151.4 0.344
9151.4 0.3442
9151.79 0.3442
9151.79 0.3444
9152.96 0.3444
9152.96 0.3446
9153.56 0.3446
9153.56 0.3448
9155.19 0.3448
9155.19 0.345
9156.58 0.345
9156.58 0.3452
9157.08 0.3452
9157.08 0.3454
9157.13 0.3454
9157.13 0.3456
9158.7 0.3456
9158.7 0.3458
9158.74 0.3458
9158.74 0.346
9159.05 0.346
9159.05 0.3462
9159.45 0.3462
9159.45 0.3464
9159.73 0.3464
9159.73 0.3466
9160.1 0.3466
9160.1 0.3468
9160.36 0.3468
9160.36 0.347
9160.6 0.347
9160.6 0.3472
9161.1 0.3472
9161.1 0.3474
9161.67 0.3474
9161.67 0.3476
9161.73 0.3476
9161.73 0.3478
9162.37 0.3478
9162.37 0.348
9162.63 0.348
9162.63 0.3482
9162.91 0.3482
9162.91 0.3484
9162.99 0.3484
9162.99 0.3486
9163.37 0.3486
9163.37 0.3488
9163.51 0.3488
9163.51 0.349
9163.52 0.349
9163.52 0.3492
9163.75 0.3492
9163.75 0.3494
9164.35 0.3494
9164.35 0.3496
9165.01 0.3496
9165.01 0.3498
9166.32 0.3498
9166.32 0.35
9166.88 0.35
9166.88 0.3502
9168.23 0.3502
9168.23 0.3504
9168.79 0.3504
9168.79 0.3506
9169.41 0.3506
9169.41 0.3508
9169.53 0.3508
9169.53 0.351
9169.74 0.351
9169.74 0.3512
9170.79 0.3512
9170.79 0.3514
9170.83 0.3514
9170.83 0.3516
9172.28 0.3516
9172.28 0.3518
9172.46 0.3518
9172.46 0.352
9172.56 0.352
9172.56 0.3522
9174.28 0.3522
9174.28 0.3524
9174.51 0.3524
9174.51 0.3526
9174.54 0.3526
9174.54 0.3528
9174.78 0.3528
9174.78 0.353
9175.44 0.353
9175.44 0.3532
9176.26 0.3532
9176.26 0.3534
9176.53 0.3534
9176.53 0.3536
9176.9 0.3536
9176.9 0.3538
9177.03 0.3538
9177.03 0.354
9177.26 0.354
9177.26 0.3542
9178.0 0.3542
9178.0 0.3544
9178.49 0.3544
9178.49 0.3546
9179.26 0.3546
9179.26 0.3548
9179.52 0.3548
9179.52 0.355
9179.64 0.355
9179.64 0.3552
9180.36 0.3552
9180.36 0.3554
9180.97 0.3554
9180.97 0.3556
9181.06 0.3556
9181.06 0.3558
9181.62 0.3558
9181.62 0.356
9181.86 0.356
9181.86 0.3562
9182.25 0.3562
9182.25 0.3564
9183.0 0.3564
9183.0 0.3566
9183.11 0.3566
9183.11 0.3568
9183.82 0.3568
9183.82 0.357
9183.96 0.357
9183.96 0.3572
9184.39 0.3572
9184.39 0.3574
9185.05 0.3574
9185.05 0.3576
9185.07 0.3576
9185.07 0.3578
9185.38 0.3578
9185.38 0.358
9185.76 0.358
9185.76 0.3582
9185.97 0.3582
9185.97 0.3584
9186.35 0.3584
9186.35 0.3586
9186.63 0.3586
9186.63 0.3588
9186.85 0.3588
9186.85 0.359
9186.94 0.359
9186.94 0.3592
9188.03 0.3592
9188.03 0.3594
9188.36 0.3594
9188.36 0.3596
9189.19 0.3596
9189.19 0.3598
9189.7 0.3598
9189.7 0.36
9190.0 0.36
9190.0 0.3602
9190.25 0.3602
9190.25 0.3604
9190.65 0.3604
9190.65 0.3606
9190.67 0.3606
9190.67 0.3608
9191.27 0.3608
9191.27 0.361
9192.23 0.361
9192.23 0.3612
9192.37 0.3612
9192.37 0.3614
9193.66 0.3614
9193.66 0.3616
9193.92 0.3616
9193.92 0.3618
9193.99 0.3618
9193.99 0.362
9194.05 0.362
9194.05 0.3622
9194.85 0.3622
9194.85 0.3624
9195.28 0.3624
9195.28 0.3626
9195.34 0.3626
9195.34 0.3628
9195.36 0.3628
9195.36 0.363
9195.58 0.363
9195.58 0.3632
9195.6 0.3632
9195.6 0.3634
9195.77 0.3634
9195.77 0.3636
9195.78 0.3636
9195.78 0.3638
9196.06 0.3638
9196.06 0.364
9196.33 0.364
9196.33 0.3642
9196.7 0.3642
9196.7 0.3644
9197.05 0.3644
9197.05 0.3646
9197.39 0.3646
9197.39 0.3648
9198.19 0.3648
9198.19 0.365
9198.49 0.365
9198.49 0.3652
9199.1 0.3652
9199.1 0.3654
9199.12 0.3654
9199.12 0.3656
9199.38 0.3656
9199.38 0.3658
9200.73 0.3658
9200.73 0.366
9201.58 0.366
9201.58 0.3662
9201.72 0.3662
9201.72 0.3664
9202.63 0.3664
9202.63 0.3666
9202.73 0.3666
9202.73 0.3668
9203.5 0.3668
9203.5 0.367
9204.51 0.367
9204.51 0.3672
9205.14 0.3672
9205.14 0.3674
9205.91 0.3674
9205.91 0.3676
9206.18 0.3676
9206.18 0.3678
9206.57 0.3678
9206.57 0.368
9206.83 0.368
9206.83 0.3682
9207.4 0.3682
9207.4 0.3684
9208.61 0.3684
9208.61 0.3686
9208.8 0.3686
9208.8 0.3688
9208.88 0.3688
9208.88 0.369
9209.4 0.369
9209.4 0.3692
9211.26 0.3692
9211.26 0.3694
9211.72 0.3694
9211.72 0.3696
9212.76 0.3696
9212.76 0.3698
9214.86 0.3698
9214.86 0.37
9216.09 0.37
9216.09 0.3702
9216.1 0.3702
9216.1 0.3704
9217.64 0.3704
9217.64 0.3706
9219.0 0.3706
9219.0 0.3708
9219.51 0.3708
9219.51 0.371
9219.76 0.371
9219.76 0.3712
9220.24 0.3712
9220.24 0.3714
9220.73 0.3714
9220.73 0.3716
9220.8 0.3716
9220.8 0.3718
9220.84 0.3718
9220.84 0.372
9220.85 0.372
9220.85 0.3722
9221.02 0.3722
9221.02 0.3724
9221.7 0.3724
9221.7 0.3726
9221.83 0.3726
9221.83 0.3728
9222.46 0.3728
9222.46 0.373
9222.83 0.373
9222.83 0.3732
9222.97 0.3732
9222.97 0.3734
9224.16 0.3734
9224.16 0.3736
9224.35 0.3736
9224.35 0.3738
9225.22 0.3738
9225.22 0.374
9225.66 0.374
9225.66 0.3742
9226.11 0.3742
9226.11 0.3744
9226.22 0.3744
9226.22 0.3746
9226.5 0.3746
9226.5 0.3748
9226.72 0.3748
9226.72 0.375
9226.79 0.375
9226.79 0.3752
9227.27 0.3752
9227.27 0.3754
9227.7 0.3754
9227.7 0.3756
9228.77 0.3756
9228.77 0.3758
9229.16 0.3758
9229.16 0.376
9231.0 0.376
9231.0 0.3762
9231.26 0.3762
9231.26 0.3764
9231.45 0.3764
9231.45 0.3766
9232.6 0.3766
9232.6 0.3768
9232.83 0.3768
9232.83 0.377
9233.79 0.377
9233.79 0.3772
9233.89 0.3772
9233.89 0.3774
9235.54 0.3774
9235.54 0.3776
9235.68 0.3776
9235.68 0.3778
9236.39 0.3778
9236.39 0.378
9236.51 0.378
9236.51 0.3782
9237.21 0.3782
9237.21 0.3784
9238.4 0.3784
9238.4 0.3786
9238.71 0.3786
9238.71 0.3788
9238.78 0.3788
9238.78 0.379
9238.81 0.379
9238.81 0.3792
9239.23 0.3792
9239.23 0.3794
9239.26 0.3794
9239.26 0.3796
9239.5 0.3796
9239.5 0.3798
9239.59 0.3798
9239.59 0.38
9239.61 0.38
9239.61 0.3802
9239.72 0.3802
9239.72 0.3804
9239.82 0.3804
9239.82 0.3806
9239.93 0.3806
9239.93 0.3808
9240.05 0.3808
9240.05 0.381
9240.84 0.381
9240.84 0.3812
9241.78 0.3812
9241.78 0.3814
9242.31 0.3814
9242.31 0.3816
9242.89 0.3816
9242.89 0.3818
9244.05 0.3818
9244.05 0.382
9244.58 0.382
9244.58 0.3822
9245.31 0.3822
9245.31 0.3824
9245.59 0.3824
9245.59 0.3826
9245.65 0.3826
9245.65 0.3828
9245.67 0.3828
9245.67 0.383
9245.97 0.383
9245.97 0.3832
9246.31 0.3832
9246.31 0.3834
9246.49 0.3834
9246.49 0.3836
9246.58 0.3836
9246.58 0.3838
9246.93 0.3838
9246.93 0.384
9247.49 0.384
9247.49 0.3842
9247.62 0.3842
9247.62 0.3844
9247.88 0.3844
9247.88 0.3846
9248.5 0.3846
9248.5 0.3848
9248.57 0.3848
9248.57 0.385
9250.17 0.385
9250.17 0.3852
9251.17 0.3852
9251.17 0.3854
9251.54 0.3854
9251.54 0.3856
9251.96 0.3856
9251.96 0.3858
9252.16 0.3858
9252.16 0.386
9253.28 0.386
9253.28 0.3862
9253.57 0.3862
9253.57 0.3864
9253.88 0.3864
9253.88 0.3866
9254.33 0.3866
9254.33 0.3868
9254.43 0.3868
9254.43 0.387
9254.49 0.387
9254.49 0.3872
9254.63 0.3872
9254.63 0.3874
9255.01 0.3874
9255.01 0.3876
9255.22 0.3876
9255.22 0.3878
9255.24 0.3878
9255.24 0.388
9255.32 0.388
9255.32 0.3882
9255.48 0.3882
9255.48 0.3884
9255.74 0.3884
9255.74 0.3886
9255.82 0.3886
9255.82 0.3888
9255.9 0.3888
9255.9 0.389
9256.18 0.389
9256.18 0.3892
9256.63 0.3892
9256.63 0.3894
9256.91 0.3894
9256.91 0.3896
9257.67 0.3896
9257.67 0.3898
9257.81 0.3898
9257.81 0.39
9258.2 0.39
9258.2 0.3902
9258.99 0.3902
9258.99 0.3904
9259.16 0.3904
9259.16 0.3906
9259.38 0.3906
9259.38 0.3908
9259.53 0.3908
9259.53 0.391
9259.61 0.391
9259.61 0.3912
9259.72 0.3912
9259.72 0.3914
9259.9 0.3914
9259.9 0.3916
9261.3 0.3916
9261.3 0.3918
9261.45 0.3918
9261.45 0.392
9261.55 0.392
9261.55 0.3922
9261.67 0.3922
9261.67 0.3924
9262.12 0.3924
9262.12 0.3926
9262.48 0.3926
9262.48 0.3928
9263.11 0.3928
9263.11 0.393
9265.35 0.393
9265.35 0.3932
9265.66 0.3932
9265.66 0.3934
9265.87 0.3934
9265.87 0.3936
9266.09 0.3936
9266.09 0.3938
9266.4 0.3938
9266.4 0.394
9267.0 0.394
9267.0 0.3942
9267.39 0.3942
9267.39 0.3944
9267.86 0.3944
9267.86 0.3946
9268.15 0.3946
9268.15 0.3948
9269.12 0.3948
9269.12 0.3952
9269.12 0.3952
9269.12 0.3952
9269.6 0.3952
9269.6 0.3954
9270.14 0.3954
9270.14 0.3956
9270.53 0.3956
9270.53 0.3958
9271.26 0.3958
9271.26 0.396
9271.73 0.396
9271.73 0.3962
9271.97 0.3962
9271.97 0.3964
9272.19 0.3964
9272.19 0.3966
9272.31 0.3966
9272.31 0.3968
9272.59 0.3968
9272.59 0.397
9272.88 0.397
9272.88 0.3972
9272.95 0.3972
9272.95 0.3974
9273.09 0.3974
9273.09 0.3976
9273.46 0.3976
9273.46 0.3978
9273.8 0.3978
9273.8 0.398
9273.88 0.398
9273.88 0.3982
9273.9 0.3982
9273.9 0.3984
9275.32 0.3984
9275.32 0.3986
9275.36 0.3986
9275.36 0.3988
9275.44 0.3988
9275.44 0.399
9275.91 0.399
9275.91 0.3994
9275.91 0.3994
9275.91 0.3994
9276.67 0.3994
9276.67 0.3996
9276.91 0.3996
9276.91 0.3998
9277.02 0.3998
9277.02 0.4
9277.68 0.4
9277.68 0.4002
9277.72 0.4002
9277.72 0.4004
9278.11 0.4004
9278.11 0.4006
9279.46 0.4006
9279.46 0.4008
9279.74 0.4008
9279.74 0.401
9280.34 0.401
9280.34 0.4012
9280.41 0.4012
9280.41 0.4014
9280.44 0.4014
9280.44 0.4016
9280.72 0.4016
9280.72 0.4018
9281.15 0.4018
9281.15 0.402
9283.75 0.402
9283.75 0.4022
9284.29 0.4022
9284.29 0.4024
9284.7 0.4024
9284.7 0.4026
9285.43 0.4026
9285.43 0.4028
9285.45 0.4028
9285.45 0.403
9285.59 0.403
9285.59 0.4032
9285.94 0.4032
9285.94 0.4034
9286.14 0.4034
9286.14 0.4036
9287.11 0.4036
9287.11 0.4038
9287.66 0.4038
9287.66 0.404
9287.83 0.404
9287.83 0.4042
9287.96 0.4042
9287.96 0.4044
9288.09 0.4044
9288.09 0.4046
9288.52 0.4046
9288.52 0.4048
9288.8 0.4048
9288.8 0.405
9289.61 0.405
9289.61 0.4052
9289.77 0.4052
9289.77 0.4054
9290.21 0.4054
9290.21 0.4056
9290.43 0.4056
9290.43 0.4058
9290.44 0.4058
9290.44 0.406
9290.73 0.406
9290.73 0.4062
9292.9 0.4062
9292.9 0.4066
9292.9 0.4066
9292.9 0.4066
9293.12 0.4066
9293.12 0.4068
9293.41 0.4068
9293.41 0.407
9293.88 0.407
9293.88 0.4072
9294.11 0.4072
9294.11 0.4074
9294.35 0.4074
9294.35 0.4076
9294.42 0.4076
9294.42 0.4078
9294.64 0.4078
9294.64 0.4082
9294.64 0.4082
9294.64 0.4082
9295.41 0.4082
9295.41 0.4084
9295.79 0.4084
9295.79 0.4086
9295.85 0.4086
9295.85 0.4088
9296.3 0.4088
9296.3 0.409
9297.1 0.409
9297.1 0.4092
9297.82 0.4092
9297.82 0.4094
9298.24 0.4094
9298.24 0.4096
9298.35 0.4096
9298.35 0.4098
9300.11 0.4098
9300.11 0.41
9300.35 0.41
9300.35 0.4102
9301.83 0.4102
9301.83 0.4104
9302.03 0.4104
9302.03 0.4106
9302.77 0.4106
9302.77 0.4108
9302.92 0.4108
9302.92 0.411
9302.96 0.411
9302.96 0.4112
9303.04 0.4112
9303.04 0.4114
9305.08 0.4114
9305.08 0.4116
9305.42 0.4116
9305.42 0.4118
9305.51 0.4118
9305.51 0.412
9305.91 0.412
9305.91 0.4122
9306.04 0.4122
9306.04 0.4124
9306.36 0.4124
9306.36 0.4126
9306.62 0.4126
9306.62 0.4128
9306.72 0.4128
9306.72 0.413
9307.11 0.413
9307.11 0.4132
9307.17 0.4132
9307.17 0.4134
9307.19 0.4134
9307.19 0.4136
9307.44 0.4136
9307.44 0.4138
9307.5 0.4138
9307.5 0.414
9307.61 0.414
9307.61 0.4142
9308.26 0.4142
9308.26 0.4144
9308.4 0.4144
9308.4 0.4146
9308.75 0.4146
9308.75 0.4148
9309.16 0.4148
9309.16 0.415
9309.31 0.415
9309.31 0.4152
9309.63 0.4152
9309.63 0.4154
9311.98 0.4154
9311.98 0.4156
9312.1 0.4156
9312.1 0.4158
9312.73 0.4158
9312.73 0.416
9312.74 0.416
9312.74 0.4162
9313.12 0.4162
9313.12 0.4164
9313.63 0.4164
9313.63 0.4166
9313.9 0.4166
9313.9 0.4168
9314.63 0.4168
9314.63 0.417
9315.19 0.417
9315.19 0.4172
9315.65 0.4172
9315.65 0.4174
9316.72 0.4174
9316.72 0.4176
9316.99 0.4176
9316.99 0.4178
9317.55 0.4178
9317.55 0.418
9317.7 0.418
9317.7 0.4182
9318.23 0.4182
9318.23 0.4184
9318.3 0.4184
9318.3 0.4186
9318.64 0.4186
9318.64 0.4188
9318.94 0.4188
9318.94 0.419
9318.98 0.419
9318.98 0.4192
9320.62 0.4192
9320.62 0.4194
9320.63 0.4194
9320.63 0.4196
9321.42 0.4196
9321.42 0.4198
9321.97 0.4198
9321.97 0.42
9322.74 0.42
9322.74 0.4202
9322.94 0.4202
9322.94 0.4204
9322.96 0.4204
9322.96 0.4206
9324.66 0.4206
9324.66 0.4208
9325.65 0.4208
9325.65 0.421
9325.73 0.421
9325.73 0.4214
9325.73 0.4214
9325.73 0.4214
9325.89 0.4214
9325.89 0.4216
9326.44 0.4216
9326.44 0.4218
9326.48 0.4218
9326.48 0.422
9326.66 0.422
9326.66 0.4222
9326.86 0.4222
9326.86 0.4224
9327.02 0.4224
9327.02 0.4226
9327.05 0.4226
9327.05 0.4228
9327.14 0.4228
9327.14 0.423
9328.14 0.423
9328.14 0.4232
9328.26 0.4232
9328.26 0.4234
9328.84 0.4234
9328.84 0.4236
9332.13 0.4236
9332.13 0.4238
9332.58 0.4238
9332.58 0.424
9332.89 0.424
9332.89 0.4242
9333.57 0.4242
9333.57 0.4244
9334.26 0.4244
9334.26 0.4246
9334.71 0.4246
9334.71 0.4248
9335.42 0.4248
9335.42 0.425
9335.55 0.425
9335.55 0.4252
9335.77 0.4252
9335.77 0.4254
9336.32 0.4254
9336.32 0.4256
9336.34 0.4256
9336.34 0.4258
9337.4 0.4258
9337.4 0.426
9337.77 0.426
9337.77 0.4262
9338.3 0.4262
9338.3 0.4264
9338.42 0.4264
9338.42 0.4266
9339.51 0.4266
9339.51 0.4268
9340.31 0.4268
9340.31 0.427
9340.71 0.427
9340.71 0.4272
9341.14 0.4272
9341.14 0.4276
9341.14 0.4276
9341.14 0.4276
9341.98 0.4276
9341.98 0.4278
9344.81 0.4278
9344.81 0.428
9346.07 0.428
9346.07 0.4282
9346.26 0.4282
9346.26 0.4284
9347.41 0.4284
9347.41 0.4286
9347.74 0.4286
9347.74 0.4288
9347.78 0.4288
9347.78 0.429
9348.07 0.429
9348.07 0.4292
9348.26 0.4292
9348.26 0.4294
9348.83 0.4294
9348.83 0.4296
9349.19 0.4296
9349.19 0.4298
9349.95 0.4298
9349.95 0.43
9350.28 0.43
9350.28 0.4302
9350.37 0.4302
9350.37 0.4304
9350.77 0.4304
9350.77 0.4306
9351.83 0.4306
9351.83 0.4308
9352.45 0.4308
9352.45 0.431
9352.59 0.431
9352.59 0.4312
9352.87 0.4312
9352.87 0.4314
9354.06 0.4314
9354.06 0.4316
9355.15 0.4316
9355.15 0.4318
9355.58 0.4318
9355.58 0.432
9355.78 0.432
9355.78 0.4322
9355.81 0.4322
9355.81 0.4324
9356.34 0.4324
9356.34 0.4326
9357.29 0.4326
9357.29 0.4328
9358.35 0.4328
9358.35 0.433
9358.42 0.433
9358.42 0.4332
9358.58 0.4332
9358.58 0.4334
9359.06 0.4334
9359.06 0.4336
9359.41 0.4336
9359.41 0.4338
9359.72 0.4338
9359.72 0.434
9359.9 0.434
9359.9 0.4342
9361.6 0.4342
9361.6 0.4344
9361.85 0.4344
9361.85 0.4346
9362.01 0.4346
9362.01 0.4348
9363.09 0.4348
9363.09 0.435
9363.16 0.435
9363.16 0.4352
9363.19 0.4352
9363.19 0.4354
9363.51 0.4354
9363.51 0.4356
9363.59 0.4356
9363.59 0.4358
9364.02 0.4358
9364.02 0.436
9364.11 0.436
9364.11 0.4362
9364.56 0.4362
9364.56 0.4364
9364.65 0.4364
9364.65 0.4366
9364.81 0.4366
9364.81 0.4368
9365.6 0.4368
9365.6 0.437
9365.66 0.437
9365.66 0.4372
9366.18 0.4372
9366.18 0.4374
9367.2 0.4374
9367.2 0.4376
9367.78 0.4376
9367.78 0.4378
9369.23 0.4378
9369.23 0.438
9370.74 0.438
9370.74 0.4382
9371.12 0.4382
9371.12 0.4384
9371.17 0.4384
9371.17 0.4386
9371.19 0.4386
9371.19 0.4388
9371.41 0.4388
9371.41 0.439
9371.54 0.439
9371.54 0.4392
9371.68 0.4392
9371.68 0.4394
9372.05 0.4394
9372.05 0.4396
9372.16 0.4396
9372.16 0.4398
9372.54 0.4398
9372.54 0.44
9373.57 0.44
9373.57 0.4402
9374.01 0.4402
9374.01 0.4404
9374.3 0.4404
9374.3 0.4406
9374.74 0.4406
9374.74 0.4408
9374.75 0.4408
9374.75 0.441
9374.92 0.441
9374.92 0.4412
9375.41 0.4412
9375.41 0.4414
9375.63 0.4414
9375.63 0.4416
9376.11 0.4416
9376.11 0.4418
9376.14 0.4418
9376.14 0.442
9376.19 0.442
9376.19 0.4422
9376.29 0.4422
9376.29 0.4424
9376.31 0.4424
9376.31 0.4426
9376.39 0.4426
9376.39 0.4428
9376.59 0.4428
9376.59 0.443
9376.6 0.443
9376.6 0.4432
9376.63 0.4432
9376.63 0.4434
9376.72 0.4434
9376.72 0.4436
9376.79 0.4436
9376.79 0.4438
9376.81 0.4438
9376.81 0.444
9377.42 0.444
9377.42 0.4442
9378.77 0.4442
9378.77 0.4444
9378.89 0.4444
9378.89 0.4446
9379.07 0.4446
9379.07 0.445
9379.07 0.445
9379.07 0.445
9379.13 0.445
9379.13 0.4452
9380.05 0.4452
9380.05 0.4454
9380.27 0.4454
9380.27 0.4456
9380.34 0.4456
9380.34 0.4458
9380.47 0.4458
9380.47 0.446
9381.93 0.446
9381.93 0.4462
9382.63 0.4462
9382.63 0.4464
9382.67 0.4464
9382.67 0.4466
9383.58 0.4466
9383.58 0.4468
9383.91 0.4468
9383.91 0.447
9384.8 0.447
9384.8 0.4472
9384.86 0.4472
9384.86 0.4474
9384.9 0.4474
9384.9 0.4476
9385.0 0.4476
9385.0 0.4478
9385.93 0.4478
9385.93 0.448
9386.06 0.448
9386.06 0.4482
9386.7 0.4482
9386.7 0.4484
9387.13 0.4484
9387.13 0.4486
9387.34 0.4486
9387.34 0.4488
9388.3 0.4488
9388.3 0.449
9388.39 0.449
9388.39 0.4492
9391.49 0.4492
9391.49 0.4494
9392.9 0.4494
9392.9 0.4496
9393.45 0.4496
9393.45 0.4498
9393.48 0.4498
9393.48 0.45
9394.16 0.45
9394.16 0.4502
9394.35 0.4502
9394.35 0.4504
9395.0 0.4504
9395.0 0.4506
9395.63 0.4506
9395.63 0.4508
9396.26 0.4508
9396.26 0.451
9396.33 0.451
9396.33 0.4512
9396.53 0.4512
9396.53 0.4514
9396.55 0.4514
9396.55 0.4516
9396.94 0.4516
9396.94 0.4518
9396.96 0.4518
9396.96 0.452
9397.23 0.452
9397.23 0.4522
9397.24 0.4522
9397.24 0.4524
9397.81 0.4524
9397.81 0.4526
9398.7 0.4526
9398.7 0.4528
9398.8 0.4528
9398.8 0.453
9398.85 0.453
9398.85 0.4532
9399.13 0.4532
9399.13 0.4534
9399.66 0.4534
9399.66 0.4536
9400.05 0.4536
9400.05 0.4538
9400.13 0.4538
9400.13 0.454
9400.75 0.454
9400.75 0.4542
9400.92 0.4542
9400.92 0.4544
9401.76 0.4544
9401.76 0.4546
9401.96 0.4546
9401.96 0.4548
9401.97 0.4548
9401.97 0.455
9402.21 0.455
9402.21 0.4552
9402.6 0.4552
9402.6 0.4554
9403.27 0.4554
9403.27 0.4556
9403.75 0.4556
9403.75 0.4558
9404.19 0.4558
9404.19 0.456
9404.31 0.456
9404.31 0.4562
9404.36 0.4562
9404.36 0.4564
9404.73 0.4564
9404.73 0.4566
9405.82 0.4566
9405.82 0.4568
9405.91 0.4568
9405.91 0.457
9406.41 0.457
9406.41 0.4572
9406.79 0.4572
9406.79 0.4574
9407.2 0.4574
9407.2 0.4576
9408.87 0.4576
9408.87 0.4578
9409.17 0.4578
9409.17 0.458
9410.26 0.458
9410.26 0.4582
9411.09 0.4582
9411.09 0.4584
9411.36 0.4584
9411.36 0.4586
9411.38 0.4586
9411.38 0.4588
9411.63 0.4588
9411.63 0.459
9411.72 0.459
9411.72 0.4592
9411.74 0.4592
9411.74 0.4594
9412.13 0.4594
9412.13 0.4596
9413.07 0.4596
9413.07 0.4598
9413.31 0.4598
9413.31 0.46
9413.44 0.46
9413.44 0.4602
9413.84 0.4602
9413.84 0.4604
9414.43 0.4604
9414.43 0.4606
9414.68 0.4606
9414.68 0.4608
9414.73 0.4608
9414.73 0.461
9415.91 0.461
9415.91 0.4612
9418.29 0.4612
9418.29 0.4614
9418.32 0.4614
9418.32 0.4616
9418.53 0.4616
9418.53 0.4618
9418.76 0.4618
9418.76 0.462
9418.95 0.462
9418.95 0.4622
9419.49 0.4622
9419.49 0.4624
9419.51 0.4624
9419.51 0.4626
9419.73 0.4626
9419.73 0.4628
9419.77 0.4628
9419.77 0.463
9420.06 0.463
9420.06 0.4632
9420.18 0.4632
9420.18 0.4634
9420.4 0.4634
9420.4 0.4636
9422.32 0.4636
9422.32 0.4638
9422.75 0.4638
9422.75 0.464
9422.84 0.464
9422.84 0.4642
9422.89 0.4642
9422.89 0.4644
9423.37 0.4644
9423.37 0.4646
9424.96 0.4646
9424.96 0.4648
9425.25 0.4648
9425.25 0.465
9425.49 0.465
9425.49 0.4652
9425.91 0.4652
9425.91 0.4654
9425.99 0.4654
9425.99 0.4656
9426.02 0.4656
9426.02 0.4658
9426.36 0.4658
9426.36 0.466
9426.73 0.466
9426.73 0.4662
9426.87 0.4662
9426.87 0.4664
9427.06 0.4664
9427.06 0.4666
9427.15 0.4666
9427.15 0.4668
9427.38 0.4668
9427.38 0.467
9427.76 0.467
9427.76 0.4672
9428.49 0.4672
9428.49 0.4674
9429.1 0.4674
9429.1 0.4676
9429.2 0.4676
9429.2 0.4678
9429.28 0.4678
9429.28 0.468
9429.31 0.468
9429.31 0.4682
9430.9 0.4682
9430.9 0.4684
9431.31 0.4684
9431.31 0.4686
9432.15 0.4686
9432.15 0.4688
9432.56 0.4688
9432.56 0.469
9432.62 0.469
9432.62 0.4692
9433.43 0.4692
9433.43 0.4694
9435.09 0.4694
9435.09 0.4696
9435.39 0.4696
9435.39 0.4698
9436.1 0.4698
9436.1 0.47
9436.16 0.47
9436.16 0.4702
9436.18 0.4702
9436.18 0.4704
9436.45 0.4704
9436.45 0.4706
9436.7 0.4706
9436.7 0.4708
9436.94 0.4708
9436.94 0.471
9437.17 0.471
9437.17 0.4712
9437.64 0.4712
9437.64 0.4714
9437.74 0.4714
9437.74 0.4716
9438.37 0.4716
9438.37 0.4718
9438.54 0.4718
9438.54 0.472
9438.55 0.472
9438.55 0.4722
9438.93 0.4722
9438.93 0.4724
9438.96 0.4724
9438.96 0.4726
9439.95 0.4726
9439.95 0.4728
9440.12 0.4728
9440.12 0.473
9440.39 0.473
9440.39 0.4732
9440.65 0.4732
9440.65 0.4734
9441.17 0.4734
9441.17 0.4736
9441.28 0.4736
9441.28 0.4738
9441.51 0.4738
9441.51 0.4742
9441.51 0.4742
9441.51 0.4742
9441.56 0.4742
9441.56 0.4744
9442.51 0.4744
9442.51 0.4746
9442.83 0.4746
9442.83 0.4748
9443.06 0.4748
9443.06 0.475
9443.11 0.475
9443.11 0.4752
9444.1 0.4752
9444.1 0.4754
9444.2 0.4754
9444.2 0.4756
9444.29 0.4756
9444.29 0.4758
9444.85 0.4758
9444.85 0.476
9444.9 0.476
9444.9 0.4762
9444.99 0.4762
9444.99 0.4764
9445.61 0.4764
9445.61 0.4766
9445.88 0.4766
9445.88 0.4768
9446.46 0.4768
9446.46 0.477
9446.54 0.477
9446.54 0.4772
9447.69 0.4772
9447.69 0.4774
9447.74 0.4774
9447.74 0.4776
9448.25 0.4776
9448.25 0.4778
9449.06 0.4778
9449.06 0.478
9449.51 0.478
9449.51 0.4782
9449.83 0.4782
9449.83 0.4784
9450.12 0.4784
9450.12 0.4786
9450.44 0.4786
9450.44 0.4788
9450.47 0.4788
9450.47 0.479
9450.54 0.479
9450.54 0.4792
9450.65 0.4792
9450.65 0.4794
9450.84 0.4794
9450.84 0.4796
9451.84 0.4796
9451.84 0.4798
9451.91 0.4798
9451.91 0.48
9452.3 0.48
9452.3 0.4802
9452.92 0.4802
9452.92 0.4804
9453.01 0.4804
9453.01 0.4806
9453.75 0.4806
9453.75 0.4808
9455.47 0.4808
9455.47 0.481
9455.51 0.481
9455.51 0.4812
9455.59 0.4812
9455.59 0.4814
9455.7 0.4814
9455.7 0.4816
9455.79 0.4816
9455.79 0.4818
9456.08 0.4818
9456.08 0.482
9456.33 0.482
9456.33 0.4822
9456.9 0.4822
9456.9 0.4824
9456.99 0.4824
9456.99 0.4826
9457.09 0.4826
9457.09 0.4828
9457.55 0.4828
9457.55 0.483
9457.65 0.483
9457.65 0.4832
9458.2 0.4832
9458.2 0.4834
9459.84 0.4834
9459.84 0.4836
9460.99 0.4836
9460.99 0.4838
9462.84 0.4838
9462.84 0.484
9463.1 0.484
9463.1 0.4842
9463.11 0.4842
9463.11 0.4844
9463.12 0.4844
9463.12 0.4846
9463.13 0.4846
9463.13 0.4848
9463.36 0.4848
9463.36 0.485
9463.67 0.485
9463.67 0.4852
9463.78 0.4852
9463.78 0.4854
9464.13 0.4854
9464.13 0.4856
9464.75 0.4856
9464.75 0.486
9464.75 0.486
9464.75 0.486
9465.13 0.486
9465.13 0.4862
9466.41 0.4862
9466.41 0.4864
9468.27 0.4864
9468.27 0.4866
9468.45 0.4866
9468.45 0.487
9468.45 0.487
9468.45 0.487
9469.31 0.487
9469.31 0.4872
9469.63 0.4872
9469.63 0.4874
9469.76 0.4874
9469.76 0.4878
9469.76 0.4878
9469.76 0.4878
9469.89 0.4878
9469.89 0.488
9469.92 0.488
9469.92 0.4882
9470.98 0.4882
9470.98 0.4884
9472.11 0.4884
9472.11 0.4886
9472.41 0.4886
9472.41 0.4888
9472.66 0.4888
9472.66 0.489
9472.95 0.489
9472.95 0.4892
9472.96 0.4892
9472.96 0.4894
9473.44 0.4894
9473.44 0.4896
9473.83 0.4896
9473.83 0.4898
9474.52 0.4898
9474.52 0.49
9474.79 0.49
9474.79 0.4902
9476.16 0.4902
9476.16 0.4904
9477.8 0.4904
9477.8 0.4906
9478.05 0.4906
9478.05 0.4908
9478.31 0.4908
9478.31 0.491
9479.31 0.491
9479.31 0.4912
9480.53 0.4912
9480.53 0.4914
9481.2 0.4914
9481.2 0.4916
9481.86 0.4916
9481.86 0.4918
9482.49 0.4918
9482.49 0.492
9482.58 0.492
9482.58 0.4922
9482.68 0.4922
9482.68 0.4924
9483.92 0.4924
9483.92 0.4926
9484.36 0.4926
9484.36 0.4928
9484.52 0.4928
9484.52 0.493
9484.77 0.493
9484.77 0.4932
9485.3 0.4932
9485.3 0.4934
9485.58 0.4934
9485.58 0.4936
9485.61 0.4936
9485.61 0.4938
9485.82 0.4938
9485.82 0.494
9486.05 0.494
9486.05 0.4942
9486.71 0.4942
9486.71 0.4944
9486.79 0.4944
9486.79 0.4946
9487.0 0.4946
9487.0 0.4948
9487.41 0.4948
9487.41 0.495
9487.43 0.495
9487.43 0.4952
9487.6 0.4952
9487.6 0.4954
9487.62 0.4954
9487.62 0.4956
9487.7 0.4956
9487.7 0.4958
9487.99 0.4958
9487.99 0.496
9488.15 0.496
9488.15 0.4962
9488.55 0.4962
9488.55 0.4964
9490.62 0.4964
9490.62 0.4966
9491.21 0.4966
9491.21 0.4968
9491.75 0.4968
9491.75 0.497
9492.48 0.497
9492.48 0.4972
9492.67 0.4972
9492.67 0.4974
9493.31 0.4974
9493.31 0.4976
9493.37 0.4976
9493.37 0.4978
9493.73 0.4978
9493.73 0.498
9494.6 0.498
9494.6 0.4982
9495.32 0.4982
9495.32 0.4984
9495.33 0.4984
9495.33 0.4986
9495.86 0.4986
9495.86 0.4988
9496.02 0.4988
9496.02 0.499
9496.22 0.499
9496.22 0.4992
9496.93 0.4992
9496.93 0.4994
9497.29 0.4994
9497.29 0.4996
9497.38 0.4996
9497.38 0.4998
9497.86 0.4998
9497.86 0.5
9499.47 0.5
9499.47 0.5002
9500.37 0.5002
9500.37 0.5004
9500.52 0.5004
9500.52 0.5006
9501.2 0.5006
9501.2 0.5008
9501.22 0.5008
9501.22 0.501
9504.71 0.501
9504.71 0.5012
9505.58 0.5012
9505.58 0.5014
9505.59 0.5014
9505.59 0.5016
9505.85 0.5016
9505.85 0.5018
9506.41 0.5018
9506.41 0.502
9506.45 0.502
9506.45 0.5022
9507.48 0.5022
9507.48 0.5024
9507.73 0.5024
9507.73 0.5026
9507.88 0.5026
9507.88 0.5028
9508.47 0.5028
9508.47 0.503
9508.52 0.503
9508.52 0.5032
9508.9 0.5032
9508.9 0.5034
9508.98 0.5034
9508.98 0.5036
9509.75 0.5036
9509.75 0.5038
9510.62 0.5038
9510.62 0.504
9510.7 0.504
9510.7 0.5042
9511.44 0.5042
9511.44 0.5044
9511.51 0.5044
9511.51 0.5046
9512.04 0.5046
9512.04 0.5048
9513.46 0.5048
9513.46 0.505
9513.49 0.505
9513.49 0.5052
9513.92 0.5052
9513.92 0.5054
9514.35 0.5054
9514.35 0.5056
9514.42 0.5056
9514.42 0.5058
9514.59 0.5058
9514.59 0.506
9514.65 0.506
9514.65 0.5062
9515.23 0.5062
9515.23 0.5064
9515.77 0.5064
9515.77 0.5066
9516.03 0.5066
9516.03 0.5068
9516.09 0.5068
9516.09 0.507
9517.27 0.507
9517.27 0.5072
9517.3 0.5072
9517.3 0.5074
9517.63 0.5074
9517.63 0.5076
9517.65 0.5076
9517.65 0.5078
9517.89 0.5078
9517.89 0.5082
9517.89 0.5082
9517.89 0.5082
9518.65 0.5082
9518.65 0.5084
9518.69 0.5084
9518.69 0.5086
9518.76 0.5086
9518.76 0.5088
9518.81 0.5088
9518.81 0.509
9519.1 0.509
9519.1 0.5092
9519.6 0.5092
9519.6 0.5094
9519.96 0.5094
9519.96 0.5096
9520.38 0.5096
9520.38 0.5098
9520.7 0.5098
9520.7 0.51
9521.05 0.51
9521.05 0.5102
9522.32 0.5102
9522.32 0.5104
9522.64 0.5104
9522.64 0.5106
9523.89 0.5106
9523.89 0.5108
9523.96 0.5108
9523.96 0.511
9524.61 0.511
9524.61 0.5112
9525.12 0.5112
9525.12 0.5114
9525.48 0.5114
9525.48 0.5116
9525.82 0.5116
9525.82 0.5118
9526.16 0.5118
9526.16 0.512
9526.64 0.512
9526.64 0.5122
9526.82 0.5122
9526.82 0.5124
9527.77 0.5124
9527.77 0.5126
9528.04 0.5126
9528.04 0.5128
9528.68 0.5128
9528.68 0.513
9528.71 0.513
9528.71 0.5132
9528.95 0.5132
9528.95 0.5136
9528.95 0.5136
9528.95 0.5136
9529.12 0.5136
9529.12 0.5138
9529.43 0.5138
9529.43 0.514
9529.74 0.514
9529.74 0.5142
9529.75 0.5142
9529.75 0.5144
9530.49 0.5144
9530.49 0.5146
9531.14 0.5146
9531.14 0.5148
9531.21 0.5148
9531.21 0.515
9531.38 0.515
9531.38 0.5152
9531.99 0.5152
9531.99 0.5154
9532.62 0.5154
9532.62 0.5156
9533.73 0.5156
9533.73 0.5158
9534.24 0.5158
9534.24 0.516
9534.35 0.516
9534.35 0.5162
9534.45 0.5162
9534.45 0.5164
9535.01 0.5164
9535.01 0.5166
9535.27 0.5166
9535.27 0.5168
9535.83 0.5168
9535.83 0.517
9536.4 0.517
9536.4 0.5172
9536.72 0.5172
9536.72 0.5174
9536.83 0.5174
9536.83 0.5176
9537.38 0.5176
9537.38 0.5178
9538.27 0.5178
9538.27 0.5182
9538.27 0.5182
9538.27 0.5182
9538.46 0.5182
9538.46 0.5184
9538.56 0.5184
9538.56 0.5186
9538.91 0.5186
9538.91 0.5188
9540.01 0.5188
9540.01 0.519
9540.36 0.519
9540.36 0.5192
9540.48 0.5192
9540.48 0.5194
9540.79 0.5194
9540.79 0.5196
9540.87 0.5196
9540.87 0.5198
9541.1 0.5198
9541.1 0.52
9541.5 0.52
9541.5 0.5202
9541.54 0.5202
9541.54 0.5204
9541.79 0.5204
9541.79 0.5206
9542.44 0.5206
9542.44 0.5208
9542.98 0.5208
9542.98 0.521
9543.07 0.521
9543.07 0.5212
9544.72 0.5212
9544.72 0.5214
9545.17 0.5214
9545.17 0.5216
9545.67 0.5216
9545.67 0.5218
9545.79 0.5218
9545.79 0.522
9545.93 0.522
9545.93 0.5222
9546.96 0.5222
9546.96 0.5224
9547.06 0.5224
9547.06 0.5226
9547.15 0.5226
9547.15 0.5228
9547.51 0.5228
9547.51 0.523
9547.9 0.523
9547.9 0.5232
9548.01 0.5232
9548.01 0.5234
9548.11 0.5234
9548.11 0.5236
9549.7 0.5236
9549.7 0.5238
9549.8 0.5238
9549.8 0.524
9550.2 0.524
9550.2 0.5242
9550.38 0.5242
9550.38 0.5244
9550.5 0.5244
9550.5 0.5246
9550.88 0.5246
9550.88 0.5248
9551.22 0.5248
9551.22 0.525
9551.37 0.525
9551.37 0.5252
9551.63 0.5252
9551.63 0.5254
9553.47 0.5254
9553.47 0.5256
9553.53 0.5256
9553.53 0.5258
9553.71 0.5258
9553.71 0.526
9556.01 0.526
9556.01 0.5262
9557.82 0.5262
9557.82 0.5264
9558.89 0.5264
9558.89 0.5266
9559.22 0.5266
9559.22 0.5268
9559.96 0.5268
9559.96 0.5272
9559.96 0.5272
9559.96 0.5272
9560.65 0.5272
9560.65 0.5274
9561.01 0.5274
9561.01 0.5276
9561.09 0.5276
9561.09 0.5278
9561.24 0.5278
9561.24 0.528
9561.32 0.528
9561.32 0.5282
9561.58 0.5282
9561.58 0.5284
9562.33 0.5284
9562.33 0.5286
9562.86 0.5286
9562.86 0.5288
9563.53 0.5288
9563.53 0.529
9564.34 0.529
9564.34 0.5292
9564.86 0.5292
9564.86 0.5294
9565.63 0.5294
9565.63 0.5296
9565.81 0.5296
9565.81 0.5298
9566.42 0.5298
9566.42 0.53
9566.56 0.53
9566.56 0.5302
9566.69 0.5302
9566.69 0.5304
9567.13 0.5304
9567.13 0.5306
9567.41 0.5306
9567.41 0.5308
9567.8 0.5308
9567.8 0.531
9568.14 0.531
9568.14 0.5312
9568.6 0.5312
9568.6 0.5314
9568.67 0.5314
9568.67 0.5316
9569.01 0.5316
9569.01 0.5318
9569.59 0.5318
9569.59 0.532
9569.82 0.532
9569.82 0.5322
9569.87 0.5322
9569.87 0.5324
9570.56 0.5324
9570.56 0.5326
9571.65 0.5326
9571.65 0.5328
9572.12 0.5328
9572.12 0.533
9572.55 0.533
9572.55 0.5332
9572.95 0.5332
9572.95 0.5334
9573.24 0.5334
9573.24 0.5336
9573.55 0.5336
9573.55 0.5338
9574.51 0.5338
9574.51 0.534
9575.07 0.534
9575.07 0.5342
9576.41 0.5342
9576.41 0.5344
9576.64 0.5344
9576.64 0.5346
9577.98 0.5346
9577.98 0.5348
9578.64 0.5348
9578.64 0.535
9578.7 0.535
9578.7 0.5352
9578.8 0.5352
9578.8 0.5354
9579.36 0.5354
9579.36 0.5356
9580.16 0.5356
9580.16 0.5358
9580.27 0.5358
9580.27 0.536
9580.62 0.536
9580.62 0.5362
9580.92 0.5362
9580.92 0.5364
9581.31 0.5364
9581.31 0.5366
9581.57 0.5366
9581.57 0.5368
9581.82 0.5368
9581.82 0.537
9581.9 0.537
9581.9 0.5372
9581.94 0.5372
9581.94 0.5374
9582.2 0.5374
9582.2 0.5376
9582.55 0.5376
9582.55 0.5378
9582.65 0.5378
9582.65 0.538
9582.93 0.538
9582.93 0.5382
9584.04 0.5382
9584.04 0.5384
9584.18 0.5384
9584.18 0.5386
9584.46 0.5386
9584.46 0.5388
9585.66 0.5388
9585.66 0.539
9586.31 0.539
9586.31 0.5392
9586.72 0.5392
9586.72 0.5394
9587.03 0.5394
9587.03 0.5396
9587.2 0.5396
9587.2 0.5398
9587.38 0.5398
9587.38 0.54
9587.89 0.54
9587.89 0.5402
9588.78 0.5402
9588.78 0.5404
9589.54 0.5404
9589.54 0.5406
9590.01 0.5406
9590.01 0.5408
9590.3 0.5408
9590.3 0.541
9591.09 0.541
9591.09 0.5412
9591.4 0.5412
9591.4 0.5414
9591.82 0.5414
9591.82 0.5416
9591.84 0.5416
9591.84 0.5418
9591.99 0.5418
9591.99 0.542
9592.03 0.542
9592.03 0.5422
9592.49 0.5422
9592.49 0.5424
9592.64 0.5424
9592.64 0.5426
9594.09 0.5426
9594.09 0.5428
9594.2 0.5428
9594.2 0.543
9595.37 0.543
9595.37 0.5432
9596.96 0.5432
9596.96 0.5434
9596.98 0.5434
9596.98 0.5436
9597.65 0.5436
9597.65 0.5438
9597.8 0.5438
9597.8 0.544
9598.57 0.544
9598.57 0.5442
9598.95 0.5442
9598.95 0.5444
9599.17 0.5444
9599.17 0.5446
9599.4 0.5446
9599.4 0.5448
9599.75 0.5448
9599.75 0.545
9599.86 0.545
9599.86 0.5452
9599.92 0.5452
9599.92 0.5454
9600.09 0.5454
9600.09 0.5456
9600.49 0.5456
9600.49 0.5458
9600.72 0.5458
9600.72 0.546
9602.99 0.546
9602.99 0.5462
9603.15 0.5462
9603.15 0.5464
9603.46 0.5464
9603.46 0.5466
9603.96 0.5466
9603.96 0.5468
9604.11 0.5468
9604.11 0.547
9605.16 0.547
9605.16 0.5472
9605.53 0.5472
9605.53 0.5474
9605.95 0.5474
9605.95 0.5476
9605.98 0.5476
9605.98 0.5478
9606.92 0.5478
9606.92 0.548
9607.21 0.548
9607.21 0.5482
9607.91 0.5482
9607.91 0.5484
9607.92 0.5484
9607.92 0.5486
9609.07 0.5486
9609.07 0.5488
9609.27 0.5488
9609.27 0.549
9609.33 0.549
9609.33 0.5492
9609.56 0.5492
9609.56 0.5494
9609.86 0.5494
9609.86 0.5496
9610.43 0.5496
9610.43 0.5498
9610.45 0.5498
9610.45 0.55
9610.77 0.55
9610.77 0.5502
9612.26 0.5502
9612.26 0.5504
9612.9 0.5504
9612.9 0.5506
9613.87 0.5506
9613.87 0.551
9613.87 0.551
9613.87 0.551
9613.98 0.551
9613.98 0.5512
9614.47 0.5512
9614.47 0.5514
9614.65 0.5514
9614.65 0.5516
9615.54 0.5516
9615.54 0.5518
9615.77 0.5518
9615.77 0.552
9616.75 0.552
9616.75 0.5522
9617.18 0.5522
9617.18 0.5524
9617.28 0.5524
9617.28 0.5526
9617.35 0.5526
9617.35 0.5528
9617.66 0.5528
9617.66 0.553
9617.76 0.553
9617.76 0.5532
9617.92 0.5532
9617.92 0.5534
9618.0 0.5534
9618.0 0.5536
9618.14 0.5536
9618.14 0.5538
9619.36 0.5538
9619.36 0.554
9619.46 0.554
9619.46 0.5542
9619.62 0.5542
9619.62 0.5544
9620.11 0.5544
9620.11 0.5546
9620.22 0.5546
9620.22 0.5548
9620.3 0.5548
9620.3 0.555
9620.37 0.555
9620.37 0.5552
9620.97 0.5552
9620.97 0.5554
9621.12 0.5554
9621.12 0.5556
9621.14 0.5556
9621.14 0.5558
9621.69 0.5558
9621.69 0.556
9621.74 0.556
9621.74 0.5562
9621.82 0.5562
9621.82 0.5564
9623.84 0.5564
9623.84 0.5566
9624.02 0.5566
9624.02 0.5568
9624.31 0.5568
9624.31 0.557
9624.54 0.557
9624.54 0.5572
9624.63 0.5572
9624.63 0.5574
9625.07 0.5574
9625.07 0.5576
9625.11 0.5576
9625.11 0.5578
9625.23 0.5578
9625.23 0.558
9625.27 0.558
9625.27 0.5582
9626.23 0.5582
9626.23 0.5584
9627.77 0.5584
9627.77 0.5586
9628.33 0.5586
9628.33 0.5588
9628.42 0.5588
9628.42 0.559
9628.63 0.559
9628.63 0.5592
9628.8 0.5592
9628.8 0.5594
9629.33 0.5594
9629.33 0.5596
9629.38 0.5596
9629.38 0.5598
9630.53 0.5598
9630.53 0.56
9631.78 0.56
9631.78 0.5602
9632.13 0.5602
9632.13 0.5604
9632.86 0.5604
9632.86 0.5606
9633.29 0.5606
9633.29 0.5608
9633.69 0.5608
9633.69 0.561
9633.79 0.561
9633.79 0.5612
9634.76 0.5612
9634.76 0.5614
9634.98 0.5614
9634.98 0.5616
9635.44 0.5616
9635.44 0.5618
9635.68 0.5618
9635.68 0.562
9635.75 0.562
9635.75 0.5622
9637.0 0.5622
9637.0 0.5624
9637.07 0.5624
9637.07 0.5626
9637.22 0.5626
9637.22 0.5628
9637.33 0.5628
9637.33 0.563
9638.89 0.563
9638.89 0.5632
9640.03 0.5632
9640.03 0.5634
9640.5 0.5634
9640.5 0.5636
9641.28 0.5636
9641.28 0.5638
9641.74 0.5638
9641.74 0.564
9642.79 0.564
9642.79 0.5642
9643.75 0.5642
9643.75 0.5644
9644.06 0.5644
9644.06 0.5646
9644.35 0.5646
9644.35 0.5648
9644.41 0.5648
9644.41 0.565
9645.0 0.565
9645.0 0.5652
9645.69 0.5652
9645.69 0.5654
9645.72 0.5654
9645.72 0.5656
9646.19 0.5656
9646.19 0.5658
9646.28 0.5658
9646.28 0.566
9647.11 0.566
9647.11 0.5662
9647.17 0.5662
9647.17 0.5664
9647.18 0.5664
9647.18 0.5666
9647.32 0.5666
9647.32 0.5668
9647.6 0.5668
9647.6 0.567
9649.12 0.567
9649.12 0.5672
9649.31 0.5672
9649.31 0.5674
9649.34 0.5674
9649.34 0.5676
9650.1 0.5676
9650.1 0.5678
9650.86 0.5678
9650.86 0.568
9651.18 0.568
9651.18 0.5682
9651.31 0.5682
9651.31 0.5684
9651.37 0.5684
9651.37 0.5686
9652.02 0.5686
9652.02 0.5688
9653.24 0.5688
9653.24 0.569
9653.78 0.569
9653.78 0.5694
9653.78 0.5694
9653.78 0.5694
9654.36 0.5694
9654.36 0.5696
9655.2 0.5696
9655.2 0.5698
9656.78 0.5698
9656.78 0.57
9657.03 0.57
9657.03 0.5702
9658.22 0.5702
9658.22 0.5704
9658.66 0.5704
9658.66 0.5706
9659.23 0.5706
9659.23 0.5708
9659.63 0.5708
9659.63 0.571
9660.34 0.571
9660.34 0.5712
9660.57 0.5712
9660.57 0.5714
9660.71 0.5714
9660.71 0.5716
9660.72 0.5716
9660.72 0.5718
9660.97 0.5718
9660.97 0.572
9661.37 0.572
9661.37 0.5722
9663.91 0.5722
9663.91 0.5724
9664.08 0.5724
9664.08 0.5726
9664.21 0.5726
9664.21 0.5728
9664.22 0.5728
9664.22 0.573
9664.79 0.573
9664.79 0.5732
9664.88 0.5732
9664.88 0.5734
9665.02 0.5734
9665.02 0.5736
9665.41 0.5736
9665.41 0.5738
9665.44 0.5738
9665.44 0.574
9665.91 0.574
9665.91 0.5742
9665.92 0.5742
9665.92 0.5744
9666.44 0.5744
9666.44 0.5746
9666.46 0.5746
9666.46 0.5748
9667.18 0.5748
9667.18 0.575
9668.71 0.575
9668.71 0.5752
9672.24 0.5752
9672.24 0.5754
9672.29 0.5754
9672.29 0.5756
9672.41 0.5756
9672.41 0.5758
9672.47 0.5758
9672.47 0.576
9673.5 0.576
9673.5 0.5762
9673.54 0.5762
9673.54 0.5764
9674.55 0.5764
9674.55 0.5766
9674.87 0.5766
9674.87 0.5768
9676.13 0.5768
9676.13 0.577
9676.38 0.577
9676.38 0.5772
9677.2 0.5772
9677.2 0.5774
9677.36 0.5774
9677.36 0.5776
9677.77 0.5776
9677.77 0.5778
9677.89 0.5778
9677.89 0.578
9677.96 0.578
9677.96 0.5782
9677.98 0.5782
9677.98 0.5784
9678.08 0.5784
9678.08 0.5786
9678.12 0.5786
9678.12 0.5788
9679.08 0.5788
9679.08 0.579
9679.32 0.579
9679.32 0.5792
9679.96 0.5792
9679.96 0.5794
9680.52 0.5794
9680.52 0.5796
9681.24 0.5796
9681.24 0.5798
9681.66 0.5798
9681.66 0.58
9682.03 0.58
9682.03 0.5802
9684.03 0.5802
9684.03 0.5804
9684.76 0.5804
9684.76 0.5806
9685.31 0.5806
9685.31 0.5808
9685.53 0.5808
9685.53 0.581
9686.12 0.581
9686.12 0.5812
9686.24 0.5812
9686.24 0.5814
9686.82 0.5814
9686.82 0.5816
9687.05 0.5816
9687.05 0.5818
9687.42 0.5818
9687.42 0.582
9687.51 0.582
9687.51 0.5822
9687.63 0.5822
9687.63 0.5824
9688.58 0.5824
9688.58 0.5826
9688.76 0.5826
9688.76 0.5828
9689.19 0.5828
9689.19 0.583
9689.27 0.583
9689.27 0.5832
9689.81 0.5832
9689.81 0.5834
9691.94 0.5834
9691.94 0.5836
9692.27 0.5836
9692.27 0.5838
9692.6 0.5838
9692.6 0.584
9693.38 0.584
9693.38 0.5842
9693.83 0.5842
9693.83 0.5844
9694.2 0.5844
9694.2 0.5846
9694.8 0.5846
9694.8 0.5848
9695.38 0.5848
9695.38 0.585
9695.54 0.585
9695.54 0.5852
9696.46 0.5852
9696.46 0.5854
9696.85 0.5854
9696.85 0.5856
9697.24 0.5856
9697.24 0.5858
9697.35 0.5858
9697.35 0.586
9697.6 0.586
9697.6 0.5862
9698.2 0.5862
9698.2 0.5864
9699.09 0.5864
9699.09 0.5866
9699.36 0.5866
9699.36 0.5868
9699.57 0.5868
9699.57 0.587
9699.78 0.587
9699.78 0.5872
9701.19 0.5872
9701.19 0.5874
9701.5 0.5874
9701.5 0.5876
9702.85 0.5876
9702.85 0.5878
9702.94 0.5878
9702.94 0.588
9703.78 0.588
9703.78 0.5882
9704.47 0.5882
9704.47 0.5884
9704.66 0.5884
9704.66 0.5886
9704.85 0.5886
9704.85 0.5888
9705.54 0.5888
9705.54 0.589
9707.9 0.589
9707.9 0.5892
9707.95 0.5892
9707.95 0.5894
9708.52 0.5894
9708.52 0.5896
9708.83 0.5896
9708.83 0.5898
9709.05 0.5898
9709.05 0.59
9710.23 0.59
9710.23 0.5902
9710.71 0.5902
9710.71 0.5904
9711.36 0.5904
9711.36 0.5906
9711.61 0.5906
9711.61 0.5908
9713.21 0.5908
9713.21 0.591
9715.3 0.591
9715.3 0.5912
9716.14 0.5912
9716.14 0.5914
9716.33 0.5914
9716.33 0.5916
9716.58 0.5916
9716.58 0.5918
9717.18 0.5918
9717.18 0.592
9717.31 0.592
9717.31 0.5922
9717.92 0.5922
9717.92 0.5924
9718.93 0.5924
9718.93 0.5926
9719.05 0.5926
9719.05 0.5928
9719.07 0.5928
9719.07 0.593
9719.37 0.593
9719.37 0.5932
9719.46 0.5932
9719.46 0.5936
9719.46 0.5936
9719.46 0.5936
9719.84 0.5936
9719.84 0.5938
9719.96 0.5938
9719.96 0.594
9720.0 0.594
9720.0 0.5942
9720.44 0.5942
9720.44 0.5944
9720.76 0.5944
9720.76 0.5946
9720.78 0.5946
9720.78 0.5948
9720.92 0.5948
9720.92 0.595
9721.59 0.595
9721.59 0.5952
9722.25 0.5952
9722.25 0.5954
9723.68 0.5954
9723.68 0.5956
9723.99 0.5956
9723.99 0.5958
9725.33 0.5958
9725.33 0.596
9725.82 0.596
9725.82 0.5962
9726.02 0.5962
9726.02 0.5964
9726.21 0.5964
9726.21 0.5966
9726.88 0.5966
9726.88 0.5968
9727.34 0.5968
9727.34 0.597
9727.67 0.597
9727.67 0.5972
9727.99 0.5972
9727.99 0.5974
9728.78 0.5974
9728.78 0.5976
9729.18 0.5976
9729.18 0.5978
9729.57 0.5978
9729.57 0.598
9729.98 0.598
9729.98 0.5982
9730.55 0.5982
9730.55 0.5984
9730.79 0.5984
9730.79 0.5986
9731.05 0.5986
9731.05 0.5988
9731.08 0.5988
9731.08 0.599
9732.54 0.599
9732.54 0.5992
9732.55 0.5992
9732.55 0.5994
9733.02 0.5994
9733.02 0.5996
9733.27 0.5996
9733.27 0.5998
9733.78 0.5998
9733.78 0.6
9734.4 0.6
9734.4 0.6002
9734.47 0.6002
9734.47 0.6004
9735.18 0.6004
9735.18 0.6006
9735.51 0.6006
9735.51 0.6008
9735.82 0.6008
9735.82 0.601
9737.69 0.601
9737.69 0.6012
9738.31 0.6012
9738.31 0.6014
9738.6 0.6014
9738.6 0.6016
9738.9 0.6016
9738.9 0.6018
9738.97 0.6018
9738.97 0.602
9739.12 0.602
9739.12 0.6022
9739.93 0.6022
9739.93 0.6024
9740.0 0.6024
9740.0 0.6026
9740.5 0.6026
9740.5 0.6028
9741.33 0.6028
9741.33 0.603
9741.65 0.603
9741.65 0.6032
9742.53 0.6032
9742.53 0.6034
9743.13 0.6034
9743.13 0.6036
9743.46 0.6036
9743.46 0.6038
9745.04 0.6038
9745.04 0.604
9745.08 0.604
9745.08 0.6042
9745.95 0.6042
9745.95 0.6044
9746.23 0.6044
9746.23 0.6046
9746.37 0.6046
9746.37 0.6048
9749.39 0.6048
9749.39 0.605
9749.4 0.605
9749.4 0.6052
9750.45 0.6052
9750.45 0.6054
9751.15 0.6054
9751.15 0.6056
9751.22 0.6056
9751.22 0.6058
9751.25 0.6058
9751.25 0.606
9752.82 0.606
9752.82 0.6062
9753.51 0.6062
9753.51 0.6064
9753.75 0.6064
9753.75 0.6066
9753.91 0.6066
9753.91 0.6068
9754.54 0.6068
9754.54 0.607
9754.74 0.607
9754.74 0.6072
9755.75 0.6072
9755.75 0.6074
9755.9 0.6074
9755.9 0.6076
9756.57 0.6076
9756.57 0.6078
9758.56 0.6078
9758.56 0.6082
9758.56 0.6082
9758.56 0.6082
9758.84 0.6082
9758.84 0.6084
9759.36 0.6084
9759.36 0.6086
9759.61 0.6086
9759.61 0.6088
9760.01 0.6088
9760.01 0.609
9760.95 0.609
9760.95 0.6092
9761.2 0.6092
9761.2 0.6094
9761.38 0.6094
9761.38 0.6096
9763.95 0.6096
9763.95 0.6098
9764.32 0.6098
9764.32 0.61
9764.83 0.61
9764.83 0.6102
9765.2 0.6102
9765.2 0.6104
9765.33 0.6104
9765.33 0.6106
9765.68 0.6106
9765.68 0.6108
9765.75 0.6108
9765.75 0.611
9766.1 0.611
9766.1 0.6112
9766.19 0.6112
9766.19 0.6114
9766.71 0.6114
9766.71 0.6116
9766.87 0.6116
9766.87 0.6118
9767.09 0.6118
9767.09 0.612
9768.3 0.612
9768.3 0.6122
9768.47 0.6122
9768.47 0.6124
9769.07 0.6124
9769.07 0.6126
9769.55 0.6126
9769.55 0.6128
9769.75 0.6128
9769.75 0.613
9770.22 0.613
9770.22 0.6132
9771.18 0.6132
9771.18 0.6134
9771.54 0.6134
9771.54 0.6136
9771.83 0.6136
9771.83 0.6138
9772.02 0.6138
9772.02 0.614
9772.42 0.614
9772.42 0.6142
9772.72 0.6142
9772.72 0.6144
9772.84 0.6144
9772.84 0.6146
9773.24 0.6146
9773.24 0.6148
9773.72 0.6148
9773.72 0.615
9774.08 0.615
9774.08 0.6152
9774.87 0.6152
9774.87 0.6154
9776.21 0.6154
9776.21 0.6156
9776.32 0.6156
9776.32 0.6158
9777.39 0.6158
9777.39 0.616
9777.77 0.616
9777.77 0.6162
9778.49 0.6162
9778.49 0.6164
9778.81 0.6164
9778.81 0.6166
9778.98 0.6166
9778.98 0.6168
9779.35 0.6168
9779.35 0.617
9780.06 0.617
9780.06 0.6172
9780.24 0.6172
9780.24 0.6174
9780.32 0.6174
9780.32 0.6176
9780.62 0.6176
9780.62 0.6178
9780.81 0.6178
9780.81 0.618
9780.9 0.618
9780.9 0.6182
9782.75 0.6182
9782.75 0.6184
9784.12 0.6184
9784.12 0.6186
9785.19 0.6186
9785.19 0.6188
9785.64 0.6188
9785.64 0.619
9786.62 0.619
9786.62 0.6192
9787.5 0.6192
9787.5 0.6194
9788.03 0.6194
9788.03 0.6196
9788.06 0.6196
9788.06 0.6198
9788.65 0.6198
9788.65 0.62
9788.97 0.62
9788.97 0.6202
9789.14 0.6202
9789.14 0.6204
9789.48 0.6204
9789.48 0.6206
9790.24 0.6206
9790.24 0.6208
9790.5 0.6208
9790.5 0.621
9790.79 0.621
9790.79 0.6212
9791.25 0.6212
9791.25 0.6214
9791.88 0.6214
9791.88 0.6216
9792.01 0.6216
9792.01 0.6218
9792.62 0.6218
9792.62 0.622
9793.06 0.622
9793.06 0.6222
9793.32 0.6222
9793.32 0.6224
9794.11 0.6224
9794.11 0.6226
9794.31 0.6226
9794.31 0.6228
9794.49 0.6228
9794.49 0.623
9794.56 0.623
9794.56 0.6232
9794.73 0.6232
9794.73 0.6234
9795.36 0.6234
9795.36 0.6236
9795.53 0.6236
9795.53 0.6238
9797.17 0.6238
9797.17 0.624
9798.14 0.624
9798.14 0.6242
9798.48 0.6242
9798.48 0.6244
9798.98 0.6244
9798.98 0.6246
9800.23 0.6246
9800.23 0.6248
9800.91 0.6248
9800.91 0.625
9801.72 0.625
9801.72 0.6252
9801.84 0.6252
9801.84 0.6254
9802.12 0.6254
9802.12 0.6256
9804.2 0.6256
9804.2 0.6258
9804.72 0.6258
9804.72 0.626
9804.91 0.626
9804.91 0.6262
9805.81 0.6262
9805.81 0.6264
9805.82 0.6264
9805.82 0.6266
9807.55 0.6266
9807.55 0.6268
9808.93 0.6268
9808.93 0.627
9809.05 0.627
9809.05 0.6272
9809.24 0.6272
9809.24 0.6274
9809.69 0.6274
9809.69 0.6276
9811.42 0.6276
9811.42 0.6278
9811.87 0.6278
9811.87 0.628
9812.01 0.628
9812.01 0.6282
9813.33 0.6282
9813.33 0.6284
9813.45 0.6284
9813.45 0.6286
9813.95 0.6286
9813.95 0.6288
9813.99 0.6288
9813.99 0.629
9814.82 0.629
9814.82 0.6292
9816.58 0.6292
9816.58 0.6294
9816.88 0.6294
9816.88 0.6296
9817.07 0.6296
9817.07 0.6298
9817.1 0.6298
9817.1 0.63
9817.11 0.63
9817.11 0.6302
9817.49 0.6302
9817.49 0.6304
9817.56 0.6304
9817.56 0.6306
9819.31 0.6306
9819.31 0.6308
9819.69 0.6308
9819.69 0.631
9819.78 0.631
9819.78 0.6312
9820.15 0.6312
9820.15 0.6314
9822.63 0.6314
9822.63 0.6316
9823.06 0.6316
9823.06 0.6318
9823.75 0.6318
9823.75 0.632
9823.82 0.632
9823.82 0.6322
9824.56 0.6322
9824.56 0.6324
9824.63 0.6324
9824.63 0.6326
9824.73 0.6326
9824.73 0.6328
9825.2 0.6328
9825.2 0.633
9826.21 0.633
9826.21 0.6332
9826.58 0.6332
9826.58 0.6334
9826.88 0.6334
9826.88 0.6336
9828.55 0.6336
9828.55 0.6338
9829.41 0.6338
9829.41 0.634
9829.49 0.634
9829.49 0.6342
9829.72 0.6342
9829.72 0.6344
9830.56 0.6344
9830.56 0.6346
9830.96 0.6346
9830.96 0.6348
9831.27 0.6348
9831.27 0.635
9831.58 0.635
9831.58 0.6352
9834.44 0.6352
9834.44 0.6354
9835.55 0.6354
9835.55 0.6356
9835.61 0.6356
9835.61 0.6358
9835.98 0.6358
9835.98 0.636
9836.28 0.636
9836.28 0.6362
9836.35 0.6362
9836.35 0.6364
9837.69 0.6364
9837.69 0.6366
9838.11 0.6366
9838.11 0.6368
9838.28 0.6368
9838.28 0.637
9838.57 0.637
9838.57 0.6372
9839.27 0.6372
9839.27 0.6374
9839.47 0.6374
9839.47 0.6376
9839.82 0.6376
9839.82 0.6378
9839.85 0.6378
9839.85 0.638
9840.06 0.638
9840.06 0.6382
9841.58 0.6382
9841.58 0.6384
9842.29 0.6384
9842.29 0.6386
9842.61 0.6386
9842.61 0.6388
9843.11 0.6388
9843.11 0.639
9843.18 0.639
9843.18 0.6392
9843.71 0.6392
9843.71 0.6394
9844.57 0.6394
9844.57 0.6396
9846.85 0.6396
9846.85 0.6398
9847.02 0.6398
9847.02 0.64
9847.07 0.64
9847.07 0.6402
9848.14 0.6402
9848.14 0.6404
9848.66 0.6404
9848.66 0.6406
9851.08 0.6406
9851.08 0.6408
9851.61 0.6408
9851.61 0.641
9852.26 0.641
9852.26 0.6412
9852.94 0.6412
9852.94 0.6414
9854.04 0.6414
9854.04 0.6416
9854.45 0.6416
9854.45 0.6418
9854.96 0.6418
9854.96 0.642
9855.0 0.642
9855.0 0.6422
9855.07 0.6422
9855.07 0.6424
9856.19 0.6424
9856.19 0.6426
9856.69 0.6426
9856.69 0.6428
9857.13 0.6428
9857.13 0.643
9857.6 0.643
9857.6 0.6432
9858.61 0.6432
9858.61 0.6434
9858.9 0.6434
9858.9 0.6436
9860.15 0.6436
9860.15 0.6438
9861.08 0.6438
9861.08 0.644
9861.17 0.644
9861.17 0.6442
9861.38 0.6442
9861.38 0.6444
9861.59 0.6444
9861.59 0.6446
9861.64 0.6446
9861.64 0.6448
9862.72 0.6448
9862.72 0.645
9863.02 0.645
9863.02 0.6452
9863.96 0.6452
9863.96 0.6454
9864.76 0.6454
9864.76 0.6456
9864.78 0.6456
9864.78 0.6458
9865.17 0.6458
9865.17 0.646
9866.81 0.646
9866.81 0.6462
9867.06 0.6462
9867.06 0.6464
9868.22 0.6464
9868.22 0.6466
9868.41 0.6466
9868.41 0.6468
9868.78 0.6468
9868.78 0.647
9870.32 0.647
9870.32 0.6472
9871.6 0.6472
9871.6 0.6474
9871.73 0.6474
9871.73 0.6476
9871.9 0.6476
9871.9 0.6478
9872.96 0.6478
9872.96 0.648
9873.1 0.648
9873.1 0.6482
9873.58 0.6482
9873.58 0.6484
9874.16 0.6484
9874.16 0.6486
9875.2 0.6486
9875.2 0.6488
9875.43 0.6488
9875.43 0.649
9875.64 0.649
9875.64 0.6492
9875.68 0.6492
9875.68 0.6494
9876.92 0.6494
9876.92 0.6496
9877.31 0.6496
9877.31 0.6498
9877.58 0.6498
9877.58 0.65
9878.82 0.65
9878.82 0.6502
9879.2 0.6502
9879.2 0.6504
9879.8 0.6504
9879.8 0.6506
9880.18 0.6506
9880.18 0.6508
9881.09 0.6508
9881.09 0.651
9881.35 0.651
9881.35 0.6512
9882.0 0.6512
9882.0 0.6514
9882.78 0.6514
9882.78 0.6516
9883.71 0.6516
9883.71 0.6518
9884.85 0.6518
9884.85 0.652
9885.33 0.652
9885.33 0.6522
9885.51 0.6522
9885.51 0.6524
9885.73 0.6524
9885.73 0.6526
9885.97 0.6526
9885.97 0.6528
9886.55 0.6528
9886.55 0.653
9887.39 0.653
9887.39 0.6532
9887.52 0.6532
9887.52 0.6534
9887.81 0.6534
9887.81 0.6536
9887.98 0.6536
9887.98 0.6538
9888.33 0.6538
9888.33 0.654
9888.36 0.654
9888.36 0.6542
9888.68 0.6542
9888.68 0.6544
9890.63 0.6544
9890.63 0.6546
9891.02 0.6546
9891.02 0.6548
9892.24 0.6548
9892.24 0.655
9892.34 0.655
9892.34 0.6552
9892.7 0.6552
9892.7 0.6554
9893.82 0.6554
9893.82 0.6556
9893.95 0.6556
9893.95 0.6558
9894.64 0.6558
9894.64 0.656
9894.66 0.656
9894.66 0.6562
9895.07 0.6562
9895.07 0.6564
9895.32 0.6564
9895.32 0.6566
9895.35 0.6566
9895.35 0.6568
9895.95 0.6568
9895.95 0.657
9896.57 0.657
9896.57 0.6574
9896.57 0.6574
9896.57 0.6574
9896.87 0.6574
9896.87 0.6576
9898.37 0.6576
9898.37 0.6578
9899.05 0.6578
9899.05 0.658
9899.96 0.658
9899.96 0.6582
9900.19 0.6582
9900.19 0.6584
9900.31 0.6584
9900.31 0.6586
9901.3 0.6586
9901.3 0.6588
9901.62 0.6588
9901.62 0.659
9901.81 0.659
9901.81 0.6592
9902.08 0.6592
9902.08 0.6594
9902.59 0.6594
9902.59 0.6596
9902.81 0.6596
9902.81 0.6598
9903.72 0.6598
9903.72 0.66
9904.06 0.66
9904.06 0.6602
9905.63 0.6602
9905.63 0.6604
9905.71 0.6604
9905.71 0.6606
9905.76 0.6606
9905.76 0.6608
9905.79 0.6608
9905.79 0.661
9905.81 0.661
9905.81 0.6612
9907.38 0.6612
9907.38 0.6614
9907.57 0.6614
9907.57 0.6616
9907.6 0.6616
9907.6 0.6618
9908.04 0.6618
9908.04 0.662
9909.26 0.662
9909.26 0.6622
9909.45 0.6622
9909.45 0.6624
9910.17 0.6624
9910.17 0.6626
9910.46 0.6626
9910.46 0.6628
9911.69 0.6628
9911.69 0.663
9911.84 0.663
9911.84 0.6632
9913.47 0.6632
9913.47 0.6634
9915.08 0.6634
9915.08 0.6636
9915.67 0.6636
9915.67 0.6638
9915.76 0.6638
9915.76 0.664
9916.28 0.664
9916.28 0.6642
9916.56 0.6642
9916.56 0.6644
9916.78 0.6644
9916.78 0.6646
9917.0 0.6646
9917.0 0.6648
9917.93 0.6648
9917.93 0.665
9918.64 0.665
9918.64 0.6652
9919.58 0.6652
9919.58 0.6654
9919.99 0.6654
9919.99 0.6656
9920.01 0.6656
9920.01 0.6658
9920.32 0.6658
9920.32 0.666
9920.59 0.666
9920.59 0.6662
9920.7 0.6662
9920.7 0.6664
9922.11 0.6664
9922.11 0.6666
9922.22 0.6666
9922.22 0.6668
9922.3 0.6668
9922.3 0.667
9922.74 0.667
9922.74 0.6672
9922.78 0.6672
9922.78 0.6674
9923.64 0.6674
9923.64 0.6676
9923.76 0.6676
9923.76 0.6678
9923.78 0.6678
9923.78 0.668
9923.93 0.668
9923.93 0.6682
9924.17 0.6682
9924.17 0.6684
9924.84 0.6684
9924.84 0.6686
9924.89 0.6686
9924.89 0.6688
9925.03 0.6688
9925.03 0.669
9925.49 0.669
9925.49 0.6692
9925.94 0.6692
9925.94 0.6694
9926.3 0.6694
9926.3 0.6696
9927.16 0.6696
9927.16 0.6698
9927.95 0.6698
9927.95 0.67
9928.43 0.67
9928.43 0.6702
9929.04 0.6702
9929.04 0.6704
9930.96 0.6704
9930.96 0.6706
9931.16 0.6706
9931.16 0.6708
9931.5 0.6708
9931.5 0.671
9931.76 0.671
9931.76 0.6712
9932.47 0.6712
9932.47 0.6714
9932.59 0.6714
9932.59 0.6716
9933.13 0.6716
9933.13 0.6718
9933.32 0.6718
9933.32 0.672
9933.39 0.672
9933.39 0.6722
9934.18 0.6722
9934.18 0.6724
9934.19 0.6724
9934.19 0.6726
9935.13 0.6726
9935.13 0.6728
9937.16 0.6728
9937.16 0.673
9937.25 0.673
9937.25 0.6732
9937.38 0.6732
9937.38 0.6734
9938.18 0.6734
9938.18 0.6736
9939.04 0.6736
9939.04 0.6738
9939.15 0.6738
9939.15 0.674
9939.61 0.674
9939.61 0.6742
9939.95 0.6742
9939.95 0.6746
9939.95 0.6746
9939.95 0.6746
9941.01 0.6746
9941.01 0.6748
9941.03 0.6748
9941.03 0.675
9942.76 0.675
9942.76 0.6752
9943.41 0.6752
9943.41 0.6754
9943.54 0.6754
9943.54 0.6756
9943.75 0.6756
9943.75 0.6758
9944.45 0.6758
9944.45 0.676
9944.71 0.676
9944.71 0.6762
9945.41 0.6762
9945.41 0.6764
9945.54 0.6764
9945.54 0.6766
9945.63 0.6766
9945.63 0.6768
9946.0 0.6768
9946.0 0.677
9946.6 0.677
9946.6 0.6772
9950.23 0.6772
9950.23 0.6774
9950.77 0.6774
9950.77 0.6776
9951.3 0.6776
9951.3 0.6778
9951.66 0.6778
9951.66 0.678
9951.85 0.678
9951.85 0.6782
9952.49 0.6782
9952.49 0.6784
9953.86 0.6784
9953.86 0.6786
9954.7 0.6786
9954.7 0.6788
9955.12 0.6788
9955.12 0.679
9955.73 0.679
9955.73 0.6792
9955.91 0.6792
9955.91 0.6794
9956.0 0.6794
9956.0 0.6796
9956.14 0.6796
9956.14 0.6798
9956.69 0.6798
9956.69 0.68
9959.72 0.68
9959.72 0.6802
9959.83 0.6802
9959.83 0.6804
9960.06 0.6804
9960.06 0.6806
9961.23 0.6806
9961.23 0.6808
9961.66 0.6808
9961.66 0.681
9961.69 0.681
9961.69 0.6812
9962.82 0.6812
9962.82 0.6814
9963.43 0.6814
9963.43 0.6816
9963.63 0.6816
9963.63 0.6818
9964.22 0.6818
9964.22 0.682
9964.41 0.682
9964.41 0.6822
9965.06 0.6822
9965.06 0.6824
9967.52 0.6824
9967.52 0.6826
9968.84 0.6826
9968.84 0.683
9968.84 0.683
9968.84 0.683
9969.89 0.683
9969.89 0.6832
9970.28 0.6832
9970.28 0.6834
9970.75 0.6834
9970.75 0.6836
9970.84 0.6836
9970.84 0.6838
9970.95 0.6838
9970.95 0.684
9971.07 0.684
9971.07 0.6842
9971.12 0.6842
9971.12 0.6844
9971.28 0.6844
9971.28 0.6846
9971.81 0.6846
9971.81 0.6848
9973.04 0.6848
9973.04 0.6852
9973.04 0.6852
9973.04 0.6852
9973.91 0.6852
9973.91 0.6854
9974.64 0.6854
9974.64 0.6856
9975.66 0.6856
9975.66 0.6858
9977.09 0.6858
9977.09 0.686
9977.35 0.686
9977.35 0.6862
9977.86 0.6862
9977.86 0.6864
9978.37 0.6864
9978.37 0.6866
9979.11 0.6866
9979.11 0.6868
9980.02 0.6868
9980.02 0.687
9980.98 0.687
9980.98 0.6872
9980.99 0.6872
9980.99 0.6874
9981.07 0.6874
9981.07 0.6876
9981.45 0.6876
9981.45 0.6878
9981.79 0.6878
9981.79 0.688
9982.6 0.688
9982.6 0.6882
9983.51 0.6882
9983.51 0.6884
9983.55 0.6884
9983.55 0.6886
9983.87 0.6886
9983.87 0.6888
9984.64 0.6888
9984.64 0.689
9986.78 0.689
9986.78 0.6892
9987.23 0.6892
9987.23 0.6894
9987.32 0.6894
9987.32 0.6896
9988.32 0.6896
9988.32 0.6898
9989.97 0.6898
9989.97 0.69
9991.57 0.69
9991.57 0.6902
9992.85 0.6902
9992.85 0.6904
9993.36 0.6904
9993.36 0.6906
9994.71 0.6906
9994.71 0.6908
9994.95 0.6908
9994.95 0.691
9995.24 0.691
9995.24 0.6912
9995.69 0.6912
9995.69 0.6914
9995.75 0.6914
9995.75 0.6916
9996.43 0.6916
9996.43 0.6918
9996.7 0.6918
9996.7 0.692
9997.87 0.692
9997.87 0.6922
9998.81 0.6922
9998.81 0.6924
9999.2 0.6924
9999.2 0.6926
10000.44 0.6926
10000.44 0.6928
10000.48 0.6928
10000.48 0.693
10000.81 0.693
10000.81 0.6932
10001.39 0.6932
10001.39 0.6934
10001.44 0.6934
10001.44 0.6936
10002.15 0.6936
10002.15 0.6938
10003.61 0.6938
10003.61 0.694
10004.75 0.694
10004.75 0.6942
10004.87 0.6942
10004.87 0.6944
10005.67 0.6944
10005.67 0.6946
10005.91 0.6946
10005.91 0.6948
10006.64 0.6948
10006.64 0.695
10006.94 0.695
10006.94 0.6952
10007.65 0.6952
10007.65 0.6954
10008.44 0.6954
10008.44 0.6956
10008.59 0.6956
10008.59 0.6958
10009.15 0.6958
10009.15 0.696
10009.96 0.696
10009.96 0.6962
10010.21 0.6962
10010.21 0.6964
10010.49 0.6964
10010.49 0.6966
10010.57 0.6966
10010.57 0.6968
10010.59 0.6968
10010.59 0.697
10011.75 0.697
10011.75 0.6972
10012.19 0.6972
10012.19 0.6974
10012.33 0.6974
10012.33 0.6976
10012.54 0.6976
10012.54 0.6978
10012.64 0.6978
10012.64 0.698
10013.16 0.698
10013.16 0.6982
10014.22 0.6982
10014.22 0.6984
10014.67 0.6984
10014.67 0.6986
10014.95 0.6986
10014.95 0.6988
10015.21 0.6988
10015.21 0.699
10015.42 0.699
10015.42 0.6992
10016.78 0.6992
10016.78 0.6994
10017.13 0.6994
10017.13 0.6996
10017.28 0.6996
10017.28 0.6998
10019.15 0.6998
10019.15 0.7
10019.24 0.7
10019.24 0.7002
10019.51 0.7002
10019.51 0.7004
10020.84 0.7004
10020.84 0.7006
10020.93 0.7006
10020.93 0.7008
10021.36 0.7008
10021.36 0.701
10021.84 0.701
10021.84 0.7012
10021.98 0.7012
10021.98 0.7014
10022.39 0.7014
10022.39 0.7016
10023.87 0.7016
10023.87 0.7018
10024.73 0.7018
10024.73 0.702
10024.84 0.702
10024.84 0.7022
10025.44 0.7022
10025.44 0.7024
10025.47 0.7024
10025.47 0.7026
10025.78 0.7026
10025.78 0.7028
10025.82 0.7028
10025.82 0.703
10026.51 0.703
10026.51 0.7032
10026.7 0.7032
10026.7 0.7034
10027.75 0.7034
10027.75 0.7036
10027.83 0.7036
10027.83 0.7038
10028.94 0.7038
10028.94 0.704
10029.16 0.704
10029.16 0.7042
10029.4 0.7042
10029.4 0.7044
10029.46 0.7044
10029.46 0.7046
10029.92 0.7046
10029.92 0.7048
10030.04 0.7048
10030.04 0.705
10031.29 0.705
10031.29 0.7052
10031.39 0.7052
10031.39 0.7054
10031.64 0.7054
10031.64 0.7056
10031.71 0.7056
10031.71 0.7058
10032.43 0.7058
10032.43 0.706
10032.52 0.706
10032.52 0.7062
10032.58 0.7062
10032.58 0.7064
10032.73 0.7064
10032.73 0.7066
10032.98 0.7066
10032.98 0.7068
10033.21 0.7068
10033.21 0.707
10033.45 0.707
10033.45 0.7072
10035.06 0.7072
10035.06 0.7074
10035.24 0.7074
10035.24 0.7076
10036.0 0.7076
10036.0 0.7078
10036.02 0.7078
10036.02 0.708
10036.48 0.708
10036.48 0.7082
10036.54 0.7082
10036.54 0.7084
10036.94 0.7084
10036.94 0.7086
10037.21 0.7086
10037.21 0.7088
10037.22 0.7088
10037.22 0.709
10037.44 0.709
10037.44 0.7092
10037.81 0.7092
10037.81 0.7094
10039.65 0.7094
10039.65 0.7096
10039.68 0.7096
10039.68 0.7098
10039.92 0.7098
10039.92 0.71
10041.16 0.71
10041.16 0.7102
10041.45 0.7102
10041.45 0.7104
10041.68 0.7104
10041.68 0.7106
10041.71 0.7106
10041.71 0.7108
10042.64 0.7108
10042.64 0.711
10042.66 0.711
10042.66 0.7112
10042.81 0.7112
10042.81 0.7114
10043.28 0.7114
10043.28 0.7116
10043.5 0.7116
10043.5 0.7118
10045.45 0.7118
10045.45 0.712
10045.56 0.712
10045.56 0.7122
10046.85 0.7122
10046.85 0.7124
10047.29 0.7124
10047.29 0.7126
10049.63 0.7126
10049.63 0.7128
10050.88 0.7128
10050.88 0.713
10050.91 0.713
10050.91 0.7132
10050.95 0.7132
10050.95 0.7134
10051.49 0.7134
10051.49 0.7136
10051.92 0.7136
10051.92 0.7138
10052.05 0.7138
10052.05 0.714
10052.36 0.714
10052.36 0.7142
10052.57 0.7142
10052.57 0.7144
10053.03 0.7144
10053.03 0.7146
10053.24 0.7146
10053.24 0.7148
10053.38 0.7148
10053.38 0.715
10054.44 0.715
10054.44 0.7152
10055.2 0.7152
10055.2 0.7154
10055.31 0.7154
10055.31 0.7156
10055.51 0.7156
10055.51 0.7158
10055.75 0.7158
10055.75 0.716
10055.78 0.716
10055.78 0.7162
10056.45 0.7162
10056.45 0.7164
10061.03 0.7164
10061.03 0.7166
10061.97 0.7166
10061.97 0.7168
10061.98 0.7168
10061.98 0.717
10062.3 0.717
10062.3 0.7172
10063.82 0.7172
10063.82 0.7174
10064.83 0.7174
10064.83 0.7178
10064.83 0.7178
10064.83 0.7178
10065.12 0.7178
10065.12 0.718
10065.27 0.718
10065.27 0.7182
10066.23 0.7182
10066.23 0.7184
10066.25 0.7184
10066.25 0.7186
10067.02 0.7186
10067.02 0.7188
10067.18 0.7188
10067.18 0.719
10067.19 0.719
10067.19 0.7192
10067.4 0.7192
10067.4 0.7194
10067.78 0.7194
10067.78 0.7196
10067.82 0.7196
10067.82 0.7198
10068.41 0.7198
10068.41 0.72
10069.4 0.72
10069.4 0.7202
10069.72 0.7202
10069.72 0.7204
10070.02 0.7204
10070.02 0.7206
10070.3 0.7206
10070.3 0.7208
10070.4 0.7208
10070.4 0.721
10070.53 0.721
10070.53 0.7212
10070.81 0.7212
10070.81 0.7214
10071.03 0.7214
10071.03 0.7216
10072.6 0.7216
10072.6 0.7218
10072.71 0.7218
10072.71 0.722
10072.93 0.722
10072.93 0.7222
10073.48 0.7222
10073.48 0.7224
10073.78 0.7224
10073.78 0.7226
10074.6 0.7226
10074.6 0.7228
10075.5 0.7228
10075.5 0.723
10076.02 0.723
10076.02 0.7232
10076.7 0.7232
10076.7 0.7234
10076.87 0.7234
10076.87 0.7236
10077.11 0.7236
10077.11 0.7238
10077.15 0.7238
10077.15 0.724
10077.33 0.724
10077.33 0.7242
10077.44 0.7242
10077.44 0.7244
10077.58 0.7244
10077.58 0.7246
10078.51 0.7246
10078.51 0.7248
10078.56 0.7248
10078.56 0.725
10078.58 0.725
10078.58 0.7252
10079.03 0.7252
10079.03 0.7254
10079.36 0.7254
10079.36 0.7256
10079.46 0.7256
10079.46 0.7258
10079.5 0.7258
10079.5 0.726
10079.79 0.726
10079.79 0.7262
10079.88 0.7262
10079.88 0.7264
10081.18 0.7264
10081.18 0.7266
10081.24 0.7266
10081.24 0.7268
10081.28 0.7268
10081.28 0.727
10081.44 0.727
10081.44 0.7272
10082.01 0.7272
10082.01 0.7274
10082.72 0.7274
10082.72 0.7276
10082.81 0.7276
10082.81 0.7278
10083.47 0.7278
10083.47 0.728
10083.61 0.728
10083.61 0.7282
10083.62 0.7282
10083.62 0.7284
10084.25 0.7284
10084.25 0.7286
10085.02 0.7286
10085.02 0.7288
10085.12 0.7288
10085.12 0.729
10086.46 0.729
10086.46 0.7292
10088.43 0.7292
10088.43 0.7294
10089.25 0.7294
10089.25 0.7296
10089.46 0.7296
10089.46 0.7298
10089.61 0.7298
10089.61 0.73
10090.14 0.73
10090.14 0.7302
10090.93 0.7302
10090.93 0.7304
10091.62 0.7304
10091.62 0.7306
10095.31 0.7306
10095.31 0.7308
10095.39 0.7308
10095.39 0.731
10096.18 0.731
10096.18 0.7312
10096.2 0.7312
10096.2 0.7314
10097.78 0.7314
10097.78 0.7316
10098.16 0.7316
10098.16 0.7318
10098.17 0.7318
10098.17 0.732
10099.2 0.732
10099.2 0.7322
10099.42 0.7322
10099.42 0.7324
10100.59 0.7324
10100.59 0.7326
10100.84 0.7326
10100.84 0.7328
10101.12 0.7328
10101.12 0.733
10102.0 0.733
10102.0 0.7334
10102.0 0.7334
10102.0 0.7334
10102.02 0.7334
10102.02 0.7336
10102.53 0.7336
10102.53 0.7338
10102.79 0.7338
10102.79 0.734
10104.0 0.734
10104.0 0.7342
10104.72 0.7342
10104.72 0.7344
10104.85 0.7344
10104.85 0.7346
10105.6 0.7346
10105.6 0.7348
10105.62 0.7348
10105.62 0.735
10105.88 0.735
10105.88 0.7352
10106.95 0.7352
10106.95 0.7354
10107.01 0.7354
10107.01 0.7356
10107.5 0.7356
10107.5 0.7358
10108.23 0.7358
10108.23 0.736
10108.45 0.736
10108.45 0.7362
10108.68 0.7362
10108.68 0.7364
10108.83 0.7364
10108.83 0.7366
10109.27 0.7366
10109.27 0.7368
10109.36 0.7368
10109.36 0.737
10109.97 0.737
10109.97 0.7372
10110.39 0.7372
10110.39 0.7374
10113.58 0.7374
10113.58 0.7376
10114.18 0.7376
10114.18 0.7378
10115.54 0.7378
10115.54 0.7382
10115.54 0.7382
10115.54 0.7382
10115.74 0.7382
10115.74 0.7384
10115.77 0.7384
10115.77 0.7386
10115.86 0.7386
10115.86 0.7388
10116.15 0.7388
10116.15 0.739
10116.23 0.739
10116.23 0.7392
10116.5 0.7392
10116.5 0.7394
10117.01 0.7394
10117.01 0.7396
10117.13 0.7396
10117.13 0.7398
10117.97 0.7398
10117.97 0.74
10117.98 0.74
10117.98 0.7402
10118.0 0.7402
10118.0 0.7404
10118.06 0.7404
10118.06 0.7406
10119.06 0.7406
10119.06 0.7408
10119.1 0.7408
10119.1 0.741
10119.85 0.741
10119.85 0.7412
10119.88 0.7412
10119.88 0.7414
10120.07 0.7414
10120.07 0.7416
10120.93 0.7416
10120.93 0.7418
10121.79 0.7418
10121.79 0.742
10121.9 0.742
10121.9 0.7422
10122.5 0.7422
10122.5 0.7424
10123.02 0.7424
10123.02 0.7426
10123.05 0.7426
10123.05 0.7428
10123.54 0.7428
10123.54 0.743
10125.68 0.743
10125.68 0.7432
10127.71 0.7432
10127.71 0.7434
10128.64 0.7434
10128.64 0.7436
10128.96 0.7436
10128.96 0.7438
10129.43 0.7438
10129.43 0.744
10129.96 0.744
10129.96 0.7442
10130.74 0.7442
10130.74 0.7444
10130.83 0.7444
10130.83 0.7446
10131.86 0.7446
10131.86 0.7448
10132.91 0.7448
10132.91 0.745
10134.09 0.745
10134.09 0.7452
10134.56 0.7452
10134.56 0.7454
10134.85 0.7454
10134.85 0.7456
10134.98 0.7456
10134.98 0.7458
10135.09 0.7458
10135.09 0.746
10135.86 0.746
10135.86 0.7462
10135.95 0.7462
10135.95 0.7464
10136.35 0.7464
10136.35 0.7466
10137.09 0.7466
10137.09 0.7468
10137.39 0.7468
10137.39 0.747
10138.33 0.747
10138.33 0.7472
10138.5 0.7472
10138.5 0.7474
10139.93 0.7474
10139.93 0.7476
10139.96 0.7476
10139.96 0.7478
10141.01 0.7478
10141.01 0.748
10141.49 0.748
10141.49 0.7482
10142.99 0.7482
10142.99 0.7484
10143.01 0.7484
10143.01 0.7486
10143.46 0.7486
10143.46 0.7488
10143.53 0.7488
10143.53 0.749
10144.05 0.749
10144.05 0.7492
10146.14 0.7492
10146.14 0.7494
10147.07 0.7494
10147.07 0.7496
10147.42 0.7496
10147.42 0.7498
10147.46 0.7498
10147.46 0.75
10148.06 0.75
10148.06 0.7502
10148.46 0.7502
10148.46 0.7504
10148.64 0.7504
10148.64 0.7506
10149.89 0.7506
10149.89 0.7508
10151.33 0.7508
10151.33 0.751
10152.88 0.751
10152.88 0.7512
10152.99 0.7512
10152.99 0.7514
10154.28 0.7514
10154.28 0.7516
10154.86 0.7516
10154.86 0.7518
10155.07 0.7518
10155.07 0.752
10155.32 0.752
10155.32 0.7522
10155.33 0.7522
10155.33 0.7524
10155.44 0.7524
10155.44 0.7526
10155.69 0.7526
10155.69 0.7528
10156.6 0.7528
10156.6 0.753
10156.92 0.753
10156.92 0.7532
10157.32 0.7532
10157.32 0.7534
10157.52 0.7534
10157.52 0.7536
10158.94 0.7536
10158.94 0.7538
10159.05 0.7538
10159.05 0.754
10159.42 0.754
10159.42 0.7542
10161.29 0.7542
10161.29 0.7544
10162.02 0.7544
10162.02 0.7546
10162.08 0.7546
10162.08 0.7548
10163.19 0.7548
10163.19 0.755
10163.71 0.755
10163.71 0.7552
10163.9 0.7552
10163.9 0.7554
10164.17 0.7554
10164.17 0.7556
10164.45 0.7556
10164.45 0.7558
10164.64 0.7558
10164.64 0.756
10165.59 0.756
10165.59 0.7562
10166.01 0.7562
10166.01 0.7564
10166.59 0.7564
10166.59 0.7566
10167.03 0.7566
10167.03 0.7568
10170.44 0.7568
10170.44 0.757
10170.53 0.757
10170.53 0.7572
10170.86 0.7572
10170.86 0.7574
10170.95 0.7574
10170.95 0.7576
10171.21 0.7576
10171.21 0.7578
10171.53 0.7578
10171.53 0.758
10173.38 0.758
10173.38 0.7582
10174.49 0.7582
10174.49 0.7584
10174.65 0.7584
10174.65 0.7586
10174.8 0.7586
10174.8 0.7588
10175.49 0.7588
10175.49 0.759
10175.95 0.759
10175.95 0.7592
10177.32 0.7592
10177.32 0.7594
10177.49 0.7594
10177.49 0.7596
10177.52 0.7596
10177.52 0.7598
10178.28 0.7598
10178.28 0.76
10178.36 0.76
10178.36 0.7602
10178.61 0.7602
10178.61 0.7604
10179.43 0.7604
10179.43 0.7606
10181.9 0.7606
10181.9 0.761
10181.9 0.761
10181.9 0.761
10182.18 0.761
10182.18 0.7612
10182.6 0.7612
10182.6 0.7614
10182.69 0.7614
10182.69 0.7616
10183.34 0.7616
10183.34 0.7618
10183.41 0.7618
10183.41 0.762
10184.3 0.762
10184.3 0.7622
10184.43 0.7622
10184.43 0.7624
10184.44 0.7624
10184.44 0.7626
10184.82 0.7626
10184.82 0.7628
10185.48 0.7628
10185.48 0.763
10185.76 0.763
10185.76 0.7632
10185.94 0.7632
10185.94 0.7634
10185.95 0.7634
10185.95 0.7636
10186.22 0.7636
10186.22 0.7638
10186.39 0.7638
10186.39 0.764
10186.45 0.764
10186.45 0.7642
10186.95 0.7642
10186.95 0.7644
10187.69 0.7644
10187.69 0.7646
10188.55 0.7646
10188.55 0.7648
10189.09 0.7648
10189.09 0.765
10190.52 0.765
10190.52 0.7652
10190.65 0.7652
10190.65 0.7654
10191.04 0.7654
10191.04 0.7656
10191.24 0.7656
10191.24 0.7658
10191.82 0.7658
10191.82 0.766
10192.15 0.766
10192.15 0.7662
10194.02 0.7662
10194.02 0.7664
10195.84 0.7664
10195.84 0.7666
10196.22 0.7666
10196.22 0.7668
10196.59 0.7668
10196.59 0.767
10196.98 0.767
10196.98 0.7672
10197.05 0.7672
10197.05 0.7674
10198.17 0.7674
10198.17 0.7676
10198.21 0.7676
10198.21 0.7678
10199.02 0.7678
10199.02 0.768
10199.97 0.768
10199.97 0.7682
10200.21 0.7682
10200.21 0.7686
10200.21 0.7686
10200.21 0.7686
10200.92 0.7686
10200.92 0.7688
10202.61 0.7688
10202.61 0.769
10203.08 0.769
10203.08 0.7692
10203.59 0.7692
10203.59 0.7694
10203.82 0.7694
10203.82 0.7696
10204.04 0.7696
10204.04 0.7698
10204.47 0.7698
10204.47 0.77
10204.61 0.77
10204.61 0.7702
10206.95 0.7702
10206.95 0.7704
10208.04 0.7704
10208.04 0.7706
10208.34 0.7706
10208.34 0.7708
10208.73 0.7708
10208.73 0.771
10209.7 0.771
10209.7 0.7712
10209.86 0.7712
10209.86 0.7714
10209.92 0.7714
10209.92 0.7716
10210.88 0.7716
10210.88 0.7718
10211.76 0.7718
10211.76 0.772
10212.54 0.772
10212.54 0.7722
10212.92 0.7722
10212.92 0.7724
10213.45 0.7724
10213.45 0.7726
10214.24 0.7726
10214.24 0.7728
10214.46 0.7728
10214.46 0.773
10214.96 0.773
10214.96 0.7732
10215.03 0.7732
10215.03 0.7734
10215.29 0.7734
10215.29 0.7736
10215.9 0.7736
10215.9 0.7738
10216.14 0.7738
10216.14 0.774
10216.59 0.774
10216.59 0.7742
10217.72 0.7742
10217.72 0.7744
10218.9 0.7744
10218.9 0.7746
10219.24 0.7746
10219.24 0.7748
10220.67 0.7748
10220.67 0.775
10221.32 0.775
10221.32 0.7752
10221.95 0.7752
10221.95 0.7754
10222.46 0.7754
10222.46 0.7756
10223.27 0.7756
10223.27 0.7758
10223.38 0.7758
10223.38 0.776
10223.39 0.776
10223.39 0.7762
10223.73 0.7762
10223.73 0.7764
10225.32 0.7764
10225.32 0.7766
10225.37 0.7766
10225.37 0.7768
10225.5 0.7768
10225.5 0.777
10226.02 0.777
10226.02 0.7772
10228.37 0.7772
10228.37 0.7774
10228.54 0.7774
10228.54 0.7776
10228.85 0.7776
10228.85 0.7778
10229.13 0.7778
10229.13 0.778
10229.46 0.778
10229.46 0.7782
10230.83 0.7782
10230.83 0.7784
10230.84 0.7784
10230.84 0.7786
10230.98 0.7786
10230.98 0.7788
10231.01 0.7788
10231.01 0.779
10231.56 0.779
10231.56 0.7792
10232.35 0.7792
10232.35 0.7794
10232.44 0.7794
10232.44 0.7796
10233.56 0.7796
10233.56 0.7798
10233.73 0.7798
10233.73 0.78
10237.78 0.78
10237.78 0.7802
10238.44 0.7802
10238.44 0.7804
10240.96 0.7804
10240.96 0.7806
10242.07 0.7806
10242.07 0.7808
10245.74 0.7808
10245.74 0.781
10248.93 0.781
10248.93 0.7812
10249.06 0.7812
10249.06 0.7814
10250.51 0.7814
10250.51 0.7816
10253.04 0.7816
10253.04 0.7818
10253.99 0.7818
10253.99 0.782
10254.84 0.782
10254.84 0.7822
10255.88 0.7822
10255.88 0.7824
10256.02 0.7824
10256.02 0.7826
10256.08 0.7826
10256.08 0.7828
10257.51 0.7828
10257.51 0.783
10257.54 0.783
10257.54 0.7832
10257.83 0.7832
10257.83 0.7834
10259.5 0.7834
10259.5 0.7836
10260.09 0.7836
10260.09 0.7838
10262.52 0.7838
10262.52 0.784
10262.87 0.784
10262.87 0.7842
10264.02 0.7842
10264.02 0.7844
10264.69 0.7844
10264.69 0.7846
10266.14 0.7846
10266.14 0.7848
10266.46 0.7848
10266.46 0.7852
10266.46 0.7852
10266.46 0.7852
10266.52 0.7852
10266.52 0.7854
10266.58 0.7854
10266.58 0.7856
10266.63 0.7856
10266.63 0.7858
10267.1 0.7858
10267.1 0.786
10267.26 0.786
10267.26 0.7862
10267.34 0.7862
10267.34 0.7864
10267.69 0.7864
10267.69 0.7866
10267.83 0.7866
10267.83 0.7868
10268.81 0.7868
10268.81 0.787
10269.19 0.787
10269.19 0.7872
10269.22 0.7872
10269.22 0.7874
10271.09 0.7874
10271.09 0.7876
10271.75 0.7876
10271.75 0.7878
10271.96 0.7878
10271.96 0.788
10274.26 0.788
10274.26 0.7882
10274.76 0.7882
10274.76 0.7884
10275.15 0.7884
10275.15 0.7886
10275.28 0.7886
10275.28 0.7888
10276.43 0.7888
10276.43 0.789
10276.65 0.789
10276.65 0.7892
10277.03 0.7892
10277.03 0.7896
10277.03 0.7896
10277.03 0.7896
10278.45 0.7896
10278.45 0.7898
10278.59 0.7898
10278.59 0.79
10280.66 0.79
10280.66 0.7902
10281.08 0.7902
10281.08 0.7904
10282.84 0.7904
10282.84 0.7906
10283.12 0.7906
10283.12 0.7908
10284.33 0.7908
10284.33 0.791
10285.53 0.791
10285.53 0.7912
10286.24 0.7912
10286.24 0.7914
10286.53 0.7914
10286.53 0.7916
10288.03 0.7916
10288.03 0.7918
10288.94 0.7918
10288.94 0.792
10289.4 0.792
10289.4 0.7922
10291.55 0.7922
10291.55 0.7924
10292.0 0.7924
10292.0 0.7926
10292.06 0.7926
10292.06 0.7928
10293.07 0.7928
10293.07 0.793
10293.8 0.793
10293.8 0.7932
10294.11 0.7932
10294.11 0.7934
10294.14 0.7934
10294.14 0.7936
10296.48 0.7936
10296.48 0.7938
10297.14 0.7938
10297.14 0.794
10297.21 0.794
10297.21 0.7942
10299.41 0.7942
10299.41 0.7944
10299.47 0.7944
10299.47 0.7946
10302.04 0.7946
10302.04 0.7948
10302.55 0.7948
10302.55 0.795
10302.62 0.795
10302.62 0.7952
10303.07 0.7952
10303.07 0.7954
10303.45 0.7954
10303.45 0.7956
10303.96 0.7956
10303.96 0.7958
10305.0 0.7958
10305.0 0.796
10305.11 0.796
10305.11 0.7962
10305.71 0.7962
10305.71 0.7964
10305.96 0.7964
10305.96 0.7966
10306.76 0.7966
10306.76 0.7968
10307.54 0.7968
10307.54 0.797
10307.75 0.797
10307.75 0.7972
10307.89 0.7972
10307.89 0.7974
10308.97 0.7974
10308.97 0.7976
10309.17 0.7976
10309.17 0.7978
10309.6 0.7978
10309.6 0.798
10309.84 0.798
10309.84 0.7982
10310.17 0.7982
10310.17 0.7984
10310.41 0.7984
10310.41 0.7986
10311.25 0.7986
10311.25 0.7988
10312.95 0.7988
10312.95 0.799
10313.01 0.799
10313.01 0.7992
10313.63 0.7992
10313.63 0.7994
10314.3 0.7994
10314.3 0.7996
10314.64 0.7996
10314.64 0.7998
10314.73 0.7998
10314.73 0.8
10314.94 0.8
10314.94 0.8002
10315.05 0.8002
10315.05 0.8004
10315.58 0.8004
10315.58 0.8006
10319.89 0.8006
10319.89 0.8008
10324.36 0.8008
10324.36 0.801
10325.15 0.801
10325.15 0.8012
10325.45 0.8012
10325.45 0.8014
10328.92 0.8014
10328.92 0.8016
10329.02 0.8016
10329.02 0.8018
10329.62 0.8018
10329.62 0.802
10330.58 0.802
10330.58 0.8022
10331.07 0.8022
10331.07 0.8024
10331.81 0.8024
10331.81 0.8026
10332.48 0.8026
10332.48 0.8028
10333.26 0.8028
10333.26 0.803
10334.96 0.803
10334.96 0.8032
10335.09 0.8032
10335.09 0.8034
10335.17 0.8034
10335.17 0.8036
10336.14 0.8036
10336.14 0.8038
10337.68 0.8038
10337.68 0.804
10338.16 0.804
10338.16 0.8042
10338.44 0.8042
10338.44 0.8044
10338.51 0.8044
10338.51 0.8046
10339.52 0.8046
10339.52 0.8048
10340.33 0.8048
10340.33 0.805
10340.58 0.805
10340.58 0.8052
10341.39 0.8052
10341.39 0.8054
10343.53 0.8054
10343.53 0.8056
10343.66 0.8056
10343.66 0.8058
10345.21 0.8058
10345.21 0.806
10345.27 0.806
10345.27 0.8062
10345.3 0.8062
10345.3 0.8064
10345.69 0.8064
10345.69 0.8066
10345.84 0.8066
10345.84 0.8068
10345.88 0.8068
10345.88 0.807
10346.28 0.807
10346.28 0.8072
10346.41 0.8072
10346.41 0.8074
10346.64 0.8074
10346.64 0.8076
10346.71 0.8076
10346.71 0.8078
10347.37 0.8078
10347.37 0.808
10347.98 0.808
10347.98 0.8082
10348.4 0.8082
10348.4 0.8084
10348.68 0.8084
10348.68 0.8086
10349.25 0.8086
10349.25 0.8088
10350.46 0.8088
10350.46 0.809
10350.73 0.809
10350.73 0.8092
10351.06 0.8092
10351.06 0.8094
10351.31 0.8094
10351.31 0.8096
10351.34 0.8096
10351.34 0.8098
10352.24 0.8098
10352.24 0.81
10352.46 0.81
10352.46 0.8102
10354.41 0.8102
10354.41 0.8104
10354.51 0.8104
10354.51 0.8106
10355.06 0.8106
10355.06 0.8108
10356.11 0.8108
10356.11 0.811
10358.3 0.811
10358.3 0.8112
10358.6 0.8112
10358.6 0.8114
10359.49 0.8114
10359.49 0.8116
10361.73 0.8116
10361.73 0.8118
10361.92 0.8118
10361.92 0.812
10362.26 0.812
10362.26 0.8122
10362.91 0.8122
10362.91 0.8124
10363.0 0.8124
10363.0 0.8126
10363.42 0.8126
10363.42 0.8128
10364.62 0.8128
10364.62 0.813
10364.66 0.813
10364.66 0.8132
10366.28 0.8132
10366.28 0.8134
10366.43 0.8134
10366.43 0.8136
10368.99 0.8136
10368.99 0.8138
10369.14 0.8138
10369.14 0.814
10370.36 0.814
10370.36 0.8142
10371.54 0.8142
10371.54 0.8144
10371.65 0.8144
10371.65 0.8146
10373.36 0.8146
10373.36 0.8148
10374.55 0.8148
10374.55 0.815
10375.28 0.815
10375.28 0.8152
10375.56 0.8152
10375.56 0.8154
10375.99 0.8154
10375.99 0.8156
10376.69 0.8156
10376.69 0.8158
10377.16 0.8158
10377.16 0.816
10377.55 0.816
10377.55 0.8162
10378.58 0.8162
10378.58 0.8164
10379.05 0.8164
10379.05 0.8166
10380.74 0.8166
10380.74 0.8168
10381.23 0.8168
10381.23 0.817
10381.82 0.817
10381.82 0.8172
10382.41 0.8172
10382.41 0.8174
10382.61 0.8174
10382.61 0.8176
10382.85 0.8176
10382.85 0.8178
10385.3 0.8178
10385.3 0.818
10386.44 0.818
10386.44 0.8182
10388.01 0.8182
10388.01 0.8184
10388.44 0.8184
10388.44 0.8186
10388.52 0.8186
10388.52 0.8188
10388.59 0.8188
10388.59 0.819
10388.94 0.819
10388.94 0.8192
10389.26 0.8192
10389.26 0.8194
10389.52 0.8194
10389.52 0.8196
10389.68 0.8196
10389.68 0.8198
10389.71 0.8198
10389.71 0.82
10389.89 0.82
10389.89 0.8202
10390.06 0.8202
10390.06 0.8204
10390.18 0.8204
10390.18 0.8206
10390.71 0.8206
10390.71 0.8208
10391.63 0.8208
10391.63 0.821
10392.71 0.821
10392.71 0.8212
10393.02 0.8212
10393.02 0.8214
10393.22 0.8214
10393.22 0.8216
10394.51 0.8216
10394.51 0.8218
10394.72 0.8218
10394.72 0.822
10395.98 0.822
10395.98 0.8222
10397.48 0.8222
10397.48 0.8224
10397.6 0.8224
10397.6 0.8226
10397.85 0.8226
10397.85 0.8228
10398.75 0.8228
10398.75 0.823
10400.28 0.823
10400.28 0.8232
10400.59 0.8232
10400.59 0.8234
10401.41 0.8234
10401.41 0.8236
10401.88 0.8236
10401.88 0.8238
10402.21 0.8238
10402.21 0.824
10402.36 0.824
10402.36 0.8242
10404.62 0.8242
10404.62 0.8244
10406.71 0.8244
10406.71 0.8246
10407.79 0.8246
10407.79 0.8248
10408.24 0.8248
10408.24 0.825
10409.28 0.825
10409.28 0.8252
10409.29 0.8252
10409.29 0.8254
10409.36 0.8254
10409.36 0.8256
10412.9 0.8256
10412.9 0.8258
10413.03 0.8258
10413.03 0.826
10413.59 0.826
10413.59 0.8262
10414.51 0.8262
10414.51 0.8264
10414.94 0.8264
10414.94 0.8266
10415.64 0.8266
10415.64 0.8268
10415.86 0.8268
10415.86 0.827
10417.11 0.827
10417.11 0.8272
10417.47 0.8272
10417.47 0.8274
10418.4 0.8274
10418.4 0.8276
10418.51 0.8276
10418.51 0.8278
10420.45 0.8278
10420.45 0.828
10420.9 0.828
10420.9 0.8282
10421.8 0.8282
10421.8 0.8284
10422.62 0.8284
10422.62 0.8286
10422.93 0.8286
10422.93 0.8288
10423.8 0.8288
10423.8 0.829
10425.39 0.829
10425.39 0.8292
10427.69 0.8292
10427.69 0.8294
10428.1 0.8294
10428.1 0.8296
10428.13 0.8296
10428.13 0.8298
10430.07 0.8298
10430.07 0.83
10435.23 0.83
10435.23 0.8302
10435.61 0.8302
10435.61 0.8304
10435.95 0.8304
10435.95 0.8306
10436.61 0.8306
10436.61 0.8308
10438.11 0.8308
10438.11 0.831
10438.12 0.831
10438.12 0.8312
10438.92 0.8312
10438.92 0.8314
10439.1 0.8314
10439.1 0.8316
10439.12 0.8316
10439.12 0.8318
10439.15 0.8318
10439.15 0.832
10440.19 0.832
10440.19 0.8322
10440.24 0.8322
10440.24 0.8324
10440.7 0.8324
10440.7 0.8326
10443.63 0.8326
10443.63 0.8328
10443.98 0.8328
10443.98 0.833
10444.47 0.833
10444.47 0.8332
10444.67 0.8332
10444.67 0.8334
10445.44 0.8334
10445.44 0.8336
10446.42 0.8336
10446.42 0.8338
10448.4 0.8338
10448.4 0.834
10448.9 0.834
10448.9 0.8342
10450.63 0.8342
10450.63 0.8344
10451.76 0.8344
10451.76 0.8346
10452.09 0.8346
10452.09 0.8348
10452.4 0.8348
10452.4 0.835
10452.72 0.835
10452.72 0.8352
10452.93 0.8352
10452.93 0.8354
10455.31 0.8354
10455.31 0.8356
10456.53 0.8356
10456.53 0.8358
10456.81 0.8358
10456.81 0.836
10460.98 0.836
10460.98 0.8362
10461.27 0.8362
10461.27 0.8364
10461.44 0.8364
10461.44 0.8366
10462.59 0.8366
10462.59 0.8368
10463.21 0.8368
10463.21 0.837
10464.96 0.837
10464.96 0.8372
10465.2 0.8372
10465.2 0.8374
10465.27 0.8374
10465.27 0.8376
10465.67 0.8376
10465.67 0.8378
10466.03 0.8378
10466.03 0.838
10469.9 0.838
10469.9 0.8382
10472.75 0.8382
10472.75 0.8384
10472.91 0.8384
10472.91 0.8386
10473.67 0.8386
10473.67 0.8388
10477.83 0.8388
10477.83 0.839
10479.91 0.839
10479.91 0.8392
10479.92 0.8392
10479.92 0.8394
10480.93 0.8394
10480.93 0.8396
10481.56 0.8396
10481.56 0.8398
10481.78 0.8398
10481.78 0.84
10482.5 0.84
10482.5 0.8402
10482.87 0.8402
10482.87 0.8404
10483.06 0.8404
10483.06 0.8406
10483.27 0.8406
10483.27 0.8408
10485.88 0.8408
10485.88 0.841
10486.51 0.841
10486.51 0.8412
10486.57 0.8412
10486.57 0.8414
10486.68 0.8414
10486.68 0.8416
10487.02 0.8416
10487.02 0.8418
10487.08 0.8418
10487.08 0.842
10487.39 0.842
10487.39 0.8422
10487.6 0.8422
10487.6 0.8424
10488.03 0.8424
10488.03 0.8426
10488.22 0.8426
10488.22 0.8428
10488.35 0.8428
10488.35 0.843
10489.19 0.843
10489.19 0.8432
10491.65 0.8432
10491.65 0.8434
10491.94 0.8434
10491.94 0.8436
10492.15 0.8436
10492.15 0.8438
10493.9 0.8438
10493.9 0.844
10494.78 0.844
10494.78 0.8442
10494.98 0.8442
10494.98 0.8444
10495.49 0.8444
10495.49 0.8446
10495.88 0.8446
10495.88 0.8448
10498.77 0.8448
10498.77 0.845
10501.59 0.845
10501.59 0.8452
10502.54 0.8452
10502.54 0.8454
10504.13 0.8454
10504.13 0.8456
10505.93 0.8456
10505.93 0.8458
10506.21 0.8458
10506.21 0.846
10506.71 0.846
10506.71 0.8462
10506.91 0.8462
10506.91 0.8464
10507.01 0.8464
10507.01 0.8466
10507.55 0.8466
10507.55 0.8468
10507.61 0.8468
10507.61 0.847
10508.04 0.847
10508.04 0.8472
10508.2 0.8472
10508.2 0.8474
10508.23 0.8474
10508.23 0.8476
10509.96 0.8476
10509.96 0.8478
10510.0 0.8478
10510.0 0.848
10510.97 0.848
10510.97 0.8482
10511.03 0.8482
10511.03 0.8484
10511.24 0.8484
10511.24 0.8486
10511.78 0.8486
10511.78 0.8488
10511.99 0.8488
10511.99 0.849
10512.06 0.849
10512.06 0.8492
10513.68 0.8492
10513.68 0.8494
10513.94 0.8494
10513.94 0.8496
10514.0 0.8496
10514.0 0.8498
10514.1 0.8498
10514.1 0.85
10517.97 0.85
10517.97 0.8502
10518.08 0.8502
10518.08 0.8504
10518.32 0.8504
10518.32 0.8506
10520.83 0.8506
10520.83 0.8508
10521.84 0.8508
10521.84 0.851
10521.97 0.851
10521.97 0.8512
10522.15 0.8512
10522.15 0.8514
10522.42 0.8514
10522.42 0.8516
10523.17 0.8516
10523.17 0.8518
10523.42 0.8518
10523.42 0.852
10523.8 0.852
10523.8 0.8522
10524.97 0.8522
10524.97 0.8524
10525.24 0.8524
10525.24 0.8526
10525.73 0.8526
10525.73 0.8528
10528.59 0.8528
10528.59 0.853
10529.55 0.853
10529.55 0.8532
10529.65 0.8532
10529.65 0.8534
10530.53 0.8534
10530.53 0.8536
10531.23 0.8536
10531.23 0.8538
10532.07 0.8538
10532.07 0.854
10535.34 0.854
10535.34 0.8542
10535.38 0.8542
10535.38 0.8544
10536.04 0.8544
10536.04 0.8546
10536.14 0.8546
10536.14 0.8548
10537.24 0.8548
10537.24 0.855
10539.07 0.855
10539.07 0.8552
10540.13 0.8552
10540.13 0.8554
10540.34 0.8554
10540.34 0.8556
10540.63 0.8556
10540.63 0.8558
10540.73 0.8558
10540.73 0.856
10541.13 0.856
10541.13 0.8562
10542.0 0.8562
10542.0 0.8564
10543.43 0.8564
10543.43 0.8566
10543.49 0.8566
10543.49 0.8568
10543.71 0.8568
10543.71 0.857
10543.82 0.857
10543.82 0.8572
10545.69 0.8572
10545.69 0.8574
10546.31 0.8574
10546.31 0.8576
10546.65 0.8576
10546.65 0.8578
10546.78 0.8578
10546.78 0.858
10546.93 0.858
10546.93 0.8582
10547.7 0.8582
10547.7 0.8584
10547.99 0.8584
10547.99 0.8586
10549.11 0.8586
10549.11 0.8588
10549.65 0.8588
10549.65 0.859
10549.66 0.859
10549.66 0.8592
10549.93 0.8592
10549.93 0.8594
10552.06 0.8594
10552.06 0.8596
10553.82 0.8596
10553.82 0.8598
10555.24 0.8598
10555.24 0.86
10555.9 0.86
10555.9 0.8602
10556.84 0.8602
10556.84 0.8604
10556.94 0.8604
10556.94 0.8606
10557.86 0.8606
10557.86 0.8608
10557.96 0.8608
10557.96 0.861
10558.75 0.861
10558.75 0.8612
10559.37 0.8612
10559.37 0.8614
10560.06 0.8614
10560.06 0.8616
10560.42 0.8616
10560.42 0.8618
10561.23 0.8618
10561.23 0.862
10561.27 0.862
10561.27 0.8622
10561.52 0.8622
10561.52 0.8624
10561.78 0.8624
10561.78 0.8626
10563.51 0.8626
10563.51 0.8628
10565.45 0.8628
10565.45 0.863
10565.77 0.863
10565.77 0.8632
10566.04 0.8632
10566.04 0.8634
10566.44 0.8634
10566.44 0.8636
10567.07 0.8636
10567.07 0.8638
10567.54 0.8638
10567.54 0.864
10567.69 0.864
10567.69 0.8642
10569.32 0.8642
10569.32 0.8644
10569.59 0.8644
10569.59 0.8646
10570.21 0.8646
10570.21 0.8648
10571.7 0.8648
10571.7 0.865
10572.49 0.865
10572.49 0.8652
10573.45 0.8652
10573.45 0.8654
10574.09 0.8654
10574.09 0.8656
10575.24 0.8656
10575.24 0.8658
10575.39 0.8658
10575.39 0.866
10575.52 0.866
10575.52 0.8662
10575.68 0.8662
10575.68 0.8664
10576.35 0.8664
10576.35 0.8668
10576.35 0.8668
10576.35 0.8668
10578.81 0.8668
10578.81 0.867
10579.58 0.867
10579.58 0.8674
10579.58 0.8674
10579.58 0.8674
10579.81 0.8674
10579.81 0.8676
10579.91 0.8676
10579.91 0.8678
10580.76 0.8678
10580.76 0.868
10581.57 0.868
10581.57 0.8682
10582.28 0.8682
10582.28 0.8684
10583.71 0.8684
10583.71 0.8686
10585.81 0.8686
10585.81 0.8688
10586.1 0.8688
10586.1 0.869
10586.45 0.869
10586.45 0.8692
10588.78 0.8692
10588.78 0.8694
10589.3 0.8694
10589.3 0.8696
10589.94 0.8696
10589.94 0.8698
10591.5 0.8698
10591.5 0.87
10592.94 0.87
10592.94 0.8702
10593.09 0.8702
10593.09 0.8704
10594.07 0.8704
10594.07 0.8706
10595.76 0.8706
10595.76 0.8708
10597.88 0.8708
10597.88 0.871
10598.22 0.871
10598.22 0.8712
10598.56 0.8712
10598.56 0.8714
10598.68 0.8714
10598.68 0.8716
10599.74 0.8716
10599.74 0.8718
10601.11 0.8718
10601.11 0.872
10602.47 0.872
10602.47 0.8722
10603.92 0.8722
10603.92 0.8724
10604.35 0.8724
10604.35 0.8726
10606.93 0.8726
10606.93 0.8728
10607.63 0.8728
10607.63 0.873
10607.72 0.873
10607.72 0.8732
10610.27 0.8732
10610.27 0.8734
10610.43 0.8734
10610.43 0.8736
10611.69 0.8736
10611.69 0.8738
10611.86 0.8738
10611.86 0.874
10612.21 0.874
10612.21 0.8742
10614.04 0.8742
10614.04 0.8744
10614.85 0.8744
10614.85 0.8746
10615.88 0.8746
10615.88 0.8748
10616.37 0.8748
10616.37 0.875
10616.54 0.875
10616.54 0.8752
10616.55 0.8752
10616.55 0.8754
10617.39 0.8754
10617.39 0.8756
10619.27 0.8756
10619.27 0.8758
10621.0 0.8758
10621.0 0.876
10621.38 0.876
10621.38 0.8762
10624.19 0.8762
10624.19 0.8764
10625.05 0.8764
10625.05 0.8766
10625.24 0.8766
10625.24 0.8768
10627.15 0.8768
10627.15 0.877
10627.48 0.877
10627.48 0.8772
10627.9 0.8772
10627.9 0.8774
10628.31 0.8774
10628.31 0.8776
10633.29 0.8776
10633.29 0.8778
10633.45 0.8778
10633.45 0.878
10633.57 0.878
10633.57 0.8782
10633.63 0.8782
10633.63 0.8784
10633.88 0.8784
10633.88 0.8786
10635.51 0.8786
10635.51 0.8788
10635.74 0.8788
10635.74 0.879
10635.79 0.879
10635.79 0.8792
10635.87 0.8792
10635.87 0.8794
10637.29 0.8794
10637.29 0.8796
10638.23 0.8796
10638.23 0.8798
10638.81 0.8798
10638.81 0.88
10639.08 0.88
10639.08 0.8802
10640.09 0.8802
10640.09 0.8804
10642.46 0.8804
10642.46 0.8806
10642.94 0.8806
10642.94 0.8808
10645.19 0.8808
10645.19 0.881
10647.47 0.881
10647.47 0.8812
10647.9 0.8812
10647.9 0.8814
10647.98 0.8814
10647.98 0.8816
10649.89 0.8816
10649.89 0.8818
10650.81 0.8818
10650.81 0.882
10650.85 0.882
10650.85 0.8822
10654.7 0.8822
10654.7 0.8824
10655.53 0.8824
10655.53 0.8826
10656.82 0.8826
10656.82 0.8828
10656.84 0.8828
10656.84 0.883
10656.99 0.883
10656.99 0.8832
10657.56 0.8832
10657.56 0.8834
10658.43 0.8834
10658.43 0.8836
10659.76 0.8836
10659.76 0.8838
10661.56 0.8838
10661.56 0.884
10662.13 0.884
10662.13 0.8842
10663.36 0.8842
10663.36 0.8844
10663.74 0.8844
10663.74 0.8846
10667.77 0.8846
10667.77 0.8848
10668.86 0.8848
10668.86 0.885
10669.1 0.885
10669.1 0.8852
10670.12 0.8852
10670.12 0.8854
10670.28 0.8854
10670.28 0.8856
10673.04 0.8856
10673.04 0.8858
10673.57 0.8858
10673.57 0.886
10673.72 0.886
10673.72 0.8862
10673.85 0.8862
10673.85 0.8864
10674.16 0.8864
10674.16 0.8866
10674.24 0.8866
10674.24 0.8868
10674.3 0.8868
10674.3 0.887
10674.42 0.887
10674.42 0.8872
10682.55 0.8872
10682.55 0.8874
10682.94 0.8874
10682.94 0.8876
10685.48 0.8876
10685.48 0.8878
10687.95 0.8878
10687.95 0.888
10689.88 0.888
10689.88 0.8882
10692.78 0.8882
10692.78 0.8884
10692.84 0.8884
10692.84 0.8886
10693.47 0.8886
10693.47 0.8888
10695.4 0.8888
10695.4 0.889
10695.52 0.889
10695.52 0.8892
10695.99 0.8892
10695.99 0.8894
10696.3 0.8894
10696.3 0.8896
10700.5 0.8896
10700.5 0.8898
10700.62 0.8898
10700.62 0.89
10702.49 0.89
10702.49 0.8902
10702.85 0.8902
10702.85 0.8904
10703.23 0.8904
10703.23 0.8906
10703.85 0.8906
10703.85 0.8908
10704.3 0.8908
10704.3 0.891
10705.82 0.891
10705.82 0.8912
10707.6 0.8912
10707.6 0.8914
10708.5 0.8914
10708.5 0.8916
10709.06 0.8916
10709.06 0.8918
10711.64 0.8918
10711.64 0.892
10712.09 0.892
10712.09 0.8922
10712.13 0.8922
10712.13 0.8924
10713.09 0.8924
10713.09 0.8926
10713.64 0.8926
10713.64 0.8928
10713.94 0.8928
10713.94 0.893
10714.55 0.893
10714.55 0.8932
10714.7 0.8932
10714.7 0.8934
10715.9 0.8934
10715.9 0.8936
10716.55 0.8936
10716.55 0.8938
10719.04 0.8938
10719.04 0.894
10720.83 0.894
10720.83 0.8942
10720.95 0.8942
10720.95 0.8944
10722.58 0.8944
10722.58 0.8946
10722.74 0.8946
10722.74 0.8948
10723.45 0.8948
10723.45 0.895
10723.7 0.895
10723.7 0.8952
10724.64 0.8952
10724.64 0.8954
10724.84 0.8954
10724.84 0.8956
10725.23 0.8956
10725.23 0.8958
10726.11 0.8958
10726.11 0.896
10726.16 0.896
10726.16 0.8962
10726.45 0.8962
10726.45 0.8964
10726.46 0.8964
10726.46 0.8966
10728.72 0.8966
10728.72 0.8968
10731.08 0.8968
10731.08 0.897
10733.74 0.897
10733.74 0.8972
10735.67 0.8972
10735.67 0.8974
10736.2 0.8974
10736.2 0.8976
10736.63 0.8976
10736.63 0.8978
10737.43 0.8978
10737.43 0.898
10740.35 0.898
10740.35 0.8982
10742.43 0.8982
10742.43 0.8984
10742.71 0.8984
10742.71 0.8986
10743.38 0.8986
10743.38 0.8988
10743.65 0.8988
10743.65 0.899
10745.84 0.899
10745.84 0.8992
10746.08 0.8992
10746.08 0.8994
10748.79 0.8994
10748.79 0.8996
10749.69 0.8996
10749.69 0.8998
10752.17 0.8998
10752.17 0.9
10752.97 0.9
10752.97 0.9002
10754.41 0.9002
10754.41 0.9004
10754.64 0.9004
10754.64 0.9006
10754.86 0.9006
10754.86 0.9008
10757.9 0.9008
10757.9 0.901
10758.82 0.901
10758.82 0.9012
10761.43 0.9012
10761.43 0.9014
10761.49 0.9014
10761.49 0.9016
10763.45 0.9016
10763.45 0.9018
10763.8 0.9018
10763.8 0.902
10764.33 0.902
10764.33 0.9022
10766.44 0.9022
10766.44 0.9024
10766.52 0.9024
10766.52 0.9026
10767.48 0.9026
10767.48 0.9028
10769.05 0.9028
10769.05 0.903
10769.96 0.903
10769.96 0.9032
10771.31 0.9032
10771.31 0.9034
10771.36 0.9034
10771.36 0.9036
10771.6 0.9036
10771.6 0.9038
10773.58 0.9038
10773.58 0.904
10774.0 0.904
10774.0 0.9042
10774.12 0.9042
10774.12 0.9044
10775.37 0.9044
10775.37 0.9046
10775.6 0.9046
10775.6 0.9048
10775.87 0.9048
10775.87 0.905
10776.54 0.905
10776.54 0.9052
10777.03 0.9052
10777.03 0.9054
10777.08 0.9054
10777.08 0.9056
10777.44 0.9056
10777.44 0.9058
10778.98 0.9058
10778.98 0.906
10780.15 0.906
10780.15 0.9062
10780.64 0.9062
10780.64 0.9064
10781.82 0.9064
10781.82 0.9066
10782.13 0.9066
10782.13 0.9068
10783.69 0.9068
10783.69 0.907
10783.81 0.907
10783.81 0.9072
10784.18 0.9072
10784.18 0.9074
10784.79 0.9074
10784.79 0.9076
10785.08 0.9076
10785.08 0.9078
10785.46 0.9078
10785.46 0.908
10789.53 0.908
10789.53 0.9082
10789.71 0.9082
10789.71 0.9084
10790.03 0.9084
10790.03 0.9086
10791.95 0.9086
10791.95 0.9088
10792.18 0.9088
10792.18 0.909
10793.26 0.909
10793.26 0.9092
10793.55 0.9092
10793.55 0.9094
10794.72 0.9094
10794.72 0.9096
10796.44 0.9096
10796.44 0.9098
10797.0 0.9098
10797.0 0.91
10797.57 0.91
10797.57 0.9102
10799.13 0.9102
10799.13 0.9104
10800.21 0.9104
10800.21 0.9106
10805.01 0.9106
10805.01 0.9108
10805.25 0.9108
10805.25 0.911
10805.35 0.911
10805.35 0.9112
10806.32 0.9112
10806.32 0.9114
10808.53 0.9114
10808.53 0.9116
10808.58 0.9116
10808.58 0.9118
10808.72 0.9118
10808.72 0.912
10809.4 0.912
10809.4 0.9122
10809.58 0.9122
10809.58 0.9124
10810.03 0.9124
10810.03 0.9126
10812.65 0.9126
10812.65 0.9128
10813.17 0.9128
10813.17 0.913
10815.2 0.913
10815.2 0.9132
10819.4 0.9132
10819.4 0.9134
10819.57 0.9134
10819.57 0.9136
10822.73 0.9136
10822.73 0.9138
10824.94 0.9138
10824.94 0.914
10826.63 0.914
10826.63 0.9142
10827.63 0.9142
10827.63 0.9144
10830.01 0.9144
10830.01 0.9146
10834.66 0.9146
10834.66 0.9148
10835.79 0.9148
10835.79 0.915
10835.98 0.915
10835.98 0.9152
10836.21 0.9152
10836.21 0.9154
10836.47 0.9154
10836.47 0.9156
10838.08 0.9156
10838.08 0.9158
10841.85 0.9158
10841.85 0.916
10845.06 0.916
10845.06 0.9162
10845.62 0.9162
10845.62 0.9164
10846.27 0.9164
10846.27 0.9166
10847.08 0.9166
10847.08 0.9168
10847.95 0.9168
10847.95 0.917
10848.07 0.917
10848.07 0.9172
10850.32 0.9172
10850.32 0.9174
10856.49 0.9174
10856.49 0.9176
10859.64 0.9176
10859.64 0.9178
10860.01 0.9178
10860.01 0.918
10860.21 0.918
10860.21 0.9182
10860.29 0.9182
10860.29 0.9184
10861.91 0.9184
10861.91 0.9186
10862.79 0.9186
10862.79 0.9188
10863.04 0.9188
10863.04 0.919
10863.6 0.919
10863.6 0.9192
10864.5 0.9192
10864.5 0.9194
10865.23 0.9194
10865.23 0.9196
10865.87 0.9196
10865.87 0.9198
10866.34 0.9198
10866.34 0.92
10867.3 0.92
10867.3 0.9202
10872.38 0.9202
10872.38 0.9204
10875.34 0.9204
10875.34 0.9206
10877.08 0.9206
10877.08 0.9208
10877.16 0.9208
10877.16 0.921
10878.46 0.921
10878.46 0.9212
10879.9 0.9212
10879.9 0.9214
10880.71 0.9214
10880.71 0.9216
10881.19 0.9216
10881.19 0.9218
10883.53 0.9218
10883.53 0.922
10883.88 0.922
10883.88 0.9222
10884.32 0.9222
10884.32 0.9224
10884.72 0.9224
10884.72 0.9226
10886.09 0.9226
10886.09 0.9228
10888.14 0.9228
10888.14 0.923
10891.1 0.923
10891.1 0.9232
10892.79 0.9232
10892.79 0.9234
10894.28 0.9234
10894.28 0.9236
10897.93 0.9236
10897.93 0.9238
10900.12 0.9238
10900.12 0.924
10900.69 0.924
10900.69 0.9242
10901.1 0.9242
10901.1 0.9244
10901.44 0.9244
10901.44 0.9246
10902.21 0.9246
10902.21 0.9248
10907.13 0.9248
10907.13 0.925
10909.83 0.925
10909.83 0.9252
10912.88 0.9252
10912.88 0.9254
10913.19 0.9254
10913.19 0.9256
10913.71 0.9256
10913.71 0.9258
10915.42 0.9258
10915.42 0.926
10918.63 0.926
10918.63 0.9262
10918.78 0.9262
10918.78 0.9264
10919.42 0.9264
10919.42 0.9266
10919.51 0.9266
10919.51 0.9268
10923.04 0.9268
10923.04 0.927
10923.66 0.927
10923.66 0.9272
10925.6 0.9272
10925.6 0.9274
10929.03 0.9274
10929.03 0.9276
10929.15 0.9276
10929.15 0.9278
10929.86 0.9278
10929.86 0.928
10930.92 0.928
10930.92 0.9282
10933.3 0.9282
10933.3 0.9284
10933.39 0.9284
10933.39 0.9286
10933.61 0.9286
10933.61 0.9288
10934.95 0.9288
10934.95 0.929
10935.53 0.929
10935.53 0.9292
10936.06 0.9292
10936.06 0.9294
10938.09 0.9294
10938.09 0.9296
10938.24 0.9296
10938.24 0.9298
10939.41 0.9298
10939.41 0.93
10939.77 0.93
10939.77 0.9302
10940.23 0.9302
10940.23 0.9304
10941.6 0.9304
10941.6 0.9306
10945.21 0.9306
10945.21 0.9308
10946.23 0.9308
10946.23 0.931
10946.32 0.931
10946.32 0.9312
10949.93 0.9312
10949.93 0.9314
10951.73 0.9314
10951.73 0.9316
10952.11 0.9316
10952.11 0.9318
10952.32 0.9318
10952.32 0.932
10954.16 0.932
10954.16 0.9322
10956.92 0.9322
10956.92 0.9324
10961.08 0.9324
10961.08 0.9326
10961.85 0.9326
10961.85 0.9328
10964.16 0.9328
10964.16 0.933
10964.18 0.933
10964.18 0.9332
10964.31 0.9332
10964.31 0.9334
10964.51 0.9334
10964.51 0.9336
10966.08 0.9336
10966.08 0.9338
10966.36 0.9338
10966.36 0.934
10966.44 0.934
10966.44 0.9342
10967.7 0.9342
10967.7 0.9344
10968.07 0.9344
10968.07 0.9346
10968.29 0.9346
10968.29 0.9348
10970.04 0.9348
10970.04 0.935
10970.32 0.935
10970.32 0.9352
10970.88 0.9352
10970.88 0.9354
10971.18 0.9354
10971.18 0.9356
10971.55 0.9356
10971.55 0.9358
10972.02 0.9358
10972.02 0.936
10977.89 0.936
10977.89 0.9362
10978.72 0.9362
10978.72 0.9364
10980.04 0.9364
10980.04 0.9366
10983.88 0.9366
10983.88 0.9368
10984.68 0.9368
10984.68 0.937
10985.33 0.937
10985.33 0.9372
10986.01 0.9372
10986.01 0.9374
10986.11 0.9374
10986.11 0.9376
10987.53 0.9376
10987.53 0.9378
10988.96 0.9378
10988.96 0.938
10989.57 0.938
10989.57 0.9382
10991.65 0.9382
10991.65 0.9384
10994.7 0.9384
10994.7 0.9386
10998.94 0.9386
10998.94 0.9388
10998.95 0.9388
10998.95 0.939
10999.57 0.939
10999.57 0.9392
11001.26 0.9392
11001.26 0.9394
11003.78 0.9394
11003.78 0.9396
11004.79 0.9396
11004.79 0.9398
11005.73 0.9398
11005.73 0.94
11005.84 0.94
11005.84 0.9402
11009.35 0.9402
11009.35 0.9404
11010.29 0.9404
11010.29 0.9406
11011.2 0.9406
11011.2 0.9408
11015.8 0.9408
11015.8 0.941
11015.93 0.941
11015.93 0.9412
11016.32 0.9412
11016.32 0.9414
11017.31 0.9414
11017.31 0.9416
11017.44 0.9416
11017.44 0.9418
11017.83 0.9418
11017.83 0.942
11018.38 0.942
11018.38 0.9422
11023.86 0.9422
11023.86 0.9424
11023.97 0.9424
11023.97 0.9426
11025.48 0.9426
11025.48 0.9428
11030.69 0.9428
11030.69 0.943
11034.6 0.943
11034.6 0.9432
11034.92 0.9432
11034.92 0.9434
11038.75 0.9434
11038.75 0.9436
11040.71 0.9436
11040.71 0.9438
11041.69 0.9438
11041.69 0.944
11042.14 0.944
11042.14 0.9442
11043.78 0.9442
11043.78 0.9444
11046.13 0.9444
11046.13 0.9446
11051.33 0.9446
11051.33 0.9448
11051.46 0.9448
11051.46 0.945
11053.13 0.945
11053.13 0.9452
11053.25 0.9452
11053.25 0.9454
11053.95 0.9454
11053.95 0.9456
11054.21 0.9456
11054.21 0.9458
11055.05 0.9458
11055.05 0.946
11059.0 0.946
11059.0 0.9462
11059.66 0.9462
11059.66 0.9464
11064.54 0.9464
11064.54 0.9466
11069.24 0.9466
11069.24 0.9468
11073.98 0.9468
11073.98 0.947
11074.18 0.947
11074.18 0.9472
11076.11 0.9472
11076.11 0.9474
11077.91 0.9474
11077.91 0.9476
11080.92 0.9476
11080.92 0.9478
11081.6 0.9478
11081.6 0.948
11087.53 0.948
11087.53 0.9482
11087.57 0.9482
11087.57 0.9484
11093.23 0.9484
11093.23 0.9486
11093.42 0.9486
11093.42 0.9488
11093.75 0.9488
11093.75 0.949
11096.28 0.949
11096.28 0.9492
11100.23 0.9492
11100.23 0.9494
11100.6 0.9494
11100.6 0.9496
11101.9 0.9496
11101.9 0.9498
11102.47 0.9498
11102.47 0.95
11105.25 0.95
11105.25 0.9502
11108.95 0.9502
11108.95 0.9504
11111.43 0.9504
11111.43 0.9506
11112.77 0.9506
11112.77 0.9508
11112.94 0.9508
11112.94 0.951
11117.85 0.951
11117.85 0.9512
11119.05 0.9512
11119.05 0.9514
11120.0 0.9514
11120.0 0.9516
11120.69 0.9516
11120.69 0.9518
11121.56 0.9518
11121.56 0.952
11121.72 0.952
11121.72 0.9522
11123.11 0.9522
11123.11 0.9524
11124.05 0.9524
11124.05 0.9526
11126.43 0.9526
11126.43 0.9528
11132.9 0.9528
11132.9 0.953
11137.18 0.953
11137.18 0.9532
11138.31 0.9532
11138.31 0.9534
11139.39 0.9534
11139.39 0.9536
11139.54 0.9536
11139.54 0.9538
11142.52 0.9538
11142.52 0.954
11142.84 0.954
11142.84 0.9542
11143.72 0.9542
11143.72 0.9544
11145.1 0.9544
11145.1 0.9546
11151.79 0.9546
11151.79 0.9548
11151.83 0.9548
11151.83 0.955
11153.68 0.955
11153.68 0.9552
11159.25 0.9552
11159.25 0.9554
11160.47 0.9554
11160.47 0.9556
11164.23 0.9556
11164.23 0.9558
11170.73 0.9558
11170.73 0.956
11175.01 0.956
11175.01 0.9562
11175.28 0.9562
11175.28 0.9564
11176.78 0.9564
11176.78 0.9566
11180.74 0.9566
11180.74 0.9568
11182.66 0.9568
11182.66 0.957
11185.51 0.957
11185.51 0.9572
11186.99 0.9572
11186.99 0.9574
11195.24 0.9574
11195.24 0.9576
11195.53 0.9576
11195.53 0.9578
11196.56 0.9578
11196.56 0.958
11198.85 0.958
11198.85 0.9582
11202.39 0.9582
11202.39 0.9584
11203.38 0.9584
11203.38 0.9586
11203.48 0.9586
11203.48 0.9588
11204.06 0.9588
11204.06 0.959
11204.65 0.959
11204.65 0.9592
11205.09 0.9592
11205.09 0.9594
11207.54 0.9594
11207.54 0.9596
11214.64 0.9596
11214.64 0.9598
11220.32 0.9598
11220.32 0.96
11223.17 0.96
11223.17 0.9602
11226.26 0.9602
11226.26 0.9604
11226.7 0.9604
11226.7 0.9606
11229.97 0.9606
11229.97 0.9608
11233.66 0.9608
11233.66 0.961
11234.37 0.961
11234.37 0.9612
11235.57 0.9612
11235.57 0.9614
11236.45 0.9614
11236.45 0.9616
11238.62 0.9616
11238.62 0.9618
11240.81 0.9618
11240.81 0.962
11246.68 0.962
11246.68 0.9622
11247.15 0.9622
11247.15 0.9624
11248.14 0.9624
11248.14 0.9626
11250.45 0.9626
11250.45 0.9628
11252.29 0.9628
11252.29 0.963
11254.42 0.963
11254.42 0.9632
11254.98 0.9632
11254.98 0.9634
11259.61 0.9634
11259.61 0.9636
11260.96 0.9636
11260.96 0.9638
11263.53 0.9638
11263.53 0.964
11284.71 0.964
11284.71 0.9642
11285.38 0.9642
11285.38 0.9644
11285.71 0.9644
11285.71 0.9646
11286.0 0.9646
11286.0 0.9648
11292.64 0.9648
11292.64 0.965
11295.31 0.965
11295.31 0.9652
11295.95 0.9652
11295.95 0.9654
11297.0 0.9654
11297.0 0.9656
11298.94 0.9656
11298.94 0.9658
11307.36 0.9658
11307.36 0.966
11312.23 0.966
11312.23 0.9662
11319.98 0.9662
11319.98 0.9664
11320.99 0.9664
11320.99 0.9666
11321.88 0.9666
11321.88 0.9668
11323.11 0.9668
11323.11 0.967
11336.77 0.967
11336.77 0.9672
11336.81 0.9672
11336.81 0.9674
11338.13 0.9674
11338.13 0.9676
11340.92 0.9676
11340.92 0.9678
11344.44 0.9678
11344.44 0.968
11347.15 0.968
11347.15 0.9682
11354.73 0.9682
11354.73 0.9684
11356.43 0.9684
11356.43 0.9686
11358.0 0.9686
11358.0 0.9688
11360.63 0.9688
11360.63 0.969
11361.04 0.969
11361.04 0.9692
11361.09 0.9692
11361.09 0.9694
11362.57 0.9694
11362.57 0.9696
11366.86 0.9696
11366.86 0.9698
11371.66 0.9698
11371.66 0.97
11375.31 0.97
11375.31 0.9704
11375.31 0.9704
11375.31 0.9704
11378.37 0.9704
11378.37 0.9706
11383.94 0.9706
11383.94 0.9708
11385.5 0.9708
11385.5 0.971
11385.86 0.971
11385.86 0.9712
11387.26 0.9712
11387.26 0.9714
11389.79 0.9714
11389.79 0.9716
11392.98 0.9716
11392.98 0.9718
11394.34 0.9718
11394.34 0.972
11395.28 0.972
11395.28 0.9722
11404.56 0.9722
11404.56 0.9724
11406.27 0.9724
11406.27 0.9726
11412.64 0.9726
11412.64 0.9728
11419.27 0.9728
11419.27 0.973
11420.3 0.973
11420.3 0.9732
11420.94 0.9732
11420.94 0.9734
11421.43 0.9734
11421.43 0.9736
11423.33 0.9736
11423.33 0.9738
11430.71 0.9738
11430.71 0.974
11432.33 0.974
11432.33 0.9742
11439.34 0.9742
11439.34 0.9744
11442.09 0.9744
11442.09 0.9746
11457.4 0.9746
11457.4 0.9748
11457.85 0.9748
11457.85 0.975
11460.92 0.975
11460.92 0.9752
11480.6 0.9752
11480.6 0.9754
11485.38 0.9754
11485.38 0.9756
11485.48 0.9756
11485.48 0.9758
11486.18 0.9758
11486.18 0.976
11497.25 0.976
11497.25 0.9762
11498.41 0.9762
11498.41 0.9764
11500.0 0.9764
11500.0 0.9766
11504.47 0.9766
11504.47 0.9768
11509.3 0.9768
11509.3 0.977
11509.44 0.977
11509.44 0.9772
11511.72 0.9772
11511.72 0.9774
11512.5 0.9774
11512.5 0.9776
11514.75 0.9776
11514.75 0.9778
11514.85 0.9778
11514.85 0.978
11517.37 0.978
11517.37 0.9782
11520.94 0.9782
11520.94 0.9784
11522.22 0.9784
11522.22 0.9786
11523.58 0.9786
11523.58 0.9788
11524.88 0.9788
11524.88 0.979
11527.81 0.979
11527.81 0.9792
11528.29 0.9792
11528.29 0.9794
11530.98 0.9794
11530.98 0.9796
11532.54 0.9796
11532.54 0.9798
11535.75 0.9798
11535.75 0.98
11539.15 0.98
11539.15 0.9802
11539.61 0.9802
11539.61 0.9804
11541.71 0.9804
11541.71 0.9806
11542.54 0.9806
11542.54 0.9808
11544.5 0.9808
11544.5 0.981
11548.65 0.981
11548.65 0.9812
11565.39 0.9812
11565.39 0.9814
11571.74 0.9814
11571.74 0.9816
11576.3 0.9816
11576.3 0.9818
11576.45 0.9818
11576.45 0.982
11583.75 0.982
11583.75 0.9822
11585.71 0.9822
11585.71 0.9824
11588.27 0.9824
11588.27 0.9826
11594.65 0.9826
11594.65 0.9828
11600.43 0.9828
11600.43 0.983
11612.29 0.983
11612.29 0.9832
11612.91 0.9832
11612.91 0.9834
11616.14 0.9834
11616.14 0.9836
11617.36 0.9836
11617.36 0.9838
11635.76 0.9838
11635.76 0.984
11642.77 0.984
11642.77 0.9842
11656.18 0.9842
11656.18 0.9844
11656.35 0.9844
11656.35 0.9846
11658.62 0.9846
11658.62 0.9848
11665.65 0.9848
11665.65 0.985
11666.55 0.985
11666.55 0.9852
11678.84 0.9852
11678.84 0.9854
11682.25 0.9854
11682.25 0.9856
11682.37 0.9856
11682.37 0.9858
11686.64 0.9858
11686.64 0.986
11689.53 0.986
11689.53 0.9862
11703.8 0.9862
11703.8 0.9864
11708.33 0.9864
11708.33 0.9866
11709.86 0.9866
11709.86 0.9868
11732.87 0.9868
11732.87 0.987
11738.24 0.987
11738.24 0.9872
11788.06 0.9872
11788.06 0.9874
11792.39 0.9874
11792.39 0.9876
11803.67 0.9876
11803.67 0.9878
11812.11 0.9878
11812.11 0.988
11828.81 0.988
11828.81 0.9882
11829.04 0.9882
11829.04 0.9884
11830.8 0.9884
11830.8 0.9886
11838.57 0.9886
11838.57 0.9888
11844.38 0.9888
11844.38 0.989
11850.68 0.989
11850.68 0.9892
11854.45 0.9892
11854.45 0.9894
11856.93 0.9894
11856.93 0.9896
11872.01 0.9896
11872.01 0.9898
11884.33 0.9898
11884.33 0.99
11905.77 0.99
11905.77 0.9902
11908.98 0.9902
11908.98 0.9904
11922.55 0.9904
11922.55 0.9906
11932.6 0.9906
11932.6 0.9908
11947.52 0.9908
11947.52 0.991
11962.59 0.991
11962.59 0.9912
11962.86 0.9912
11962.86 0.9914
11966.64 0.9914
11966.64 0.9916
11992.38 0.9916
11992.38 0.9918
12025.02 0.9918
12025.02 0.992
12070.4 0.992
12070.4 0.9922
12085.63 0.9922
12085.63 0.9924
12092.75 0.9924
12092.75 0.9926
12111.6 0.9926
12111.6 0.9928
12117.06 0.9928
12117.06 0.993
12122.47 0.993
12122.47 0.9932
12123.54 0.9932
12123.54 0.9934
12168.72 0.9934
12168.72 0.9936
12177.7 0.9936
12177.7 0.9938
12216.2 0.9938
12216.2 0.994
12218.38 0.994
12218.38 0.9942
12230.0 0.9942
12230.0 0.9944
12262.44 0.9944
12262.44 0.9946
12264.62 0.9946
12264.62 0.9948
12285.54 0.9948
12285.54 0.995
12289.69 0.995
12289.69 0.9952
12344.75 0.9952
12344.75 0.9954
12357.19 0.9954
12357.19 0.9956
12371.87 0.9956
12371.87 0.9958
12437.85 0.9958
12437.85 0.996
12445.96 0.996
12445.96 0.9962
12451.89 0.9962
12451.89 0.9964
12487.46 0.9964
12487.46 0.9966
12495.22 0.9966
12495.22 0.9968
12502.2 0.9968
12502.2 0.997
12513.09 0.997
12513.09 0.9972
12514.28 0.9972
12514.28 0.9974
12518.14 0.9974
12518.14 0.9976
12581.66 0.9976
12581.66 0.9978
12671.27 0.9978
12671.27 0.998
12800.7 0.998
12800.7 0.9982
12806.59 0.9982
12806.59 0.9984
12954.29 0.9984
12954.29 0.9986
13019.04 0.9986
13019.04 0.9988
13177.01 0.9988
13177.01 0.999
13362.15 0.999
13362.15 0.9992
13480.62 0.9992
13480.62 0.9994
13692.41 0.9994
13692.41 0.9996
13808.56 0.9996
13808.56 0.9998
13859.03 0.9998
13859.03 1.0


==> tikz/probsat/empirical_sf.csv <==
6807.38 1.0
6807.38 0.9998
6876.62 0.9998
6876.62 0.9996
6933.66 0.9996
6933.66 0.9994
7145.01 0.9994
7145.01 0.9992
7158.35 0.9992
7158.35 0.999
7192.46 0.999
7192.46 0.9988
7200.19 0.9988
7200.19 0.9986
7234.18 0.9986
7234.18 0.9984
7260.9 0.9984
7260.9 0.9982
7262.5 0.9982
7262.5 0.998
7330.66 0.998
7330.66 0.9978
7351.96 0.9978
7351.96 0.9976
7359.17 0.9976
7359.17 0.9974
7360.86 0.9974
7360.86 0.9972
7366.69 0.9972
7366.69 0.997
7366.71 0.997
7366.71 0.9968
7375.62 0.9968
7375.62 0.9966
7376.54 0.9966
7376.54 0.9964
7390.19 0.9964
7390.19 0.9962
7398.88 0.9962
7398.88 0.996
7399.41 0.996
7399.41 0.9958
7401.48 0.9958
7401.48 0.9956
7405.93 0.9956
7405.93 0.9954
7420.92 0.9954
7420.92 0.9952
7430.61 0.9952
7430.61 0.995
7431.61 0.995
7431.61 0.9948
7440.35 0.9948
7440.35 0.9946
7450.4 0.9946
7450.4 0.9944
7466.78 0.9944
7466.78 0.9942
7477.0 0.9942
7477.0 0.994
7511.9 0.994
7511.9 0.9938
7518.09 0.9938
7518.09 0.9936
7518.24 0.9936
7518.24 0.9934
7519.07 0.9934
7519.07 0.9932
7527.04 0.9932
7527.04 0.993
7537.79 0.993
7537.79 0.9928
7541.11 0.9928
7541.11 0.9926
7551.98 0.9926
7551.98 0.9924
7553.91 0.9924
7553.91 0.9922
7558.03 0.9922
7558.03 0.992
7570.23 0.992
7570.23 0.9918
7571.85 0.9918
7571.85 0.9916
7576.52 0.9916
7576.52 0.9914
7582.27 0.9914
7582.27 0.9912
7590.47 0.9912
7590.47 0.991
7604.92 0.991
7604.92 0.9908
7623.03 0.9908
7623.03 0.9906
7632.8 0.9906
7632.8 0.9904
7638.81 0.9904
7638.81 0.9902
7638.95 0.9902
7638.95 0.99
7640.39 0.99
7640.39 0.9898
7652.2 0.9898
7652.2 0.9896
7652.31 0.9896
7652.31 0.9894
7653.46 0.9894
7653.46 0.9892
7654.28 0.9892
7654.28 0.989
7659.48 0.989
7659.48 0.9888
7662.16 0.9888
7662.16 0.9886
7663.32 0.9886
7663.32 0.9884
7666.45 0.9884
7666.45 0.9882
7669.96 0.9882
7669.96 0.988
7670.41 0.988
7670.41 0.9878
7671.13 0.9878
7671.13 0.9876
7672.66 0.9876
7672.66 0.9874
7673.04 0.9874
7673.04 0.9872
7675.77 0.9872
7675.77 0.987
7681.52 0.987
7681.52 0.9868
7690.0 0.9868
7690.0 0.9866
7693.86 0.9866
7693.86 0.9864
7717.24 0.9864
7717.24 0.9862
7724.42 0.9862
7724.42 0.986
7730.65 0.986
7730.65 0.9858
7738.88 0.9858
7738.88 0.9856
7739.97 0.9856
7739.97 0.9854
7743.16 0.9854
7743.16 0.9852
7746.81 0.9852
7746.81 0.985
7752.36 0.985
7752.36 0.9848
7759.34 0.9848
7759.34 0.9846
7761.12 0.9846
7761.12 0.9844
7765.88 0.9844
7765.88 0.9842
7769.07 0.9842
7769.07 0.984
7772.35 0.984
7772.35 0.9838
7774.5 0.9838
7774.5 0.9836
7774.52 0.9836
7774.52 0.9834
7777.31 0.9834
7777.31 0.9832
7778.22 0.9832
7778.22 0.983
7778.83 0.983
7778.83 0.9828
7780.24 0.9828
7780.24 0.9826
7781.78 0.9826
7781.78 0.9824
7786.01 0.9824
7786.01 0.9822
7795.91 0.9822
7795.91 0.982
7796.42 0.982
7796.42 0.9818
7801.89 0.9818
7801.89 0.9816
7804.19 0.9816
7804.19 0.9814
7806.95 0.9814
7806.95 0.9812
7810.17 0.9812
7810.17 0.981
7817.58 0.981
7817.58 0.9808
7823.54 0.9808
7823.54 0.9806
7827.17 0.9806
7827.17 0.9804
7828.05 0.9804
7828.05 0.9802
7832.59 0.9802
7832.59 0.98
7835.34 0.98
7835.34 0.9798
7839.48 0.9798
7839.48 0.9796
7841.13 0.9796
7841.13 0.9794
7846.43 0.9794
7846.43 0.9792
7855.85 0.9792
7855.85 0.979
7857.88 0.979
7857.88 0.9788
7858.93 0.9788
7858.93 0.9786
7861.44 0.9786
7861.44 0.9784
7867.26 0.9784
7867.26 0.9782
7869.28 0.9782
7869.28 0.978
7870.25 0.978
7870.25 0.9778
7870.6 0.9778
7870.6 0.9776
7879.69 0.9776
7879.69 0.9774
7879.91 0.9774
7879.91 0.9772
7881.1 0.9772
7881.1 0.977
7881.16 0.977
7881.16 0.9768
7882.5 0.9768
7882.5 0.9766
7882.83 0.9766
7882.83 0.9764
7883.54 0.9764
7883.54 0.9762
7883.99 0.9762
7883.99 0.976
7884.83 0.976
7884.83 0.9758
7886.27 0.9758
7886.27 0.9756
7886.7 0.9756
7886.7 0.9754
7889.31 0.9754
7889.31 0.9752
7890.49 0.9752
7890.49 0.975
7898.34 0.975
7898.34 0.9748
7901.7 0.9748
7901.7 0.9746
7910.2 0.9746
7910.2 0.9744
7917.67 0.9744
7917.67 0.9742
7921.4 0.9742
7921.4 0.974
7922.24 0.974
7922.24 0.9738
7923.67 0.9738
7923.67 0.9736
7924.93 0.9736
7924.93 0.9734
7930.69 0.9734
7930.69 0.9732
7931.46 0.9732
7931.46 0.973
7932.39 0.973
7932.39 0.9728
7938.97 0.9728
7938.97 0.9726
7939.39 0.9726
7939.39 0.9724
7941.65 0.9724
7941.65 0.9722
7943.41 0.9722
7943.41 0.972
7945.5 0.972
7945.5 0.9718
7956.58 0.9718
7956.58 0.9716
7956.72 0.9716
7956.72 0.9714
7959.62 0.9714
7959.62 0.9712
7961.29 0.9712
7961.29 0.971
7967.76 0.971
7967.76 0.9708
7969.01 0.9708
7969.01 0.9706
7969.02 0.9706
7969.02 0.9704
7970.36 0.9704
7970.36 0.9702
7970.46 0.9702
7970.46 0.97
7971.02 0.97
7971.02 0.9698
7976.13 0.9698
7976.13 0.9696
7976.27 0.9696
7976.27 0.9694
7978.03 0.9694
7978.03 0.9692
7978.38 0.9692
7978.38 0.969
7978.66 0.969
7978.66 0.9688
7978.7 0.9688
7978.7 0.9686
7978.89 0.9686
7978.89 0.9684
7979.08 0.9684
7979.08 0.9682
7981.85 0.9682
7981.85 0.968
7985.02 0.968
7985.02 0.9678
7985.34 0.9678
7985.34 0.9676
7986.64 0.9676
7986.64 0.9674
7989.78 0.9674
7989.78 0.9672
7990.08 0.9672
7990.08 0.967
7992.03 0.967
7992.03 0.9668
7993.75 0.9668
7993.75 0.9666
7995.56 0.9666
7995.56 0.9664
7997.1 0.9664
7997.1 0.9662
7997.86 0.9662
7997.86 0.966
8010.18 0.966
8010.18 0.9658
8012.0 0.9658
8012.0 0.9656
8016.46 0.9656
8016.46 0.9654
8016.64 0.9654
8016.64 0.9652000000000001
8021.68 0.9652000000000001
8021.68 0.965
8026.16 0.965
8026.16 0.9648
8026.23 0.9648
8026.23 0.9646
8029.23 0.9646
8029.23 0.9644
8033.87 0.9644
8033.87 0.9642
8036.03 0.9642
8036.03 0.964
8038.66 0.964
8038.66 0.9638
8041.06 0.9638
8041.06 0.9636
8043.97 0.9636
8043.97 0.9634
8044.53 0.9634
8044.53 0.9632000000000001
8044.68 0.9632000000000001
8044.68 0.963
8048.45 0.963
8048.45 0.9628
8052.39 0.9628
8052.39 0.9626
8053.76 0.9626
8053.76 0.9624
8056.54 0.9624
8056.54 0.9621999999999999
8060.94 0.9621999999999999
8060.94 0.962
8061.28 0.962
8061.28 0.9618
8061.86 0.9618
8061.86 0.9616
8063.0 0.9616
8063.0 0.9614
8063.65 0.9614
8063.65 0.9612
8065.08 0.9612
8065.08 0.961
8065.54 0.961
8065.54 0.9608
8066.28 0.9608
8066.28 0.9606
8066.63 0.9606
8066.63 0.9604
8068.33 0.9604
8068.33 0.9601999999999999
8072.96 0.9601999999999999
8072.96 0.96
8075.41 0.96
8075.41 0.9598
8076.55 0.9598
8076.55 0.9596
8076.59 0.9596
8076.59 0.9594
8076.62 0.9594
8076.62 0.9592
8076.68 0.9592
8076.68 0.959
8077.44 0.959
8077.44 0.9588
8077.72 0.9588
8077.72 0.9586
8080.49 0.9586
8080.49 0.9584
8081.32 0.9584
8081.32 0.9582
8085.79 0.9582
8085.79 0.958
8086.55 0.958
8086.55 0.9578
8086.71 0.9578
8086.71 0.9576
8088.53 0.9576
8088.53 0.9574
8089.01 0.9574
8089.01 0.9572
8090.67 0.9572
8090.67 0.957
8091.78 0.957
8091.78 0.9568
8093.48 0.9568
8093.48 0.9566
8097.86 0.9566
8097.86 0.9564
8098.53 0.9564
8098.53 0.9562
8102.26 0.9562
8102.26 0.956
8105.6 0.956
8105.6 0.9558
8106.28 0.9558
8106.28 0.9556
8107.87 0.9556
8107.87 0.9554
8111.72 0.9554
8111.72 0.9552
8115.51 0.9552
8115.51 0.955
8115.63 0.955
8115.63 0.9548
8115.65 0.9548
8115.65 0.9546
8120.7 0.9546
8120.7 0.9544
8124.44 0.9544
8124.44 0.9542
8126.83 0.9542
8126.83 0.954
8129.89 0.954
8129.89 0.9538
8130.13 0.9538
8130.13 0.9536
8131.02 0.9536
8131.02 0.9534
8131.08 0.9534
8131.08 0.9532
8132.34 0.9532
8132.34 0.953
8132.86 0.953
8132.86 0.9528
8134.65 0.9528
8134.65 0.9526
8135.09 0.9526
8135.09 0.9524
8135.6 0.9524
8135.6 0.9522
8136.15 0.9522
8136.15 0.952
8136.62 0.952
8136.62 0.9518
8136.85 0.9518
8136.85 0.9516
8137.16 0.9516
8137.16 0.9514
8137.5 0.9514
8137.5 0.9512
8137.64 0.9512
8137.64 0.951
8137.83 0.951
8137.83 0.9508
8140.11 0.9508
8140.11 0.9506
8140.95 0.9506
8140.95 0.9504
8141.24 0.9504
8141.24 0.9502
8142.93 0.9502
8142.93 0.95
8143.3 0.95
8143.3 0.9498
8143.95 0.9498
8143.95 0.9496
8144.98 0.9496
8144.98 0.9494
8145.43 0.9494
8145.43 0.9492
8145.64 0.9492
8145.64 0.949
8145.95 0.949
8145.95 0.9488
8151.89 0.9488
8151.89 0.9486
8152.71 0.9486
8152.71 0.9484
8155.92 0.9484
8155.92 0.9482
8159.66 0.9482
8159.66 0.948
8162.03 0.948
8162.03 0.9478
8164.27 0.9478
8164.27 0.9476
8165.29 0.9476
8165.29 0.9474
8165.86 0.9474
8165.86 0.9472
8169.52 0.9472
8169.52 0.947
8170.04 0.947
8170.04 0.9468
8171.42 0.9468
8171.42 0.9466
8171.7 0.9466
8171.7 0.9464
8172.64 0.9464
8172.64 0.9462
8176.93 0.9462
8176.93 0.946
8179.12 0.946
8179.12 0.9458
8179.16 0.9458
8179.16 0.9456
8179.4 0.9456
8179.4 0.9454
8182.37 0.9454
8182.37 0.9452
8182.79 0.9452
8182.79 0.945
8184.96 0.945
8184.96 0.9448
8188.46 0.9448
8188.46 0.9446
8189.66 0.9446
8189.66 0.9444
8191.34 0.9444
8191.34 0.9442
8192.04 0.9442
8192.04 0.9438
8192.04 0.9438
8192.04 0.9438
8194.04 0.9438
8194.04 0.9436
8195.33 0.9436
8195.33 0.9434
8196.47 0.9434
8196.47 0.9432
8197.19 0.9432
8197.19 0.943
8197.33 0.943
8197.33 0.9428
8197.63 0.9428
8197.63 0.9426
8197.67 0.9426
8197.67 0.9424
8198.41 0.9424
8198.41 0.9422
8199.6 0.9422
8199.6 0.942
8201.82 0.942
8201.82 0.9418
8202.46 0.9418
8202.46 0.9416
8202.85 0.9416
8202.85 0.9414
8205.06 0.9414
8205.06 0.9412
8208.76 0.9412
8208.76 0.9410000000000001
8209.46 0.9410000000000001
8209.46 0.9408
8210.94 0.9408
8210.94 0.9406
8212.56 0.9406
8212.56 0.9404
8212.93 0.9404
8212.93 0.9402
8213.85 0.9402
8213.85 0.94
8214.03 0.94
8214.03 0.9398
8215.29 0.9398
8215.29 0.9396
8216.99 0.9396
8216.99 0.9394
8217.38 0.9394
8217.38 0.9392
8217.87 0.9392
8217.87 0.9390000000000001
8218.73 0.9390000000000001
8218.73 0.9388
8218.83 0.9388
8218.83 0.9386
8220.1 0.9386
8220.1 0.9384
8220.79 0.9384
8220.79 0.9382
8221.0 0.9382
8221.0 0.938
8221.26 0.938
8221.26 0.9378
8222.56 0.9378
8222.56 0.9376
8225.01 0.9376
8225.01 0.9374
8225.32 0.9374
8225.32 0.9372
8225.58 0.9372
8225.58 0.937
8226.76 0.937
8226.76 0.9368
8227.01 0.9368
8227.01 0.9366
8228.76 0.9366
8228.76 0.9364
8229.0 0.9364
8229.0 0.9362
8229.08 0.9362
8229.08 0.9359999999999999
8230.89 0.9359999999999999
8230.89 0.9358
8235.03 0.9358
8235.03 0.9356
8237.27 0.9356
8237.27 0.9354
8237.86 0.9354
8237.86 0.9352
8239.82 0.9352
8239.82 0.935
8242.77 0.935
8242.77 0.9348
8243.01 0.9348
8243.01 0.9346
8243.15 0.9346
8243.15 0.9344
8243.58 0.9344
8243.58 0.9342
8243.81 0.9342
8243.81 0.9339999999999999
8244.15 0.9339999999999999
8244.15 0.9338
8244.24 0.9338
8244.24 0.9336
8245.96 0.9336
8245.96 0.9334
8246.05 0.9334
8246.05 0.9332
8249.95 0.9332
8249.95 0.933
8251.98 0.933
8251.98 0.9328
8252.7 0.9328
8252.7 0.9326
8252.83 0.9326
8252.83 0.9324
8254.58 0.9324
8254.58 0.9322
8255.78 0.9322
8255.78 0.9319999999999999
8256.47 0.9319999999999999
8256.47 0.9318
8258.02 0.9318
8258.02 0.9316
8258.36 0.9316
8258.36 0.9314
8259.18 0.9314
8259.18 0.9312
8260.25 0.9312
8260.25 0.9308
8260.25 0.9308
8260.25 0.9308
8260.33 0.9308
8260.33 0.9306
8261.59 0.9306
8261.59 0.9304
8264.57 0.9304
8264.57 0.9302
8270.12 0.9302
8270.12 0.9299999999999999
8270.97 0.9299999999999999
8270.97 0.9298
8272.57 0.9298
8272.57 0.9296
8272.77 0.9296
8272.77 0.9294
8273.15 0.9294
8273.15 0.9292
8273.77 0.9292
8273.77 0.929
8277.22 0.929
8277.22 0.9288
8277.45 0.9288
8277.45 0.9286
8277.87 0.9286
8277.87 0.9284
8280.16 0.9284
8280.16 0.9282
8283.07 0.9282
8283.07 0.928
8284.45 0.928
8284.45 0.9278
8284.76 0.9278
8284.76 0.9276
8284.94 0.9276
8284.94 0.9274
8285.81 0.9274
8285.81 0.9272
8285.9 0.9272
8285.9 0.927
8286.2 0.927
8286.2 0.9268
8286.35 0.9268
8286.35 0.9266
8286.48 0.9266
8286.48 0.9264
8288.06 0.9264
8288.06 0.9262
8289.19 0.9262
8289.19 0.926
8289.28 0.926
8289.28 0.9258
8289.88 0.9258
8289.88 0.9256
8292.41 0.9256
8292.41 0.9254
8292.97 0.9254
8292.97 0.9252
8295.26 0.9252
8295.26 0.925
8301.13 0.925
8301.13 0.9248
8301.66 0.9248
8301.66 0.9246
8302.42 0.9246
8302.42 0.9244
8303.24 0.9244
8303.24 0.9242
8303.77 0.9242
8303.77 0.924
8304.07 0.924
8304.07 0.9238
8304.11 0.9238
8304.11 0.9236
8306.05 0.9236
8306.05 0.9234
8306.37 0.9234
8306.37 0.9232
8307.21 0.9232
8307.21 0.923
8308.18 0.923
8308.18 0.9228
8309.79 0.9228
8309.79 0.9226
8310.99 0.9226
8310.99 0.9224
8311.23 0.9224
8311.23 0.9222
8311.66 0.9222
8311.66 0.922
8313.79 0.922
8313.79 0.9218
8314.19 0.9218
8314.19 0.9216
8314.46 0.9216
8314.46 0.9214
8314.74 0.9214
8314.74 0.9212
8315.61 0.9212
8315.61 0.921
8315.79 0.921
8315.79 0.9208
8316.04 0.9208
8316.04 0.9206
8316.13 0.9206
8316.13 0.9204
8316.7 0.9204
8316.7 0.9202
8317.08 0.9202
8317.08 0.92
8319.54 0.92
8319.54 0.9198
8319.93 0.9198
8319.93 0.9196
8321.05 0.9196
8321.05 0.9194
8322.39 0.9194
8322.39 0.9192
8324.18 0.9192
8324.18 0.919
8328.98 0.919
8328.98 0.9188000000000001
8329.33 0.9188000000000001
8329.33 0.9186
8333.1 0.9186
8333.1 0.9184
8333.83 0.9184
8333.83 0.9182
8334.32 0.9182
8334.32 0.918
8335.65 0.918
8335.65 0.9178
8335.7 0.9178
8335.7 0.9176
8337.18 0.9176
8337.18 0.9174
8338.09 0.9174
8338.09 0.9172
8338.16 0.9172
8338.16 0.917
8339.55 0.917
8339.55 0.9168000000000001
8339.64 0.9168000000000001
8339.64 0.9166
8340.88 0.9166
8340.88 0.9164
8341.03 0.9164
8341.03 0.9162
8341.53 0.9162
8341.53 0.916
8343.16 0.916
8343.16 0.9158
8344.14 0.9158
8344.14 0.9156
8344.55 0.9156
8344.55 0.9154
8344.72 0.9154
8344.72 0.9152
8345.21 0.9152
8345.21 0.915
8345.23 0.915
8345.23 0.9148000000000001
8346.59 0.9148000000000001
8346.59 0.9146
8347.07 0.9146
8347.07 0.9144
8347.27 0.9144
8347.27 0.9142
8347.99 0.9142
8347.99 0.914
8349.57 0.914
8349.57 0.9138
8349.89 0.9138
8349.89 0.9136
8350.47 0.9136
8350.47 0.9134
8351.01 0.9134
8351.01 0.9132
8351.34 0.9132
8351.34 0.913
8351.56 0.913
8351.56 0.9128000000000001
8352.08 0.9128000000000001
8352.08 0.9126
8352.16 0.9126
8352.16 0.9124
8352.79 0.9124
8352.79 0.9122
8353.35 0.9122
8353.35 0.912
8353.47 0.912
8353.47 0.9117999999999999
8354.39 0.9117999999999999
8354.39 0.9116
8354.71 0.9116
8354.71 0.9114
8355.22 0.9114
8355.22 0.9112
8355.34 0.9112
8355.34 0.911
8355.37 0.911
8355.37 0.9108
8355.44 0.9108
8355.44 0.9106
8360.36 0.9106
8360.36 0.9104
8363.16 0.9104
8363.16 0.9102
8363.3 0.9102
8363.3 0.91
8367.86 0.91
8367.86 0.9097999999999999
8368.89 0.9097999999999999
8368.89 0.9096
8370.74 0.9096
8370.74 0.9094
8371.07 0.9094
8371.07 0.909
8371.07 0.909
8371.07 0.909
8373.64 0.909
8373.64 0.9088
8374.74 0.9088
8374.74 0.9086
8375.41 0.9086
8375.41 0.9084
8376.69 0.9084
8376.69 0.9082
8378.94 0.9082
8378.94 0.908
8379.82 0.908
8379.82 0.9077999999999999
8382.2 0.9077999999999999
8382.2 0.9076
8382.71 0.9076
8382.71 0.9074
8385.06 0.9074
8385.06 0.9072
8386.17 0.9072
8386.17 0.907
8388.95 0.907
8388.95 0.9068
8393.6 0.9068
8393.6 0.9066
8394.18 0.9066
8394.18 0.9064
8394.77 0.9064
8394.77 0.9062
8395.6 0.9062
8395.6 0.906
8396.15 0.906
8396.15 0.9057999999999999
8396.95 0.9057999999999999
8396.95 0.9056
8397.33 0.9056
8397.33 0.9054
8398.96 0.9054
8398.96 0.9052
8399.19 0.9052
8399.19 0.905
8399.32 0.905
8399.32 0.9048
8402.48 0.9048
8402.48 0.9046
8402.65 0.9046
8402.65 0.9044
8402.88 0.9044
8402.88 0.9042
8403.03 0.9042
8403.03 0.904
8404.43 0.904
8404.43 0.9038
8407.61 0.9038
8407.61 0.9036
8407.81 0.9036
8407.81 0.9034
8410.34 0.9034
8410.34 0.9032
8410.5 0.9032
8410.5 0.903
8411.82 0.903
8411.82 0.9028
8411.99 0.9028
8411.99 0.9026
8414.35 0.9026
8414.35 0.9024
8414.41 0.9024
8414.41 0.9022
8415.66 0.9022
8415.66 0.902
8415.76 0.902
8415.76 0.9018
8415.86 0.9018
8415.86 0.9016
8416.41 0.9016
8416.41 0.9014
8418.38 0.9014
8418.38 0.9012
8418.43 0.9012
8418.43 0.901
8418.67 0.901
8418.67 0.9008
8419.69 0.9008
8419.69 0.9004
8419.69 0.9004
8419.69 0.9004
8422.18 0.9004
8422.18 0.9002
8423.16 0.9002
8423.16 0.9
8423.46 0.9
8423.46 0.8998
8423.74 0.8998
8423.74 0.8996
8425.51 0.8996
8425.51 0.8994
8425.88 0.8994
8425.88 0.8992
8425.92 0.8992
8425.92 0.899
8426.52 0.899
8426.52 0.8988
8427.87 0.8988
8427.87 0.8986
8427.91 0.8986
8427.91 0.8984
8428.28 0.8984
8428.28 0.8982
8428.91 0.8982
8428.91 0.898
8429.12 0.898
8429.12 0.8978
8430.39 0.8978
8430.39 0.8976
8430.45 0.8976
8430.45 0.8974
8430.79 0.8974
8430.79 0.8972
8431.41 0.8972
8431.41 0.897
8432.88 0.897
8432.88 0.8968
8432.94 0.8968
8432.94 0.8966
8435.2 0.8966
8435.2 0.8964
8436.24 0.8964
8436.24 0.8962
8436.33 0.8962
8436.33 0.896
8437.5 0.896
8437.5 0.8958
8437.8 0.8958
8437.8 0.8956
8439.93 0.8956
8439.93 0.8954
8440.53 0.8954
8440.53 0.8952
8443.27 0.8952
8443.27 0.895
8445.16 0.895
8445.16 0.8948
8447.78 0.8948
8447.78 0.8946000000000001
8448.08 0.8946000000000001
8448.08 0.8944
8448.14 0.8944
8448.14 0.8942
8448.61 0.8942
8448.61 0.894
8448.94 0.894
8448.94 0.8938
8449.53 0.8938
8449.53 0.8936
8450.74 0.8936
8450.74 0.8934
8451.21 0.8934
8451.21 0.8932
8451.81 0.8932
8451.81 0.893
8452.66 0.893
8452.66 0.8928
8455.4 0.8928
8455.4 0.8926000000000001
8456.19 0.8926000000000001
8456.19 0.8924
8457.28 0.8924
8457.28 0.8922
8457.75 0.8922
8457.75 0.892
8457.83 0.892
8457.83 0.8918
8457.89 0.8918
8457.89 0.8916
8459.84 0.8916
8459.84 0.8914
8461.87 0.8914
8461.87 0.8912
8462.3 0.8912
8462.3 0.891
8462.99 0.891
8462.99 0.8908
8464.38 0.8908
8464.38 0.8906000000000001
8465.06 0.8906000000000001
8465.06 0.8904
8465.67 0.8904
8465.67 0.8902
8467.25 0.8902
8467.25 0.89
8467.9 0.89
8467.9 0.8898
8468.79 0.8898
8468.79 0.8896
8469.43 0.8896
8469.43 0.8894
8470.68 0.8894
8470.68 0.8892
8470.92 0.8892
8470.92 0.889
8470.96 0.889
8470.96 0.8888
8471.57 0.8888
8471.57 0.8886000000000001
8472.49 0.8886000000000001
8472.49 0.8884
8474.64 0.8884
8474.64 0.8882
8476.92 0.8882
8476.92 0.888
8478.25 0.888
8478.25 0.8878
8478.69 0.8878
8478.69 0.8876
8479.37 0.8876
8479.37 0.8874
8479.42 0.8874
8479.42 0.8872
8479.45 0.8872
8479.45 0.887
8479.66 0.887
8479.66 0.8868
8479.99 0.8868
8479.99 0.8866
8480.87 0.8866
8480.87 0.8864
8480.92 0.8864
8480.92 0.8862
8481.0 0.8862
8481.0 0.886
8481.22 0.886
8481.22 0.8858
8481.71 0.8858
8481.71 0.8855999999999999
8483.38 0.8855999999999999
8483.38 0.8854
8487.68 0.8854
8487.68 0.8852
8488.62 0.8852
8488.62 0.885
8489.12 0.885
8489.12 0.8848
8489.58 0.8848
8489.58 0.8846
8489.95 0.8846
8489.95 0.8844
8491.41 0.8844
8491.41 0.8842
8492.01 0.8842
8492.01 0.884
8492.04 0.884
8492.04 0.8838
8493.47 0.8838
8493.47 0.8835999999999999
8494.14 0.8835999999999999
8494.14 0.8834
8494.71 0.8834
8494.71 0.8832
8496.94 0.8832
8496.94 0.883
8497.87 0.883
8497.87 0.8828
8497.89 0.8828
8497.89 0.8826
8501.81 0.8826
8501.81 0.8824
8502.13 0.8824
8502.13 0.8822
8502.24 0.8822
8502.24 0.882
8502.32 0.882
8502.32 0.8818
8502.54 0.8818
8502.54 0.8815999999999999
8503.57 0.8815999999999999
8503.57 0.8814
8506.17 0.8814
8506.17 0.8812
8508.23 0.8812
8508.23 0.881
8508.39 0.881
8508.39 0.8808
8509.24 0.8808
8509.24 0.8806
8509.52 0.8806
8509.52 0.8804
8511.04 0.8804
8511.04 0.8802
8511.1 0.8802
8511.1 0.88
8511.15 0.88
8511.15 0.8798
8511.73 0.8798
8511.73 0.8796
8511.82 0.8796
8511.82 0.8794
8512.41 0.8794
8512.41 0.8792
8512.57 0.8792
8512.57 0.879
8512.64 0.879
8512.64 0.8788
8513.45 0.8788
8513.45 0.8786
8515.06 0.8786
8515.06 0.8784
8515.21 0.8784
8515.21 0.8782
8515.48 0.8782
8515.48 0.878
8516.22 0.878
8516.22 0.8778
8516.99 0.8778
8516.99 0.8776
8517.16 0.8776
8517.16 0.8774
8517.84 0.8774
8517.84 0.8772
8518.08 0.8772
8518.08 0.877
8518.5 0.877
8518.5 0.8768
8518.59 0.8768
8518.59 0.8766
8519.19 0.8766
8519.19 0.8764
8520.03 0.8764
8520.03 0.8762
8520.11 0.8762
8520.11 0.876
8520.86 0.876
8520.86 0.8758
8522.1 0.8758
8522.1 0.8756
8523.99 0.8756
8523.99 0.8754
8524.63 0.8754
8524.63 0.8752
8526.59 0.8752
8526.59 0.875
8527.45 0.875
8527.45 0.8748
8529.35 0.8748
8529.35 0.8746
8529.88 0.8746
8529.88 0.8744000000000001
8529.92 0.8744000000000001
8529.92 0.8742
8530.0 0.8742
8530.0 0.874
8532.59 0.874
8532.59 0.8738
8532.6 0.8738
8532.6 0.8735999999999999
8534.39 0.8735999999999999
8534.39 0.8734
8534.52 0.8734
8534.52 0.8732
8534.89 0.8732
8534.89 0.873
8534.91 0.873
8534.91 0.8728
8535.69 0.8728
8535.69 0.8726
8535.99 0.8726
8535.99 0.8724000000000001
8537.04 0.8724000000000001
8537.04 0.8722
8537.34 0.8722
8537.34 0.872
8538.8 0.872
8538.8 0.8718
8539.05 0.8718
8539.05 0.8716
8539.37 0.8716
8539.37 0.8714
8539.5 0.8714
8539.5 0.8712
8540.3 0.8712
8540.3 0.871
8540.49 0.871
8540.49 0.8708
8540.61 0.8708
8540.61 0.8706
8540.87 0.8706
8540.87 0.8704000000000001
8541.88 0.8704000000000001
8541.88 0.8702
8542.34 0.8702
8542.34 0.87
8543.72 0.87
8543.72 0.8698
8544.01 0.8698
8544.01 0.8696
8544.52 0.8696
8544.52 0.8694
8544.72 0.8694
8544.72 0.8692
8546.29 0.8692
8546.29 0.869
8546.7 0.869
8546.7 0.8688
8546.72 0.8688
8546.72 0.8686
8546.82 0.8686
8546.82 0.8684000000000001
8547.16 0.8684000000000001
8547.16 0.8682
8547.43 0.8682
8547.43 0.868
8548.12 0.868
8548.12 0.8678
8549.34 0.8678
8549.34 0.8676
8550.17 0.8676
8550.17 0.8674
8551.16 0.8674
8551.16 0.8672
8551.48 0.8672
8551.48 0.867
8551.71 0.867
8551.71 0.8668
8551.92 0.8668
8551.92 0.8666
8552.38 0.8666
8552.38 0.8664000000000001
8553.71 0.8664000000000001
8553.71 0.8662
8553.89 0.8662
8553.89 0.866
8554.56 0.866
8554.56 0.8658
8555.01 0.8658
8555.01 0.8656
8556.58 0.8656
8556.58 0.8654
8556.79 0.8654
8556.79 0.8652
8556.83 0.8652
8556.83 0.865
8557.27 0.865
8557.27 0.8648
8557.54 0.8648
8557.54 0.8646
8557.87 0.8646
8557.87 0.8644000000000001
8558.19 0.8644000000000001
8558.19 0.8642
8559.46 0.8642
8559.46 0.864
8560.11 0.864
8560.11 0.8638
8562.67 0.8638
8562.67 0.8636
8564.84 0.8636
8564.84 0.8634
8564.86 0.8634
8564.86 0.8632
8565.78 0.8632
8565.78 0.863
8566.0 0.863
8566.0 0.8628
8566.51 0.8628
8566.51 0.8626
8567.09 0.8626
8567.09 0.8624
8567.85 0.8624
8567.85 0.8622
8568.06 0.8622
8568.06 0.862
8568.31 0.862
8568.31 0.8618
8568.48 0.8618
8568.48 0.8616
8568.49 0.8616
8568.49 0.8613999999999999
8569.35 0.8613999999999999
8569.35 0.8612
8570.03 0.8612
8570.03 0.861
8572.81 0.861
8572.81 0.8608
8573.65 0.8608
8573.65 0.8606
8574.37 0.8606
8574.37 0.8604
8574.62 0.8604
8574.62 0.8602
8574.92 0.8602
8574.92 0.86
8576.25 0.86
8576.25 0.8598
8576.47 0.8598
8576.47 0.8596
8577.01 0.8596
8577.01 0.8593999999999999
8577.04 0.8593999999999999
8577.04 0.8592
8578.03 0.8592
8578.03 0.859
8578.61 0.859
8578.61 0.8588
8579.07 0.8588
8579.07 0.8586
8579.4 0.8586
8579.4 0.8584
8580.21 0.8584
8580.21 0.8582
8580.86 0.8582
8580.86 0.858
8580.96 0.858
8580.96 0.8578
8583.4 0.8578
8583.4 0.8576
8584.54 0.8576
8584.54 0.8573999999999999
8584.58 0.8573999999999999
8584.58 0.8572
8585.96 0.8572
8585.96 0.857
8586.33 0.857
8586.33 0.8568
8586.63 0.8568
8586.63 0.8566
8587.41 0.8566
8587.41 0.8564
8588.06 0.8564
8588.06 0.8562
8589.83 0.8562
8589.83 0.856
8592.26 0.856
8592.26 0.8558
8592.3 0.8558
8592.3 0.8556
8593.59 0.8556
8593.59 0.8553999999999999
8594.58 0.8553999999999999
8594.58 0.8552
8596.31 0.8552
8596.31 0.855
8596.91 0.855
8596.91 0.8548
8597.06 0.8548
8597.06 0.8546
8597.3 0.8546
8597.3 0.8544
8597.32 0.8544
8597.32 0.8542
8597.41 0.8542
8597.41 0.854
8598.21 0.854
8598.21 0.8538
8599.0 0.8538
8599.0 0.8536
8599.64 0.8536
8599.64 0.8533999999999999
8599.79 0.8533999999999999
8599.79 0.8532
8600.52 0.8532
8600.52 0.853
8601.22 0.853
8601.22 0.8528
8601.52 0.8528
8601.52 0.8526
8602.29 0.8526
8602.29 0.8524
8603.09 0.8524
8603.09 0.8522000000000001
8603.96 0.8522000000000001
8603.96 0.852
8604.75 0.852
8604.75 0.8518
8605.64 0.8518
8605.64 0.8516
8605.93 0.8516
8605.93 0.8513999999999999
8607.44 0.8513999999999999
8607.44 0.8512
8608.07 0.8512
8608.07 0.851
8608.41 0.851
8608.41 0.8508
8610.59 0.8508
8610.59 0.8506
8614.03 0.8506
8614.03 0.8504
8614.09 0.8504
8614.09 0.8502000000000001
8614.12 0.8502000000000001
8614.12 0.85
8614.83 0.85
8614.83 0.8498
8616.01 0.8498
8616.01 0.8496
8616.34 0.8496
8616.34 0.8493999999999999
8617.38 0.8493999999999999
8617.38 0.8492
8617.63 0.8492
8617.63 0.849
8617.96 0.849
8617.96 0.8488
8618.28 0.8488
8618.28 0.8486
8619.13 0.8486
8619.13 0.8484
8619.31 0.8484
8619.31 0.8482000000000001
8619.71 0.8482000000000001
8619.71 0.848
8620.04 0.848
8620.04 0.8478
8620.86 0.8478
8620.86 0.8476
8620.9 0.8476
8620.9 0.8473999999999999
8621.63 0.8473999999999999
8621.63 0.8472
8621.73 0.8472
8621.73 0.847
8621.78 0.847
8621.78 0.8468
8622.96 0.8468
8622.96 0.8466
8623.33 0.8466
8623.33 0.8464
8623.67 0.8464
8623.67 0.8462000000000001
8624.36 0.8462000000000001
8624.36 0.846
8624.57 0.846
8624.57 0.8458
8624.98 0.8458
8624.98 0.8456
8625.47 0.8456
8625.47 0.8454
8627.18 0.8454
8627.18 0.8452
8627.64 0.8452
8627.64 0.845
8629.02 0.845
8629.02 0.8448
8631.12 0.8448
8631.12 0.8446
8631.24 0.8446
8631.24 0.8444
8632.34 0.8444
8632.34 0.8442000000000001
8632.5 0.8442000000000001
8632.5 0.844
8633.01 0.844
8633.01 0.8438
8633.63 0.8438
8633.63 0.8436
8633.77 0.8436
8633.77 0.8434
8633.79 0.8434
8633.79 0.8432
8633.99 0.8432
8633.99 0.843
8634.3 0.843
8634.3 0.8428
8634.64 0.8428
8634.64 0.8426
8635.49 0.8426
8635.49 0.8424
8638.27 0.8424
8638.27 0.8422000000000001
8638.57 0.8422000000000001
8638.57 0.842
8639.07 0.842
8639.07 0.8418
8639.92 0.8418
8639.92 0.8416
8640.11 0.8416
8640.11 0.8414
8641.14 0.8414
8641.14 0.8412
8641.74 0.8412
8641.74 0.841
8642.49 0.841
8642.49 0.8408
8643.04 0.8408
8643.04 0.8406
8643.37 0.8406
8643.37 0.8404
8644.06 0.8404
8644.06 0.8402000000000001
8644.17 0.8402000000000001
8644.17 0.84
8645.17 0.84
8645.17 0.8398
8646.07 0.8398
8646.07 0.8396
8647.45 0.8396
8647.45 0.8394
8649.68 0.8394
8649.68 0.8392
8649.74 0.8392
8649.74 0.839
8650.98 0.839
8650.98 0.8388
8651.46 0.8388
8651.46 0.8386
8652.38 0.8386
8652.38 0.8384
8652.66 0.8384
8652.66 0.8382000000000001
8653.37 0.8382000000000001
8653.37 0.838
8653.45 0.838
8653.45 0.8378
8653.63 0.8378
8653.63 0.8376
8653.72 0.8376
8653.72 0.8374
8654.66 0.8374
8654.66 0.8371999999999999
8654.81 0.8371999999999999
8654.81 0.837
8655.59 0.837
8655.59 0.8368
8656.95 0.8368
8656.95 0.8366
8657.16 0.8366
8657.16 0.8364
8657.95 0.8364
8657.95 0.8362
8658.05 0.8362
8658.05 0.836
8658.83 0.836
8658.83 0.8358
8659.77 0.8358
8659.77 0.8356
8660.54 0.8356
8660.54 0.8354
8661.36 0.8354
8661.36 0.8351999999999999
8662.74 0.8351999999999999
8662.74 0.835
8662.76 0.835
8662.76 0.8348
8663.11 0.8348
8663.11 0.8346
8664.93 0.8346
8664.93 0.8344
8665.4 0.8344
8665.4 0.8342
8666.12 0.8342
8666.12 0.834
8667.19 0.834
8667.19 0.8338
8667.85 0.8338
8667.85 0.8336
8668.17 0.8336
8668.17 0.8334
8668.37 0.8334
8668.37 0.8331999999999999
8668.7 0.8331999999999999
8668.7 0.833
8668.97 0.833
8668.97 0.8328
8669.65 0.8328
8669.65 0.8326
8670.74 0.8326
8670.74 0.8324
8670.99 0.8324
8670.99 0.8322
8671.18 0.8322
8671.18 0.832
8671.57 0.832
8671.57 0.8318
8671.71 0.8318
8671.71 0.8316
8672.58 0.8316
8672.58 0.8314
8673.75 0.8314
8673.75 0.8311999999999999
8674.14 0.8311999999999999
8674.14 0.831
8674.92 0.831
8674.92 0.8308
8675.22 0.8308
8675.22 0.8306
8677.95 0.8306
8677.95 0.8304
8679.23 0.8304
8679.23 0.8302
8680.14 0.8302
8680.14 0.83
8681.0 0.83
8681.0 0.8298
8681.81 0.8298
8681.81 0.8296
8682.29 0.8296
8682.29 0.8294
8682.81 0.8294
8682.81 0.8291999999999999
8683.51 0.8291999999999999
8683.51 0.8288
8683.51 0.8288
8683.51 0.8288
8685.29 0.8288
8685.29 0.8286
8685.98 0.8286
8685.98 0.8284
8686.32 0.8284
8686.32 0.8282
8689.12 0.8282
8689.12 0.8280000000000001
8689.22 0.8280000000000001
8689.22 0.8278
8690.21 0.8278
8690.21 0.8276
8690.53 0.8276
8690.53 0.8274
8690.64 0.8274
8690.64 0.8271999999999999
8691.97 0.8271999999999999
8691.97 0.827
8692.23 0.827
8692.23 0.8268
8694.23 0.8268
8694.23 0.8266
8694.38 0.8266
8694.38 0.8264
8695.46 0.8264
8695.46 0.8262
8695.65 0.8262
8695.65 0.8260000000000001
8699.75 0.8260000000000001
8699.75 0.8258
8700.43 0.8258
8700.43 0.8256
8700.46 0.8256
8700.46 0.8254
8700.94 0.8254
8700.94 0.8251999999999999
8701.4 0.8251999999999999
8701.4 0.825
8701.6 0.825
8701.6 0.8248
8702.47 0.8248
8702.47 0.8246
8704.23 0.8246
8704.23 0.8244
8705.19 0.8244
8705.19 0.8242
8705.55 0.8242
8705.55 0.8240000000000001
8707.64 0.8240000000000001
8707.64 0.8238
8709.77 0.8238
8709.77 0.8236
8711.89 0.8236
8711.89 0.8234
8712.42 0.8234
8712.42 0.8231999999999999
8713.13 0.8231999999999999
8713.13 0.823
8713.41 0.823
8713.41 0.8228
8714.49 0.8228
8714.49 0.8226
8714.53 0.8226
8714.53 0.8224
8714.89 0.8224
8714.89 0.8222
8716.67 0.8222
8716.67 0.8220000000000001
8717.17 0.8220000000000001
8717.17 0.8218
8717.21 0.8218
8717.21 0.8216
8718.69 0.8216
8718.69 0.8214
8721.55 0.8214
8721.55 0.8212
8722.51 0.8212
8722.51 0.821
8722.8 0.821
8722.8 0.8208
8723.11 0.8208
8723.11 0.8204
8723.11 0.8204
8723.11 0.8204
8723.4 0.8204
8723.4 0.8202
8723.87 0.8202
8723.87 0.8200000000000001
8723.98 0.8200000000000001
8723.98 0.8198
8724.77 0.8198
8724.77 0.8196
8724.87 0.8196
8724.87 0.8194
8725.08 0.8194
8725.08 0.8192
8725.3 0.8192
8725.3 0.819
8725.68 0.819
8725.68 0.8188
8725.86 0.8188
8725.86 0.8186
8726.27 0.8186
8726.27 0.8184
8727.13 0.8184
8727.13 0.8182
8727.31 0.8182
8727.31 0.8180000000000001
8727.59 0.8180000000000001
8727.59 0.8178
8728.44 0.8178
8728.44 0.8176
8728.88 0.8176
8728.88 0.8174
8729.03 0.8174
8729.03 0.8172
8729.16 0.8172
8729.16 0.817
8730.01 0.817
8730.01 0.8168
8730.66 0.8168
8730.66 0.8166
8731.2 0.8166
8731.2 0.8164
8731.98 0.8164
8731.98 0.8162
8732.5 0.8162
8732.5 0.8160000000000001
8732.56 0.8160000000000001
8732.56 0.8158
8732.91 0.8158
8732.91 0.8156
8733.65 0.8156
8733.65 0.8154
8733.93 0.8154
8733.93 0.8152
8734.34 0.8152
8734.34 0.815
8735.51 0.815
8735.51 0.8148
8735.66 0.8148
8735.66 0.8146
8736.48 0.8146
8736.48 0.8144
8737.66 0.8144
8737.66 0.8142
8739.57 0.8142
8739.57 0.8140000000000001
8740.23 0.8140000000000001
8740.23 0.8138
8741.24 0.8138
8741.24 0.8136
8742.06 0.8136
8742.06 0.8134
8742.59 0.8134
8742.59 0.8132
8742.62 0.8132
8742.62 0.813
8742.67 0.813
8742.67 0.8128
8743.2 0.8128
8743.2 0.8126
8744.18 0.8126
8744.18 0.8124
8744.92 0.8124
8744.92 0.8122
8747.27 0.8122
8747.27 0.812
8747.92 0.812
8747.92 0.8118
8749.16 0.8118
8749.16 0.8116
8749.18 0.8116
8749.18 0.8112
8749.18 0.8112
8749.18 0.8112
8749.19 0.8112
8749.19 0.8109999999999999
8749.26 0.8109999999999999
8749.26 0.8108
8749.86 0.8108
8749.86 0.8106
8750.06 0.8106
8750.06 0.8104
8750.26 0.8104
8750.26 0.8102
8750.55 0.8102
8750.55 0.81
8751.07 0.81
8751.07 0.8098
8751.65 0.8098
8751.65 0.8096
8753.36 0.8096
8753.36 0.8094
8755.71 0.8094
8755.71 0.8092
8755.77 0.8092
8755.77 0.8089999999999999
8756.14 0.8089999999999999
8756.14 0.8088
8756.86 0.8088
8756.86 0.8086
8757.38 0.8086
8757.38 0.8084
8757.78 0.8084
8757.78 0.8082
8758.19 0.8082
8758.19 0.808
8758.26 0.808
8758.26 0.8078
8759.37 0.8078
8759.37 0.8076
8759.74 0.8076
8759.74 0.8074
8759.75 0.8074
8759.75 0.8072
8762.26 0.8072
8762.26 0.8069999999999999
8763.68 0.8069999999999999
8763.68 0.8068
8765.53 0.8068
8765.53 0.8066
8765.73 0.8066
8765.73 0.8064
8766.15 0.8064
8766.15 0.8062
8766.78 0.8062
8766.78 0.806
8766.82 0.806
8766.82 0.8058
8768.67 0.8058
8768.67 0.8056
8769.91 0.8056
8769.91 0.8054
8770.03 0.8054
8770.03 0.8052
8771.29 0.8052
8771.29 0.8049999999999999
8771.32 0.8049999999999999
8771.32 0.8048
8772.91 0.8048
8772.91 0.8046
8773.36 0.8046
8773.36 0.8044
8774.39 0.8044
8774.39 0.8042
8775.61 0.8042
8775.61 0.804
8775.98 0.804
8775.98 0.8038
8776.02 0.8038
8776.02 0.8036
8776.61 0.8036
8776.61 0.8034
8776.83 0.8034
8776.83 0.8032
8777.51 0.8032
8777.51 0.8029999999999999
8778.25 0.8029999999999999
8778.25 0.8028
8778.71 0.8028
8778.71 0.8026
8778.96 0.8026
8778.96 0.8024
8779.59 0.8024
8779.59 0.8022
8780.94 0.8022
8780.94 0.802
8781.24 0.802
8781.24 0.8018000000000001
8781.68 0.8018000000000001
8781.68 0.8016
8783.34 0.8016
8783.34 0.8014
8785.48 0.8014
8785.48 0.8012
8785.65 0.8012
8785.65 0.8009999999999999
8785.99 0.8009999999999999
8785.99 0.8008
8786.95 0.8008
8786.95 0.8006
8786.99 0.8006
8786.99 0.8004
8787.18 0.8004
8787.18 0.8002
8787.64 0.8002
8787.64 0.8
8787.92 0.8
8787.92 0.7998000000000001
8787.96 0.7998000000000001
8787.96 0.7996
8788.18 0.7996
8788.18 0.7994
8788.29 0.7994
8788.29 0.7992
8788.41 0.7992
8788.41 0.7989999999999999
8788.68 0.7989999999999999
8788.68 0.7988
8788.7 0.7988
8788.7 0.7986
8789.36 0.7986
8789.36 0.7984
8789.86 0.7984
8789.86 0.7982
8790.27 0.7982
8790.27 0.798
8791.01 0.798
8791.01 0.7978000000000001
8791.24 0.7978000000000001
8791.24 0.7976
8792.69 0.7976
8792.69 0.7974
8793.11 0.7974
8793.11 0.7972
8793.28 0.7972
8793.28 0.7969999999999999
8793.91 0.7969999999999999
8793.91 0.7968
8794.7 0.7968
8794.7 0.7966
8794.77 0.7966
8794.77 0.7964
8794.97 0.7964
8794.97 0.7962
8795.18 0.7962
8795.18 0.796
8795.81 0.796
8795.81 0.7958000000000001
8796.71 0.7958000000000001
8796.71 0.7956
8796.84 0.7956
8796.84 0.7954
8797.28 0.7954
8797.28 0.7952
8797.75 0.7952
8797.75 0.795
8798.8 0.795
8798.8 0.7948
8799.08 0.7948
8799.08 0.7946
8799.23 0.7946
8799.23 0.7944
8799.36 0.7944
8799.36 0.7942
8800.74 0.7942
8800.74 0.794
8802.75 0.794
8802.75 0.7938000000000001
8803.9 0.7938000000000001
8803.9 0.7936
8805.15 0.7936
8805.15 0.7934
8806.01 0.7934
8806.01 0.7932
8806.48 0.7932
8806.48 0.793
8806.66 0.793
8806.66 0.7928
8807.15 0.7928
8807.15 0.7926
8807.26 0.7926
8807.26 0.7924
8808.38 0.7924
8808.38 0.7922
8809.25 0.7922
8809.25 0.792
8812.07 0.792
8812.07 0.7918000000000001
8812.82 0.7918000000000001
8812.82 0.7916
8812.83 0.7916
8812.83 0.7914
8813.29 0.7914
8813.29 0.7912
8814.03 0.7912
8814.03 0.791
8814.6 0.791
8814.6 0.7908
8815.71 0.7908
8815.71 0.7906
8816.01 0.7906
8816.01 0.7904
8816.83 0.7904
8816.83 0.7902
8817.59 0.7902
8817.59 0.79
8817.86 0.79
8817.86 0.7898000000000001
8818.54 0.7898000000000001
8818.54 0.7896
8819.18 0.7896
8819.18 0.7894
8819.21 0.7894
8819.21 0.7892
8819.22 0.7892
8819.22 0.789
8820.46 0.789
8820.46 0.7888
8822.35 0.7888
8822.35 0.7886
8822.43 0.7886
8822.43 0.7884
8822.46 0.7884
8822.46 0.7882
8823.53 0.7882
8823.53 0.788
8823.56 0.788
8823.56 0.7878000000000001
8823.83 0.7878000000000001
8823.83 0.7876
8823.89 0.7876
8823.89 0.7874
8824.3 0.7874
8824.3 0.7872
8824.53 0.7872
8824.53 0.787
8825.36 0.787
8825.36 0.7867999999999999
8825.49 0.7867999999999999
8825.49 0.7866
8826.38 0.7866
8826.38 0.7864
8827.09 0.7864
8827.09 0.7862
8827.19 0.7862
8827.19 0.786
8827.5 0.786
8827.5 0.7858
8828.15 0.7858
8828.15 0.7856
8828.88 0.7856
8828.88 0.7854
8828.9 0.7854
8828.9 0.7852
8829.67 0.7852
8829.67 0.785
8830.81 0.785
8830.81 0.7847999999999999
8833.97 0.7847999999999999
8833.97 0.7846
8834.03 0.7846
8834.03 0.7844
8834.48 0.7844
8834.48 0.7842
8834.81 0.7842
8834.81 0.784
8835.06 0.784
8835.06 0.7838
8835.15 0.7838
8835.15 0.7836
8835.28 0.7836
8835.28 0.7834
8835.94 0.7834
8835.94 0.7832
8836.25 0.7832
8836.25 0.783
8836.54 0.783
8836.54 0.7827999999999999
8836.55 0.7827999999999999
8836.55 0.7826
8836.62 0.7826
8836.62 0.7824
8836.73 0.7824
8836.73 0.7822
8836.9 0.7822
8836.9 0.782
8837.02 0.782
8837.02 0.7818
8837.99 0.7818
8837.99 0.7816
8838.59 0.7816
8838.59 0.7814
8838.8 0.7814
8838.8 0.7812
8839.39 0.7812
8839.39 0.781
8840.62 0.781
8840.62 0.7807999999999999
8840.71 0.7807999999999999
8840.71 0.7806
8841.31 0.7806
8841.31 0.7804
8841.79 0.7804
8841.79 0.7802
8842.01 0.7802
8842.01 0.78
8842.41 0.78
8842.41 0.7798
8842.91 0.7798
8842.91 0.7796
8843.26 0.7796
8843.26 0.7794
8843.6 0.7794
8843.6 0.7792
8843.99 0.7792
8843.99 0.779
8844.0 0.779
8844.0 0.7787999999999999
8844.04 0.7787999999999999
8844.04 0.7784
8844.04 0.7784
8844.04 0.7784
8844.49 0.7784
8844.49 0.7782
8844.7 0.7782
8844.7 0.778
8845.01 0.778
8845.01 0.7778
8845.43 0.7778
8845.43 0.7776000000000001
8845.52 0.7776000000000001
8845.52 0.7774
8846.24 0.7774
8846.24 0.7772
8847.08 0.7772
8847.08 0.777
8848.07 0.777
8848.07 0.7767999999999999
8848.55 0.7767999999999999
8848.55 0.7766
8849.25 0.7766
8849.25 0.7764
8851.11 0.7764
8851.11 0.7762
8851.39 0.7762
8851.39 0.776
8852.51 0.776
8852.51 0.7758
8852.53 0.7758
8852.53 0.7756000000000001
8852.74 0.7756000000000001
8852.74 0.7754
8852.94 0.7754
8852.94 0.7752
8853.02 0.7752
8853.02 0.775
8853.58 0.775
8853.58 0.7747999999999999
8853.71 0.7747999999999999
8853.71 0.7746
8854.0 0.7746
8854.0 0.7744
8854.28 0.7744
8854.28 0.7742
8854.35 0.7742
8854.35 0.774
8854.57 0.774
8854.57 0.7738
8857.23 0.7738
8857.23 0.7736000000000001
8858.17 0.7736000000000001
8858.17 0.7734
8858.55 0.7734
8858.55 0.7732
8859.21 0.7732
8859.21 0.773
8859.47 0.773
8859.47 0.7727999999999999
8860.0 0.7727999999999999
8860.0 0.7726
8860.35 0.7726
8860.35 0.7724
8860.46 0.7724
8860.46 0.7722
8860.54 0.7722
8860.54 0.772
8860.67 0.772
8860.67 0.7718
8861.47 0.7718
8861.47 0.7716000000000001
8861.74 0.7716000000000001
8861.74 0.7714
8862.64 0.7714
8862.64 0.7712
8863.25 0.7712
8863.25 0.771
8863.64 0.771
8863.64 0.7708
8863.89 0.7708
8863.89 0.7706
8865.96 0.7706
8865.96 0.7704
8866.34 0.7704
8866.34 0.7702
8867.16 0.7702
8867.16 0.77
8867.21 0.77
8867.21 0.7696000000000001
8867.21 0.7696000000000001
8867.21 0.7696000000000001
8868.53 0.7696000000000001
8868.53 0.7694
8868.68 0.7694
8868.68 0.7692
8868.72 0.7692
8868.72 0.769
8868.85 0.769
8868.85 0.7688
8869.04 0.7688
8869.04 0.7686
8869.15 0.7686
8869.15 0.7684
8869.47 0.7684
8869.47 0.7682
8869.69 0.7682
8869.69 0.768
8869.79 0.768
8869.79 0.7678
8870.04 0.7678
8870.04 0.7676000000000001
8870.12 0.7676000000000001
8870.12 0.7674
8870.36 0.7674
8870.36 0.7672
8870.68 0.7672
8870.68 0.767
8870.78 0.767
8870.78 0.7668
8871.74 0.7668
8871.74 0.7666
8871.98 0.7666
8871.98 0.7664
8872.75 0.7664
8872.75 0.7662
8872.78 0.7662
8872.78 0.766
8872.9 0.766
8872.9 0.7658
8873.78 0.7658
8873.78 0.7656000000000001
8874.18 0.7656000000000001
8874.18 0.7654
8874.56 0.7654
8874.56 0.7652
8874.6 0.7652
8874.6 0.765
8875.82 0.765
8875.82 0.7648
8877.14 0.7648
8877.14 0.7646
8878.26 0.7646
8878.26 0.7644
8878.71 0.7644
8878.71 0.7642
8878.8 0.7642
8878.8 0.764
8879.37 0.764
8879.37 0.7638
8879.5 0.7638
8879.5 0.7636000000000001
8879.91 0.7636000000000001
8879.91 0.7634
8880.87 0.7634
8880.87 0.7632
8881.54 0.7632
8881.54 0.763
8881.69 0.763
8881.69 0.7628
8882.13 0.7628
8882.13 0.7626
8882.48 0.7626
8882.48 0.7624
8882.77 0.7624
8882.77 0.7622
8882.9 0.7622
8882.9 0.762
8883.6 0.762
8883.6 0.7618
8884.52 0.7618
8884.52 0.7616
8885.21 0.7616
8885.21 0.7614
8885.94 0.7614
8885.94 0.7612
8885.95 0.7612
8885.95 0.761
8885.96 0.761
8885.96 0.7608
8886.88 0.7608
8886.88 0.7605999999999999
8888.11 0.7605999999999999
8888.11 0.7604
8889.15 0.7604
8889.15 0.7602
8889.23 0.7602
8889.23 0.76
8891.36 0.76
8891.36 0.7598
8891.56 0.7598
8891.56 0.7596
8892.04 0.7596
8892.04 0.7594
8892.48 0.7594
8892.48 0.7592
8893.42 0.7592
8893.42 0.759
8893.49 0.759
8893.49 0.7588
8894.66 0.7588
8894.66 0.7585999999999999
8894.8 0.7585999999999999
8894.8 0.7584
8895.14 0.7584
8895.14 0.7582
8895.28 0.7582
8895.28 0.758
8895.65 0.758
8895.65 0.7578
8895.77 0.7578
8895.77 0.7576
8896.18 0.7576
8896.18 0.7574
8897.09 0.7574
8897.09 0.7572
8897.49 0.7572
8897.49 0.757
8897.83 0.757
8897.83 0.7568
8898.63 0.7568
8898.63 0.7565999999999999
8898.82 0.7565999999999999
8898.82 0.7564
8898.9 0.7564
8898.9 0.7562
8898.93 0.7562
8898.93 0.756
8899.48 0.756
8899.48 0.7558
8900.49 0.7558
8900.49 0.7556
8901.01 0.7556
8901.01 0.7554
8901.81 0.7554
8901.81 0.7552
8901.91 0.7552
8901.91 0.755
8903.21 0.755
8903.21 0.7548
8903.3 0.7548
8903.3 0.7545999999999999
8904.46 0.7545999999999999
8904.46 0.7544
8905.24 0.7544
8905.24 0.7542
8905.67 0.7542
8905.67 0.754
8905.88 0.754
8905.88 0.7538
8906.55 0.7538
8906.55 0.7536
8906.92 0.7536
8906.92 0.7534
8907.84 0.7534
8907.84 0.7532
8908.04 0.7532
8908.04 0.753
8908.23 0.753
8908.23 0.7528
8908.71 0.7528
8908.71 0.7525999999999999
8909.37 0.7525999999999999
8909.37 0.7524
8909.64 0.7524
8909.64 0.7522
8910.0 0.7522
8910.0 0.752
8910.25 0.752
8910.25 0.7518
8910.27 0.7518
8910.27 0.7516
8910.73 0.7516
8910.73 0.7514000000000001
8910.78 0.7514000000000001
8910.78 0.7512
8912.55 0.7512
8912.55 0.751
8912.82 0.751
8912.82 0.7508
8913.5 0.7508
8913.5 0.7505999999999999
8913.8 0.7505999999999999
8913.8 0.7504
8913.81 0.7504
8913.81 0.7502
8914.68 0.7502
8914.68 0.75
8915.02 0.75
8915.02 0.7498
8915.29 0.7498
8915.29 0.7496
8915.86 0.7496
8915.86 0.7494000000000001
8915.9 0.7494000000000001
8915.9 0.7492
8916.8 0.7492
8916.8 0.749
8917.61 0.749
8917.61 0.7488
8917.65 0.7488
8917.65 0.7485999999999999
8918.54 0.7485999999999999
8918.54 0.7484
8918.84 0.7484
8918.84 0.7482
8919.01 0.7482
8919.01 0.748
8919.68 0.748
8919.68 0.7478
8920.39 0.7478
8920.39 0.7476
8921.57 0.7476
8921.57 0.7474000000000001
8922.01 0.7474000000000001
8922.01 0.7472
8922.18 0.7472
8922.18 0.747
8922.42 0.747
8922.42 0.7468
8922.5 0.7468
8922.5 0.7465999999999999
8922.71 0.7465999999999999
8922.71 0.7464
8922.82 0.7464
8922.82 0.7462
8923.31 0.7462
8923.31 0.746
8923.36 0.746
8923.36 0.7458
8923.46 0.7458
8923.46 0.7456
8923.87 0.7456
8923.87 0.7454000000000001
8924.82 0.7454000000000001
8924.82 0.7452
8925.12 0.7452
8925.12 0.745
8925.29 0.745
8925.29 0.7448
8925.38 0.7448
8925.38 0.7445999999999999
8925.68 0.7445999999999999
8925.68 0.7444
8927.22 0.7444
8927.22 0.7442
8927.57 0.7442
8927.57 0.744
8928.71 0.744
8928.71 0.7438
8930.06 0.7438
8930.06 0.7436
8932.87 0.7436
8932.87 0.7434000000000001
8933.03 0.7434000000000001
8933.03 0.7432000000000001
8933.66 0.7432000000000001
8933.66 0.743
8934.07 0.743
8934.07 0.7428
8934.18 0.7428
8934.18 0.7425999999999999
8935.55 0.7425999999999999
8935.55 0.7424
8935.57 0.7424
8935.57 0.7422
8936.81 0.7422
8936.81 0.742
8937.08 0.742
8937.08 0.7418
8937.32 0.7418
8937.32 0.7416
8937.5 0.7416
8937.5 0.7414000000000001
8937.57 0.7414000000000001
8937.57 0.7412000000000001
8937.99 0.7412000000000001
8937.99 0.741
8939.11 0.741
8939.11 0.7408
8940.29 0.7408
8940.29 0.7405999999999999
8941.15 0.7405999999999999
8941.15 0.7404
8942.01 0.7404
8942.01 0.7402
8942.46 0.7402
8942.46 0.74
8942.68 0.74
8942.68 0.7398
8942.75 0.7398
8942.75 0.7396
8942.91 0.7396
8942.91 0.7394000000000001
8942.92 0.7394000000000001
8942.92 0.7392000000000001
8942.99 0.7392000000000001
8942.99 0.739
8943.12 0.739
8943.12 0.7388
8943.75 0.7388
8943.75 0.7385999999999999
8943.8 0.7385999999999999
8943.8 0.7384
8944.91 0.7384
8944.91 0.7382
8944.96 0.7382
8944.96 0.738
8945.2 0.738
8945.2 0.7378
8945.27 0.7378
8945.27 0.7376
8945.4 0.7376
8945.4 0.7374
8945.94 0.7374
8945.94 0.7372000000000001
8946.01 0.7372000000000001
8946.01 0.737
8946.67 0.737
8946.67 0.7368
8947.42 0.7368
8947.42 0.7363999999999999
8947.42 0.7363999999999999
8947.42 0.7363999999999999
8947.71 0.7363999999999999
8947.71 0.7362
8948.03 0.7362
8948.03 0.736
8948.22 0.736
8948.22 0.7358
8948.75 0.7358
8948.75 0.7356
8949.22 0.7356
8949.22 0.7354
8949.34 0.7354
8949.34 0.7352000000000001
8949.81 0.7352000000000001
8949.81 0.735
8950.27 0.735
8950.27 0.7348
8950.97 0.7348
8950.97 0.7345999999999999
8951.62 0.7345999999999999
8951.62 0.7343999999999999
8952.32 0.7343999999999999
8952.32 0.7342
8953.61 0.7342
8953.61 0.734
8953.95 0.734
8953.95 0.7338
8954.57 0.7338
8954.57 0.7336
8954.68 0.7336
8954.68 0.7334
8954.86 0.7334
8954.86 0.7332000000000001
8954.91 0.7332000000000001
8954.91 0.733
8955.27 0.733
8955.27 0.7328
8955.94 0.7328
8955.94 0.7325999999999999
8956.01 0.7325999999999999
8956.01 0.7323999999999999
8956.78 0.7323999999999999
8956.78 0.7322
8956.9 0.7322
8956.9 0.732
8957.05 0.732
8957.05 0.7318
8957.47 0.7318
8957.47 0.7316
8957.58 0.7316
8957.58 0.7314
8958.61 0.7314
8958.61 0.7312000000000001
8959.31 0.7312000000000001
8959.31 0.731
8959.36 0.731
8959.36 0.7308
8960.76 0.7308
8960.76 0.7306
8961.38 0.7306
8961.38 0.7303999999999999
8961.53 0.7303999999999999
8961.53 0.7302
8961.98 0.7302
8961.98 0.73
8962.54 0.73
8962.54 0.7298
8962.8 0.7298
8962.8 0.7296
8964.0 0.7296
8964.0 0.7294
8965.28 0.7294
8965.28 0.7292000000000001
8966.46 0.7292000000000001
8966.46 0.729
8966.8 0.729
8966.8 0.7288
8966.83 0.7288
8966.83 0.7286
8967.06 0.7286
8967.06 0.7283999999999999
8967.64 0.7283999999999999
8967.64 0.7282
8967.96 0.7282
8967.96 0.728
8968.11 0.728
8968.11 0.7278
8968.81 0.7278
8968.81 0.7276
8968.91 0.7276
8968.91 0.7274
8968.92 0.7274
8968.92 0.7272000000000001
8968.95 0.7272000000000001
8968.95 0.727
8970.72 0.727
8970.72 0.7268
8970.73 0.7268
8970.73 0.7266
8971.03 0.7266
8971.03 0.7263999999999999
8972.09 0.7263999999999999
8972.09 0.7262
8972.79 0.7262
8972.79 0.726
8973.06 0.726
8973.06 0.7258
8973.68 0.7258
8973.68 0.7256
8973.75 0.7256
8973.75 0.7254
8974.3 0.7254
8974.3 0.7252000000000001
8975.2 0.7252000000000001
8975.2 0.725
8975.31 0.725
8975.31 0.7248
8975.54 0.7248
8975.54 0.7246
8975.62 0.7246
8975.62 0.7243999999999999
8976.29 0.7243999999999999
8976.29 0.7242
8976.99 0.7242
8976.99 0.724
8977.58 0.724
8977.58 0.7238
8977.89 0.7238
8977.89 0.7236
8978.29 0.7236
8978.29 0.7234
8978.49 0.7234
8978.49 0.7232000000000001
8978.72 0.7232000000000001
8978.72 0.723
8980.32 0.723
8980.32 0.7228
8980.43 0.7228
8980.43 0.7226
8980.68 0.7226
8980.68 0.7223999999999999
8981.04 0.7223999999999999
8981.04 0.7222
8981.16 0.7222
8981.16 0.722
8981.37 0.722
8981.37 0.7218
8981.67 0.7218
8981.67 0.7214
8981.67 0.7214
8981.67 0.7214
8982.09 0.7214
8982.09 0.7212000000000001
8982.16 0.7212000000000001
8982.16 0.721
8982.63 0.721
8982.63 0.7208
8983.02 0.7208
8983.02 0.7206
8983.56 0.7206
8983.56 0.7203999999999999
8983.89 0.7203999999999999
8983.89 0.7202
8983.95 0.7202
8983.95 0.72
8984.47 0.72
8984.47 0.7198
8984.88 0.7198
8984.88 0.7196
8985.52 0.7196
8985.52 0.7194
8986.27 0.7194
8986.27 0.7192000000000001
8986.38 0.7192000000000001
8986.38 0.719
8986.59 0.719
8986.59 0.7188
8987.06 0.7188
8987.06 0.7186
8987.17 0.7186
8987.17 0.7183999999999999
8987.3 0.7183999999999999
8987.3 0.7182
8987.94 0.7182
8987.94 0.718
8988.37 0.718
8988.37 0.7178
8988.75 0.7178
8988.75 0.7176
8989.03 0.7176
8989.03 0.7174
8989.41 0.7174
8989.41 0.7172000000000001
8989.54 0.7172000000000001
8989.54 0.7170000000000001
8989.68 0.7170000000000001
8989.68 0.7168
8990.45 0.7168
8990.45 0.7166
8990.6 0.7166
8990.6 0.7163999999999999
8990.85 0.7163999999999999
8990.85 0.7162
8992.14 0.7162
8992.14 0.716
8992.15 0.716
8992.15 0.7158
8992.49 0.7158
8992.49 0.7156
8992.94 0.7156
8992.94 0.7154
8993.4 0.7154
8993.4 0.7152000000000001
8993.53 0.7152000000000001
8993.53 0.7150000000000001
8995.47 0.7150000000000001
8995.47 0.7148
8996.31 0.7148
8996.31 0.7146
8996.47 0.7146
8996.47 0.7143999999999999
8996.92 0.7143999999999999
8996.92 0.7142
8997.12 0.7142
8997.12 0.714
8997.36 0.714
8997.36 0.7138
8997.65 0.7138
8997.65 0.7136
8997.79 0.7136
8997.79 0.7134
8997.95 0.7134
8997.95 0.7132000000000001
8998.08 0.7132000000000001
8998.08 0.7130000000000001
8998.11 0.7130000000000001
8998.11 0.7128
8998.25 0.7128
8998.25 0.7126
8998.35 0.7126
8998.35 0.7123999999999999
8998.37 0.7123999999999999
8998.37 0.7121999999999999
8998.47 0.7121999999999999
8998.47 0.712
8998.57 0.712
8998.57 0.7118
8998.95 0.7118
8998.95 0.7116
8999.24 0.7116
8999.24 0.7114
8999.6 0.7114
8999.6 0.7112
8999.76 0.7112
8999.76 0.7110000000000001
9000.22 0.7110000000000001
9000.22 0.7108
9000.37 0.7108
9000.37 0.7106
9000.39 0.7106
9000.39 0.7103999999999999
9000.49 0.7103999999999999
9000.49 0.7101999999999999
9000.61 0.7101999999999999
9000.61 0.71
9000.83 0.71
9000.83 0.7098
9001.56 0.7098
9001.56 0.7096
9001.8 0.7096
9001.8 0.7094
9001.82 0.7094
9001.82 0.7092
9002.0 0.7092
9002.0 0.7090000000000001
9002.01 0.7090000000000001
9002.01 0.7088
9002.08 0.7088
9002.08 0.7086
9003.44 0.7086
9003.44 0.7083999999999999
9004.49 0.7083999999999999
9004.49 0.7081999999999999
9004.6 0.7081999999999999
9004.6 0.708
9005.71 0.708
9005.71 0.7078
9006.6 0.7078
9006.6 0.7076
9006.98 0.7076
9006.98 0.7074
9008.12 0.7074
9008.12 0.7072
9009.4 0.7072
9009.4 0.7070000000000001
9009.54 0.7070000000000001
9009.54 0.7068
9009.56 0.7068
9009.56 0.7066
9011.55 0.7066
9011.55 0.7063999999999999
9012.44 0.7063999999999999
9012.44 0.7061999999999999
9012.84 0.7061999999999999
9012.84 0.706
9012.96 0.706
9012.96 0.7058
9013.8 0.7058
9013.8 0.7056
9015.15 0.7056
9015.15 0.7054
9017.17 0.7054
9017.17 0.7052
9017.19 0.7052
9017.19 0.7050000000000001
9019.67 0.7050000000000001
9019.67 0.7048
9019.98 0.7048
9019.98 0.7046
9020.87 0.7046
9020.87 0.7044
9021.09 0.7044
9021.09 0.7041999999999999
9021.88 0.7041999999999999
9021.88 0.704
9023.81 0.704
9023.81 0.7038
9024.1 0.7038
9024.1 0.7036
9024.18 0.7036
9024.18 0.7034
9025.18 0.7034
9025.18 0.7032
9025.33 0.7032
9025.33 0.7030000000000001
9025.71 0.7030000000000001
9025.71 0.7028
9026.12 0.7028
9026.12 0.7026
9027.26 0.7026
9027.26 0.7024
9027.6 0.7024
9027.6 0.7021999999999999
9028.21 0.7021999999999999
9028.21 0.702
9029.41 0.702
9029.41 0.7018
9031.44 0.7018
9031.44 0.7016
9031.99 0.7016
9031.99 0.7014
9032.42 0.7014
9032.42 0.7012
9032.84 0.7012
9032.84 0.7010000000000001
9033.04 0.7010000000000001
9033.04 0.7008
9033.31 0.7008
9033.31 0.7006
9033.42 0.7006
9033.42 0.7004
9034.04 0.7004
9034.04 0.7001999999999999
9034.43 0.7001999999999999
9034.43 0.7
9034.58 0.7
9034.58 0.6998
9035.49 0.6998
9035.49 0.6996
9036.35 0.6996
9036.35 0.6994
9037.05 0.6994
9037.05 0.6992
9037.49 0.6992
9037.49 0.6990000000000001
9038.27 0.6990000000000001
9038.27 0.6988
9038.68 0.6988
9038.68 0.6986
9038.79 0.6986
9038.79 0.6984
9038.9 0.6984
9038.9 0.6981999999999999
9039.18 0.6981999999999999
9039.18 0.698
9040.4 0.698
9040.4 0.6978
9040.86 0.6978
9040.86 0.6976
9041.32 0.6976
9041.32 0.6974
9043.13 0.6974
9043.13 0.6972
9043.37 0.6972
9043.37 0.6970000000000001
9043.67 0.6970000000000001
9043.67 0.6968
9044.09 0.6968
9044.09 0.6966
9045.08 0.6966
9045.08 0.6964
9045.46 0.6964
9045.46 0.6961999999999999
9045.62 0.6961999999999999
9045.62 0.696
9045.69 0.696
9045.69 0.6958
9046.36 0.6958
9046.36 0.6956
9046.38 0.6956
9046.38 0.6954
9046.77 0.6954
9046.77 0.6952
9048.12 0.6952
9048.12 0.6950000000000001
9049.27 0.6950000000000001
9049.27 0.6948
9050.24 0.6948
9050.24 0.6946
9050.99 0.6946
9050.99 0.6944
9051.88 0.6944
9051.88 0.6941999999999999
9051.92 0.6941999999999999
9051.92 0.694
9052.52 0.694
9052.52 0.6938
9053.47 0.6938
9053.47 0.6936
9053.96 0.6936
9053.96 0.6934
9054.18 0.6934
9054.18 0.6932
9055.31 0.6932
9055.31 0.6930000000000001
9055.36 0.6930000000000001
9055.36 0.6928000000000001
9056.55 0.6928000000000001
9056.55 0.6926
9056.57 0.6926
9056.57 0.6924
9057.13 0.6924
9057.13 0.6921999999999999
9057.36 0.6921999999999999
9057.36 0.692
9057.68 0.692
9057.68 0.6918
9058.25 0.6918
9058.25 0.6916
9059.93 0.6916
9059.93 0.6914
9061.47 0.6914
9061.47 0.6912
9061.97 0.6912
9061.97 0.6910000000000001
9062.6 0.6910000000000001
9062.6 0.6908000000000001
9062.88 0.6908000000000001
9062.88 0.6906
9064.18 0.6906
9064.18 0.6904
9064.28 0.6904
9064.28 0.6901999999999999
9064.51 0.6901999999999999
9064.51 0.69
9066.3 0.69
9066.3 0.6898
9066.33 0.6898
9066.33 0.6896
9068.16 0.6896
9068.16 0.6894
9068.29 0.6894
9068.29 0.6892
9068.71 0.6892
9068.71 0.6890000000000001
9068.96 0.6890000000000001
9068.96 0.6888000000000001
9069.79 0.6888000000000001
9069.79 0.6886
9069.81 0.6886
9069.81 0.6884
9070.96 0.6884
9070.96 0.6881999999999999
9071.13 0.6881999999999999
9071.13 0.688
9071.48 0.688
9071.48 0.6878
9071.53 0.6878
9071.53 0.6876
9072.23 0.6876
9072.23 0.6874
9072.75 0.6874
9072.75 0.6872
9073.38 0.6872
9073.38 0.687
9073.61 0.687
9073.61 0.6868000000000001
9073.63 0.6868000000000001
9073.63 0.6866
9073.74 0.6866
9073.74 0.6864
9074.49 0.6864
9074.49 0.6861999999999999
9074.62 0.6861999999999999
9074.62 0.6859999999999999
9075.86 0.6859999999999999
9075.86 0.6858
9075.94 0.6858
9075.94 0.6856
9076.33 0.6856
9076.33 0.6854
9076.94 0.6854
9076.94 0.6852
9077.3 0.6852
9077.3 0.685
9077.41 0.685
9077.41 0.6848000000000001
9077.65 0.6848000000000001
9077.65 0.6846
9077.81 0.6846
9077.81 0.6844
9078.12 0.6844
9078.12 0.6841999999999999
9078.19 0.6841999999999999
9078.19 0.6839999999999999
9080.32 0.6839999999999999
9080.32 0.6838
9080.67 0.6838
9080.67 0.6836
9081.28 0.6836
9081.28 0.6834
9081.59 0.6834
9081.59 0.6832
9081.86 0.6832
9081.86 0.683
9082.35 0.683
9082.35 0.6828000000000001
9082.95 0.6828000000000001
9082.95 0.6826
9083.65 0.6826
9083.65 0.6824
9083.88 0.6824
9083.88 0.6821999999999999
9084.4 0.6821999999999999
9084.4 0.6819999999999999
9084.5 0.6819999999999999
9084.5 0.6818
9085.49 0.6818
9085.49 0.6816
9085.71 0.6816
9085.71 0.6814
9085.73 0.6814
9085.73 0.6812
9086.72 0.6812
9086.72 0.681
9087.36 0.681
9087.36 0.6808000000000001
9088.67 0.6808000000000001
9088.67 0.6806
9089.14 0.6806
9089.14 0.6804
9089.28 0.6804
9089.28 0.6802
9089.41 0.6802
9089.41 0.6799999999999999
9089.57 0.6799999999999999
9089.57 0.6798
9089.74 0.6798
9089.74 0.6796
9089.87 0.6796
9089.87 0.6794
9091.13 0.6794
9091.13 0.6792
9091.29 0.6792
9091.29 0.679
9091.34 0.679
9091.34 0.6788000000000001
9091.36 0.6788000000000001
9091.36 0.6786
9092.28 0.6786
9092.28 0.6784
9092.5 0.6784
9092.5 0.6782
9092.76 0.6782
9092.76 0.6779999999999999
9092.93 0.6779999999999999
9092.93 0.6778
9093.22 0.6778
9093.22 0.6776
9093.66 0.6776
9093.66 0.6774
9094.01 0.6774
9094.01 0.6772
9094.29 0.6772
9094.29 0.677
9094.55 0.677
9094.55 0.6768000000000001
9094.65 0.6768000000000001
9094.65 0.6766
9095.12 0.6766
9095.12 0.6764
9095.19 0.6764
9095.19 0.6762
9095.45 0.6762
9095.45 0.6759999999999999
9095.82 0.6759999999999999
9095.82 0.6758
9097.24 0.6758
9097.24 0.6756
9097.82 0.6756
9097.82 0.6754
9098.17 0.6754
9098.17 0.6752
9098.69 0.6752
9098.69 0.675
9100.64 0.675
9100.64 0.6748000000000001
9100.91 0.6748000000000001
9100.91 0.6746
9101.66 0.6746
9101.66 0.6744
9101.97 0.6744
9101.97 0.6742
9102.17 0.6742
9102.17 0.6739999999999999
9104.22 0.6739999999999999
9104.22 0.6738
9104.26 0.6738
9104.26 0.6736
9104.34 0.6736
9104.34 0.6734
9104.46 0.6734
9104.46 0.6732
9104.59 0.6732
9104.59 0.673
9104.79 0.673
9104.79 0.6728000000000001
9105.26 0.6728000000000001
9105.26 0.6726
9105.53 0.6726
9105.53 0.6724
9105.76 0.6724
9105.76 0.6722
9106.01 0.6722
9106.01 0.6719999999999999
9108.66 0.6719999999999999
9108.66 0.6718
9109.04 0.6718
9109.04 0.6716
9109.29 0.6716
9109.29 0.6714
9109.89 0.6714
9109.89 0.6712
9110.33 0.6712
9110.33 0.671
9110.73 0.671
9110.73 0.6706
9110.73 0.6706
9110.73 0.6706
9111.24 0.6706
9111.24 0.6704
9111.33 0.6704
9111.33 0.6702
9112.86 0.6702
9112.86 0.6699999999999999
9113.93 0.6699999999999999
9113.93 0.6698
9114.44 0.6698
9114.44 0.6696
9115.07 0.6696
9115.07 0.6694
9115.44 0.6694
9115.44 0.6692
9115.82 0.6692
9115.82 0.669
9116.3 0.669
9116.3 0.6688000000000001
9116.43 0.6688000000000001
9116.43 0.6686000000000001
9117.09 0.6686000000000001
9117.09 0.6684
9118.24 0.6684
9118.24 0.6682
9119.06 0.6682
9119.06 0.6679999999999999
9119.22 0.6679999999999999
9119.22 0.6678
9119.68 0.6678
9119.68 0.6676
9120.13 0.6676
9120.13 0.6674
9120.9 0.6674
9120.9 0.6672
9121.01 0.6672
9121.01 0.667
9121.35 0.667
9121.35 0.6668000000000001
9122.24 0.6668000000000001
9122.24 0.6666000000000001
9123.34 0.6666000000000001
9123.34 0.6664
9124.31 0.6664
9124.31 0.6662
9124.77 0.6662
9124.77 0.6659999999999999
9125.34 0.6659999999999999
9125.34 0.6658
9125.61 0.6658
9125.61 0.6654
9125.61 0.6654
9125.61 0.6654
9125.89 0.6654
9125.89 0.6652
9126.03 0.6652
9126.03 0.665
9126.09 0.665
9126.09 0.6648000000000001
9126.22 0.6648000000000001
9126.22 0.6646000000000001
9126.51 0.6646000000000001
9126.51 0.6644
9127.05 0.6644
9127.05 0.6642
9127.26 0.6642
9127.26 0.6639999999999999
9127.44 0.6639999999999999
9127.44 0.6638
9128.12 0.6638
9128.12 0.6636
9128.99 0.6636
9128.99 0.6632
9128.99 0.6632
9128.99 0.6632
9129.55 0.6632
9129.55 0.663
9129.88 0.663
9129.88 0.6628000000000001
9131.44 0.6628000000000001
9131.44 0.6626000000000001
9131.74 0.6626000000000001
9131.74 0.6624
9131.86 0.6624
9131.86 0.6622
9132.6 0.6622
9132.6 0.6619999999999999
9133.16 0.6619999999999999
9133.16 0.6617999999999999
9136.03 0.6617999999999999
9136.03 0.6616
9136.55 0.6616
9136.55 0.6614
9137.1 0.6614
9137.1 0.6612
9137.45 0.6612
9137.45 0.661
9138.31 0.661
9138.31 0.6608
9139.14 0.6608
9139.14 0.6606000000000001
9139.8 0.6606000000000001
9139.8 0.6604
9140.43 0.6604
9140.43 0.6602
9141.93 0.6602
9141.93 0.6599999999999999
9141.96 0.6599999999999999
9141.96 0.6597999999999999
9141.99 0.6597999999999999
9141.99 0.6596
9142.4 0.6596
9142.4 0.6594
9142.91 0.6594
9142.91 0.6592
9143.69 0.6592
9143.69 0.659
9145.64 0.659
9145.64 0.6588
9145.78 0.6588
9145.78 0.6586000000000001
9146.98 0.6586000000000001
9146.98 0.6584
9147.41 0.6584
9147.41 0.6582
9147.68 0.6582
9147.68 0.6579999999999999
9147.73 0.6579999999999999
9147.73 0.6576
9147.73 0.6576
9147.73 0.6576
9148.46 0.6576
9148.46 0.6574
9148.57 0.6574
9148.57 0.6572
9149.09 0.6572
9149.09 0.657
9149.12 0.657
9149.12 0.6568
9149.24 0.6568
9149.24 0.6566000000000001
9149.7 0.6566000000000001
9149.7 0.6564
9150.32 0.6564
9150.32 0.6562
9151.06 0.6562
9151.06 0.656
9151.4 0.656
9151.4 0.6557999999999999
9151.79 0.6557999999999999
9151.79 0.6556
9152.96 0.6556
9152.96 0.6554
9153.56 0.6554
9153.56 0.6552
9155.19 0.6552
9155.19 0.655
9156.58 0.655
9156.58 0.6548
9157.08 0.6548
9157.08 0.6546000000000001
9157.13 0.6546000000000001
9157.13 0.6544
9158.7 0.6544
9158.7 0.6542
9158.74 0.6542
9158.74 0.654
9159.05 0.654
9159.05 0.6537999999999999
9159.45 0.6537999999999999
9159.45 0.6536
9159.73 0.6536
9159.73 0.6534
9160.1 0.6534
9160.1 0.6532
9160.36 0.6532
9160.36 0.653
9160.6 0.653
9160.6 0.6528
9161.1 0.6528
9161.1 0.6526000000000001
9161.67 0.6526000000000001
9161.67 0.6524
9161.73 0.6524
9161.73 0.6522
9162.37 0.6522
9162.37 0.652
9162.63 0.652
9162.63 0.6517999999999999
9162.91 0.6517999999999999
9162.91 0.6516
9162.99 0.6516
9162.99 0.6514
9163.37 0.6514
9163.37 0.6512
9163.51 0.6512
9163.51 0.651
9163.52 0.651
9163.52 0.6508
9163.75 0.6508
9163.75 0.6506000000000001
9164.35 0.6506000000000001
9164.35 0.6504
9165.01 0.6504
9165.01 0.6502
9166.32 0.6502
9166.32 0.65
9166.88 0.65
9166.88 0.6497999999999999
9168.23 0.6497999999999999
9168.23 0.6496
9168.79 0.6496
9168.79 0.6494
9169.41 0.6494
9169.41 0.6492
9169.53 0.6492
9169.53 0.649
9169.74 0.649
9169.74 0.6488
9170.79 0.6488
9170.79 0.6486000000000001
9170.83 0.6486000000000001
9170.83 0.6484
9172.28 0.6484
9172.28 0.6482
9172.46 0.6482
9172.46 0.648
9172.56 0.648
9172.56 0.6477999999999999
9174.28 0.6477999999999999
9174.28 0.6476
9174.51 0.6476
9174.51 0.6474
9174.54 0.6474
9174.54 0.6472
9174.78 0.6472
9174.78 0.647
9175.44 0.647
9175.44 0.6468
9176.26 0.6468
9176.26 0.6466000000000001
9176.53 0.6466000000000001
9176.53 0.6464
9176.9 0.6464
9176.9 0.6462
9177.03 0.6462
9177.03 0.646
9177.26 0.646
9177.26 0.6457999999999999
9178.0 0.6457999999999999
9178.0 0.6456
9178.49 0.6456
9178.49 0.6454
9179.26 0.6454
9179.26 0.6452
9179.52 0.6452
9179.52 0.645
9179.64 0.645
9179.64 0.6448
9180.36 0.6448
9180.36 0.6446000000000001
9180.97 0.6446000000000001
9180.97 0.6444
9181.06 0.6444
9181.06 0.6442
9181.62 0.6442
9181.62 0.644
9181.86 0.644
9181.86 0.6437999999999999
9182.25 0.6437999999999999
9182.25 0.6436
9183.0 0.6436
9183.0 0.6434
9183.11 0.6434
9183.11 0.6432
9183.82 0.6432
9183.82 0.643
9183.96 0.643
9183.96 0.6428
9184.39 0.6428
9184.39 0.6426000000000001
9185.05 0.6426000000000001
9185.05 0.6424000000000001
9185.07 0.6424000000000001
9185.07 0.6422
9185.38 0.6422
9185.38 0.642
9185.76 0.642
9185.76 0.6417999999999999
9185.97 0.6417999999999999
9185.97 0.6416
9186.35 0.6416
9186.35 0.6414
9186.63 0.6414
9186.63 0.6412
9186.85 0.6412
9186.85 0.641
9186.94 0.641
9186.94 0.6408
9188.03 0.6408
9188.03 0.6406000000000001
9188.36 0.6406000000000001
9188.36 0.6404000000000001
9189.19 0.6404000000000001
9189.19 0.6402
9189.7 0.6402
9189.7 0.64
9190.0 0.64
9190.0 0.6397999999999999
9190.25 0.6397999999999999
9190.25 0.6396
9190.65 0.6396
9190.65 0.6394
9190.67 0.6394
9190.67 0.6392
9191.27 0.6392
9191.27 0.639
9192.23 0.639
9192.23 0.6388
9192.37 0.6388
9192.37 0.6386000000000001
9193.66 0.6386000000000001
9193.66 0.6384000000000001
9193.92 0.6384000000000001
9193.92 0.6382
9193.99 0.6382
9193.99 0.638
9194.05 0.638
9194.05 0.6377999999999999
9194.85 0.6377999999999999
9194.85 0.6376
9195.28 0.6376
9195.28 0.6374
9195.34 0.6374
9195.34 0.6372
9195.36 0.6372
9195.36 0.637
9195.58 0.637
9195.58 0.6368
9195.6 0.6368
9195.6 0.6366
9195.77 0.6366
9195.77 0.6364000000000001
9195.78 0.6364000000000001
9195.78 0.6362
9196.06 0.6362
9196.06 0.636
9196.33 0.636
9196.33 0.6357999999999999
9196.7 0.6357999999999999
9196.7 0.6355999999999999
9197.05 0.6355999999999999
9197.05 0.6354
9197.39 0.6354
9197.39 0.6352
9198.19 0.6352
9198.19 0.635
9198.49 0.635
9198.49 0.6348
9199.1 0.6348
9199.1 0.6346
9199.12 0.6346
9199.12 0.6344000000000001
9199.38 0.6344000000000001
9199.38 0.6342
9200.73 0.6342
9200.73 0.634
9201.58 0.634
9201.58 0.6337999999999999
9201.72 0.6337999999999999
9201.72 0.6335999999999999
9202.63 0.6335999999999999
9202.63 0.6334
9202.73 0.6334
9202.73 0.6332
9203.5 0.6332
9203.5 0.633
9204.51 0.633
9204.51 0.6328
9205.14 0.6328
9205.14 0.6326
9205.91 0.6326
9205.91 0.6324000000000001
9206.18 0.6324000000000001
9206.18 0.6322
9206.57 0.6322
9206.57 0.632
9206.83 0.632
9206.83 0.6317999999999999
9207.4 0.6317999999999999
9207.4 0.6315999999999999
9208.61 0.6315999999999999
9208.61 0.6314
9208.8 0.6314
9208.8 0.6312
9208.88 0.6312
9208.88 0.631
9209.4 0.631
9209.4 0.6308
9211.26 0.6308
9211.26 0.6306
9211.72 0.6306
9211.72 0.6304000000000001
9212.76 0.6304000000000001
9212.76 0.6302
9214.86 0.6302
9214.86 0.63
9216.09 0.63
9216.09 0.6298
9216.1 0.6298
9216.1 0.6295999999999999
9217.64 0.6295999999999999
9217.64 0.6294
9219.0 0.6294
9219.0 0.6292
9219.51 0.6292
9219.51 0.629
9219.76 0.629
9219.76 0.6288
9220.24 0.6288
9220.24 0.6286
9220.73 0.6286
9220.73 0.6284000000000001
9220.8 0.6284000000000001
9220.8 0.6282
9220.84 0.6282
9220.84 0.628
9220.85 0.628
9220.85 0.6278
9221.02 0.6278
9221.02 0.6275999999999999
9221.7 0.6275999999999999
9221.7 0.6274
9221.83 0.6274
9221.83 0.6272
9222.46 0.6272
9222.46 0.627
9222.83 0.627
9222.83 0.6268
9222.97 0.6268
9222.97 0.6266
9224.16 0.6266
9224.16 0.6264000000000001
9224.35 0.6264000000000001
9224.35 0.6262
9225.22 0.6262
9225.22 0.626
9225.66 0.626
9225.66 0.6258
9226.11 0.6258
9226.11 0.6255999999999999
9226.22 0.6255999999999999
9226.22 0.6254
9226.5 0.6254
9226.5 0.6252
9226.72 0.6252
9226.72 0.625
9226.79 0.625
9226.79 0.6248
9227.27 0.6248
9227.27 0.6246
9227.7 0.6246
9227.7 0.6244000000000001
9228.77 0.6244000000000001
9228.77 0.6242
9229.16 0.6242
9229.16 0.624
9231.0 0.624
9231.0 0.6238
9231.26 0.6238
9231.26 0.6235999999999999
9231.45 0.6235999999999999
9231.45 0.6234
9232.6 0.6234
9232.6 0.6232
9232.83 0.6232
9232.83 0.623
9233.79 0.623
9233.79 0.6228
9233.89 0.6228
9233.89 0.6226
9235.54 0.6226
9235.54 0.6224000000000001
9235.68 0.6224000000000001
9235.68 0.6222
9236.39 0.6222
9236.39 0.622
9236.51 0.622
9236.51 0.6218
9237.21 0.6218
9237.21 0.6215999999999999
9238.4 0.6215999999999999
9238.4 0.6214
9238.71 0.6214
9238.71 0.6212
9238.78 0.6212
9238.78 0.621
9238.81 0.621
9238.81 0.6208
9239.23 0.6208
9239.23 0.6206
9239.26 0.6206
9239.26 0.6204000000000001
9239.5 0.6204000000000001
9239.5 0.6202
9239.59 0.6202
9239.59 0.62
9239.61 0.62
9239.61 0.6198
9239.72 0.6198
9239.72 0.6195999999999999
9239.82 0.6195999999999999
9239.82 0.6194
9239.93 0.6194
9239.93 0.6192
9240.05 0.6192
9240.05 0.619
9240.84 0.619
9240.84 0.6188
9241.78 0.6188
9241.78 0.6186
9242.31 0.6186
9242.31 0.6184000000000001
9242.89 0.6184000000000001
9242.89 0.6182000000000001
9244.05 0.6182000000000001
9244.05 0.618
9244.58 0.618
9244.58 0.6178
9245.31 0.6178
9245.31 0.6175999999999999
9245.59 0.6175999999999999
9245.59 0.6174
9245.65 0.6174
9245.65 0.6172
9245.67 0.6172
9245.67 0.617
9245.97 0.617
9245.97 0.6168
9246.31 0.6168
9246.31 0.6166
9246.49 0.6166
9246.49 0.6164000000000001
9246.58 0.6164000000000001
9246.58 0.6162000000000001
9246.93 0.6162000000000001
9246.93 0.616
9247.49 0.616
9247.49 0.6158
9247.62 0.6158
9247.62 0.6155999999999999
9247.88 0.6155999999999999
9247.88 0.6154
9248.5 0.6154
9248.5 0.6152
9248.57 0.6152
9248.57 0.615
9250.17 0.615
9250.17 0.6148
9251.17 0.6148
9251.17 0.6146
9251.54 0.6146
9251.54 0.6144000000000001
9251.96 0.6144000000000001
9251.96 0.6142000000000001
9252.16 0.6142000000000001
9252.16 0.614
9253.28 0.614
9253.28 0.6138
9253.57 0.6138
9253.57 0.6135999999999999
9253.88 0.6135999999999999
9253.88 0.6134
9254.33 0.6134
9254.33 0.6132
9254.43 0.6132
9254.43 0.613
9254.49 0.613
9254.49 0.6128
9254.63 0.6128
9254.63 0.6126
9255.01 0.6126
9255.01 0.6124
9255.22 0.6124
9255.22 0.6122000000000001
9255.24 0.6122000000000001
9255.24 0.612
9255.32 0.612
9255.32 0.6118
9255.48 0.6118
9255.48 0.6115999999999999
9255.74 0.6115999999999999
9255.74 0.6113999999999999
9255.82 0.6113999999999999
9255.82 0.6112
9255.9 0.6112
9255.9 0.611
9256.18 0.611
9256.18 0.6108
9256.63 0.6108
9256.63 0.6106
9256.91 0.6106
9256.91 0.6104
9257.67 0.6104
9257.67 0.6102000000000001
9257.81 0.6102000000000001
9257.81 0.61
9258.2 0.61
9258.2 0.6098
9258.99 0.6098
9258.99 0.6095999999999999
9259.16 0.6095999999999999
9259.16 0.6093999999999999
9259.38 0.6093999999999999
9259.38 0.6092
9259.53 0.6092
9259.53 0.609
9259.61 0.609
9259.61 0.6088
9259.72 0.6088
9259.72 0.6086
9259.9 0.6086
9259.9 0.6084
9261.3 0.6084
9261.3 0.6082000000000001
9261.45 0.6082000000000001
9261.45 0.608
9261.55 0.608
9261.55 0.6078
9261.67 0.6078
9261.67 0.6075999999999999
9262.12 0.6075999999999999
9262.12 0.6073999999999999
9262.48 0.6073999999999999
9262.48 0.6072
9263.11 0.6072
9263.11 0.607
9265.35 0.607
9265.35 0.6068
9265.66 0.6068
9265.66 0.6066
9265.87 0.6066
9265.87 0.6064
9266.09 0.6064
9266.09 0.6062000000000001
9266.4 0.6062000000000001
9266.4 0.606
9267.0 0.606
9267.0 0.6058
9267.39 0.6058
9267.39 0.6056
9267.86 0.6056
9267.86 0.6053999999999999
9268.15 0.6053999999999999
9268.15 0.6052
9269.12 0.6052
9269.12 0.6048
9269.12 0.6048
9269.12 0.6048
9269.6 0.6048
9269.6 0.6046
9270.14 0.6046
9270.14 0.6044
9270.53 0.6044
9270.53 0.6042000000000001
9271.26 0.6042000000000001
9271.26 0.604
9271.73 0.604
9271.73 0.6038
9271.97 0.6038
9271.97 0.6036
9272.19 0.6036
9272.19 0.6033999999999999
9272.31 0.6033999999999999
9272.31 0.6032
9272.59 0.6032
9272.59 0.603
9272.88 0.603
9272.88 0.6028
9272.95 0.6028
9272.95 0.6026
9273.09 0.6026
9273.09 0.6024
9273.46 0.6024
9273.46 0.6022000000000001
9273.8 0.6022000000000001
9273.8 0.602
9273.88 0.602
9273.88 0.6018
9273.9 0.6018
9273.9 0.6016
9275.32 0.6016
9275.32 0.6013999999999999
9275.36 0.6013999999999999
9275.36 0.6012
9275.44 0.6012
9275.44 0.601
9275.91 0.601
9275.91 0.6006
9275.91 0.6006
9275.91 0.6006
9276.67 0.6006
9276.67 0.6004
9276.91 0.6004
9276.91 0.6002000000000001
9277.02 0.6002000000000001
9277.02 0.6
9277.68 0.6
9277.68 0.5998
9277.72 0.5998
9277.72 0.5996
9278.11 0.5996
9278.11 0.5993999999999999
9279.46 0.5993999999999999
9279.46 0.5992
9279.74 0.5992
9279.74 0.599
9280.34 0.599
9280.34 0.5988
9280.41 0.5988
9280.41 0.5986
9280.44 0.5986
9280.44 0.5984
9280.72 0.5984
9280.72 0.5982000000000001
9281.15 0.5982000000000001
9281.15 0.598
9283.75 0.598
9283.75 0.5978
9284.29 0.5978
9284.29 0.5976
9284.7 0.5976
9284.7 0.5973999999999999
9285.43 0.5973999999999999
9285.43 0.5972
9285.45 0.5972
9285.45 0.597
9285.59 0.597
9285.59 0.5968
9285.94 0.5968
9285.94 0.5966
9286.14 0.5966
9286.14 0.5964
9287.11 0.5964
9287.11 0.5962000000000001
9287.66 0.5962000000000001
9287.66 0.596
9287.83 0.596
9287.83 0.5958
9287.96 0.5958
9287.96 0.5956
9288.09 0.5956
9288.09 0.5953999999999999
9288.52 0.5953999999999999
9288.52 0.5952
9288.8 0.5952
9288.8 0.595
9289.61 0.595
9289.61 0.5948
9289.77 0.5948
9289.77 0.5946
9290.21 0.5946
9290.21 0.5944
9290.43 0.5944
9290.43 0.5942000000000001
9290.44 0.5942000000000001
9290.44 0.594
9290.73 0.594
9290.73 0.5938
9292.9 0.5938
9292.9 0.5933999999999999
9292.9 0.5933999999999999
9292.9 0.5933999999999999
9293.12 0.5933999999999999
9293.12 0.5932
9293.41 0.5932
9293.41 0.593
9293.88 0.593
9293.88 0.5928
9294.11 0.5928
9294.11 0.5926
9294.35 0.5926
9294.35 0.5924
9294.42 0.5924
9294.42 0.5922000000000001
9294.64 0.5922000000000001
9294.64 0.5918
9294.64 0.5918
9294.64 0.5918
9295.41 0.5918
9295.41 0.5916
9295.79 0.5916
9295.79 0.5913999999999999
9295.85 0.5913999999999999
9295.85 0.5912
9296.3 0.5912
9296.3 0.591
9297.1 0.591
9297.1 0.5908
9297.82 0.5908
9297.82 0.5906
9298.24 0.5906
9298.24 0.5904
9298.35 0.5904
9298.35 0.5902000000000001
9300.11 0.5902000000000001
9300.11 0.5900000000000001
9300.35 0.5900000000000001
9300.35 0.5898
9301.83 0.5898
9301.83 0.5896
9302.03 0.5896
9302.03 0.5893999999999999
9302.77 0.5893999999999999
9302.77 0.5892
9302.92 0.5892
9302.92 0.589
9302.96 0.589
9302.96 0.5888
9303.04 0.5888
9303.04 0.5886
9305.08 0.5886
9305.08 0.5884
9305.42 0.5884
9305.42 0.5882000000000001
9305.51 0.5882000000000001
9305.51 0.5880000000000001
9305.91 0.5880000000000001
9305.91 0.5878
9306.04 0.5878
9306.04 0.5876
9306.36 0.5876
9306.36 0.5873999999999999
9306.62 0.5873999999999999
9306.62 0.5871999999999999
9306.72 0.5871999999999999
9306.72 0.587
9307.11 0.587
9307.11 0.5868
9307.17 0.5868
9307.17 0.5866
9307.19 0.5866
9307.19 0.5864
9307.44 0.5864
9307.44 0.5862
9307.5 0.5862
9307.5 0.5860000000000001
9307.61 0.5860000000000001
9307.61 0.5858
9308.26 0.5858
9308.26 0.5856
9308.4 0.5856
9308.4 0.5853999999999999
9308.75 0.5853999999999999
9308.75 0.5851999999999999
9309.16 0.5851999999999999
9309.16 0.585
9309.31 0.585
9309.31 0.5848
9309.63 0.5848
9309.63 0.5846
9311.98 0.5846
9311.98 0.5844
9312.1 0.5844
9312.1 0.5842
9312.73 0.5842
9312.73 0.5840000000000001
9312.74 0.5840000000000001
9312.74 0.5838
9313.12 0.5838
9313.12 0.5836
9313.63 0.5836
9313.63 0.5833999999999999
9313.9 0.5833999999999999
9313.9 0.5831999999999999
9314.63 0.5831999999999999
9314.63 0.583
9315.19 0.583
9315.19 0.5828
9315.65 0.5828
9315.65 0.5826
9316.72 0.5826
9316.72 0.5824
9316.99 0.5824
9316.99 0.5822
9317.55 0.5822
9317.55 0.5820000000000001
9317.7 0.5820000000000001
9317.7 0.5818
9318.23 0.5818
9318.23 0.5816
9318.3 0.5816
9318.3 0.5813999999999999
9318.64 0.5813999999999999
9318.64 0.5811999999999999
9318.94 0.5811999999999999
9318.94 0.581
9318.98 0.581
9318.98 0.5808
9320.62 0.5808
9320.62 0.5806
9320.63 0.5806
9320.63 0.5804
9321.42 0.5804
9321.42 0.5802
9321.97 0.5802
9321.97 0.5800000000000001
9322.74 0.5800000000000001
9322.74 0.5798
9322.94 0.5798
9322.94 0.5796
9322.96 0.5796
9322.96 0.5794
9324.66 0.5794
9324.66 0.5791999999999999
9325.65 0.5791999999999999
9325.65 0.579
9325.73 0.579
9325.73 0.5786
9325.73 0.5786
9325.73 0.5786
9325.89 0.5786
9325.89 0.5784
9326.44 0.5784
9326.44 0.5782
9326.48 0.5782
9326.48 0.5780000000000001
9326.66 0.5780000000000001
9326.66 0.5778
9326.86 0.5778
9326.86 0.5776
9327.02 0.5776
9327.02 0.5774
9327.05 0.5774
9327.05 0.5771999999999999
9327.14 0.5771999999999999
9327.14 0.577
9328.14 0.577
9328.14 0.5768
9328.26 0.5768
9328.26 0.5766
9328.84 0.5766
9328.84 0.5764
9332.13 0.5764
9332.13 0.5762
9332.58 0.5762
9332.58 0.5760000000000001
9332.89 0.5760000000000001
9332.89 0.5758
9333.57 0.5758
9333.57 0.5756
9334.26 0.5756
9334.26 0.5754
9334.71 0.5754
9334.71 0.5751999999999999
9335.42 0.5751999999999999
9335.42 0.575
9335.55 0.575
9335.55 0.5748
9335.77 0.5748
9335.77 0.5746
9336.32 0.5746
9336.32 0.5744
9336.34 0.5744
9336.34 0.5742
9337.4 0.5742
9337.4 0.5740000000000001
9337.77 0.5740000000000001
9337.77 0.5738
9338.3 0.5738
9338.3 0.5736
9338.42 0.5736
9338.42 0.5734
9339.51 0.5734
9339.51 0.5731999999999999
9340.31 0.5731999999999999
9340.31 0.573
9340.71 0.573
9340.71 0.5728
9341.14 0.5728
9341.14 0.5724
9341.14 0.5724
9341.14 0.5724
9341.98 0.5724
9341.98 0.5722
9344.81 0.5722
9344.81 0.5720000000000001
9346.07 0.5720000000000001
9346.07 0.5718
9346.26 0.5718
9346.26 0.5716
9347.41 0.5716
9347.41 0.5714
9347.74 0.5714
9347.74 0.5711999999999999
9347.78 0.5711999999999999
9347.78 0.571
9348.07 0.571
9348.07 0.5708
9348.26 0.5708
9348.26 0.5706
9348.83 0.5706
9348.83 0.5704
9349.19 0.5704
9349.19 0.5702
9349.95 0.5702
9349.95 0.5700000000000001
9350.28 0.5700000000000001
9350.28 0.5698
9350.37 0.5698
9350.37 0.5696
9350.77 0.5696
9350.77 0.5694
9351.83 0.5694
9351.83 0.5691999999999999
9352.45 0.5691999999999999
9352.45 0.569
9352.59 0.569
9352.59 0.5688
9352.87 0.5688
9352.87 0.5686
9354.06 0.5686
9354.06 0.5684
9355.15 0.5684
9355.15 0.5682
9355.58 0.5682
9355.58 0.5680000000000001
9355.78 0.5680000000000001
9355.78 0.5678000000000001
9355.81 0.5678000000000001
9355.81 0.5676
9356.34 0.5676
9356.34 0.5674
9357.29 0.5674
9357.29 0.5671999999999999
9358.35 0.5671999999999999
9358.35 0.567
9358.42 0.567
9358.42 0.5668
9358.58 0.5668
9358.58 0.5666
9359.06 0.5666
9359.06 0.5664
9359.41 0.5664
9359.41 0.5662
9359.72 0.5662
9359.72 0.5660000000000001
9359.9 0.5660000000000001
9359.9 0.5658000000000001
9361.6 0.5658000000000001
9361.6 0.5656
9361.85 0.5656
9361.85 0.5654
9362.01 0.5654
9362.01 0.5651999999999999
9363.09 0.5651999999999999
9363.09 0.565
9363.16 0.565
9363.16 0.5648
9363.19 0.5648
9363.19 0.5646
9363.51 0.5646
9363.51 0.5644
9363.59 0.5644
9363.59 0.5642
9364.02 0.5642
9364.02 0.5640000000000001
9364.11 0.5640000000000001
9364.11 0.5638000000000001
9364.56 0.5638000000000001
9364.56 0.5636
9364.65 0.5636
9364.65 0.5634
9364.81 0.5634
9364.81 0.5631999999999999
9365.6 0.5631999999999999
9365.6 0.563
9365.66 0.563
9365.66 0.5628
9366.18 0.5628
9366.18 0.5626
9367.2 0.5626
9367.2 0.5624
9367.78 0.5624
9367.78 0.5622
9369.23 0.5622
9369.23 0.562
9370.74 0.562
9370.74 0.5618000000000001
9371.12 0.5618000000000001
9371.12 0.5616
9371.17 0.5616
9371.17 0.5614
9371.19 0.5614
9371.19 0.5611999999999999
9371.41 0.5611999999999999
9371.41 0.5609999999999999
9371.54 0.5609999999999999
9371.54 0.5608
9371.68 0.5608
9371.68 0.5606
9372.05 0.5606
9372.05 0.5604
9372.16 0.5604
9372.16 0.5602
9372.54 0.5602
9372.54 0.56
9373.57 0.56
9373.57 0.5598000000000001
9374.01 0.5598000000000001
9374.01 0.5596
9374.3 0.5596
9374.3 0.5594
9374.74 0.5594
9374.74 0.5591999999999999
9374.75 0.5591999999999999
9374.75 0.5589999999999999
9374.92 0.5589999999999999
9374.92 0.5588
9375.41 0.5588
9375.41 0.5586
9375.63 0.5586
9375.63 0.5584
9376.11 0.5584
9376.11 0.5582
9376.14 0.5582
9376.14 0.558
9376.19 0.558
9376.19 0.5578000000000001
9376.29 0.5578000000000001
9376.29 0.5576
9376.31 0.5576
9376.31 0.5574
9376.39 0.5574
9376.39 0.5571999999999999
9376.59 0.5571999999999999
9376.59 0.5569999999999999
9376.6 0.5569999999999999
9376.6 0.5568
9376.63 0.5568
9376.63 0.5566
9376.72 0.5566
9376.72 0.5564
9376.79 0.5564
9376.79 0.5562
9376.81 0.5562
9376.81 0.556
9377.42 0.556
9377.42 0.5558000000000001
9378.77 0.5558000000000001
9378.77 0.5556
9378.89 0.5556
9378.89 0.5554
9379.07 0.5554
9379.07 0.5549999999999999
9379.07 0.5549999999999999
9379.07 0.5549999999999999
9379.13 0.5549999999999999
9379.13 0.5548
9380.05 0.5548
9380.05 0.5546
9380.27 0.5546
9380.27 0.5544
9380.34 0.5544
9380.34 0.5542
9380.47 0.5542
9380.47 0.554
9381.93 0.554
9381.93 0.5538000000000001
9382.63 0.5538000000000001
9382.63 0.5536
9382.67 0.5536
9382.67 0.5534
9383.58 0.5534
9383.58 0.5532
9383.91 0.5532
9383.91 0.5529999999999999
9384.8 0.5529999999999999
9384.8 0.5528
9384.86 0.5528
9384.86 0.5526
9384.9 0.5526
9384.9 0.5524
9385.0 0.5524
9385.0 0.5522
9385.93 0.5522
9385.93 0.552
9386.06 0.552
9386.06 0.5518000000000001
9386.7 0.5518000000000001
9386.7 0.5516
9387.13 0.5516
9387.13 0.5514
9387.34 0.5514
9387.34 0.5512
9388.3 0.5512
9388.3 0.5509999999999999
9388.39 0.5509999999999999
9388.39 0.5508
9391.49 0.5508
9391.49 0.5506
9392.9 0.5506
9392.9 0.5504
9393.45 0.5504
9393.45 0.5502
9393.48 0.5502
9393.48 0.55
9394.16 0.55
9394.16 0.5498000000000001
9394.35 0.5498000000000001
9394.35 0.5496
9395.0 0.5496
9395.0 0.5494
9395.63 0.5494
9395.63 0.5492
9396.26 0.5492
9396.26 0.5489999999999999
9396.33 0.5489999999999999
9396.33 0.5488
9396.53 0.5488
9396.53 0.5486
9396.55 0.5486
9396.55 0.5484
9396.94 0.5484
9396.94 0.5482
9396.96 0.5482
9396.96 0.548
9397.23 0.548
9397.23 0.5478000000000001
9397.24 0.5478000000000001
9397.24 0.5476
9397.81 0.5476
9397.81 0.5474
9398.7 0.5474
9398.7 0.5472
9398.8 0.5472
9398.8 0.5469999999999999
9398.85 0.5469999999999999
9398.85 0.5468
9399.13 0.5468
9399.13 0.5466
9399.66 0.5466
9399.66 0.5464
9400.05 0.5464
9400.05 0.5462
9400.13 0.5462
9400.13 0.546
9400.75 0.546
9400.75 0.5458000000000001
9400.92 0.5458000000000001
9400.92 0.5456
9401.76 0.5456
9401.76 0.5454
9401.96 0.5454
9401.96 0.5452
9401.97 0.5452
9401.97 0.5449999999999999
9402.21 0.5449999999999999
9402.21 0.5448
9402.6 0.5448
9402.6 0.5446
9403.27 0.5446
9403.27 0.5444
9403.75 0.5444
9403.75 0.5442
9404.19 0.5442
9404.19 0.544
9404.31 0.544
9404.31 0.5438000000000001
9404.36 0.5438000000000001
9404.36 0.5436000000000001
9404.73 0.5436000000000001
9404.73 0.5434
9405.82 0.5434
9405.82 0.5432
9405.91 0.5432
9405.91 0.5429999999999999
9406.41 0.5429999999999999
9406.41 0.5428
9406.79 0.5428
9406.79 0.5426
9407.2 0.5426
9407.2 0.5424
9408.87 0.5424
9408.87 0.5422
9409.17 0.5422
9409.17 0.542
9410.26 0.542
9410.26 0.5418000000000001
9411.09 0.5418000000000001
9411.09 0.5416000000000001
9411.36 0.5416000000000001
9411.36 0.5414
9411.38 0.5414
9411.38 0.5412
9411.63 0.5412
9411.63 0.5409999999999999
9411.72 0.5409999999999999
9411.72 0.5408
9411.74 0.5408
9411.74 0.5406
9412.13 0.5406
9412.13 0.5404
9413.07 0.5404
9413.07 0.5402
9413.31 0.5402
9413.31 0.54
9413.44 0.54
9413.44 0.5398000000000001
9413.84 0.5398000000000001
9413.84 0.5396000000000001
9414.43 0.5396000000000001
9414.43 0.5394
9414.68 0.5394
9414.68 0.5392
9414.73 0.5392
9414.73 0.5389999999999999
9415.91 0.5389999999999999
9415.91 0.5388
9418.29 0.5388
9418.29 0.5386
9418.32 0.5386
9418.32 0.5384
9418.53 0.5384
9418.53 0.5382
9418.76 0.5382
9418.76 0.538
9418.95 0.538
9418.95 0.5378000000000001
9419.49 0.5378000000000001
9419.49 0.5376000000000001
9419.51 0.5376000000000001
9419.51 0.5374
9419.73 0.5374
9419.73 0.5372
9419.77 0.5372
9419.77 0.5369999999999999
9420.06 0.5369999999999999
9420.06 0.5367999999999999
9420.18 0.5367999999999999
9420.18 0.5366
9420.4 0.5366
9420.4 0.5364
9422.32 0.5364
9422.32 0.5362
9422.75 0.5362
9422.75 0.536
9422.84 0.536
9422.84 0.5358
9422.89 0.5358
9422.89 0.5356000000000001
9423.37 0.5356000000000001
9423.37 0.5354
9424.96 0.5354
9424.96 0.5352
9425.25 0.5352
9425.25 0.5349999999999999
9425.49 0.5349999999999999
9425.49 0.5347999999999999
9425.91 0.5347999999999999
9425.91 0.5346
9425.99 0.5346
9425.99 0.5344
9426.02 0.5344
9426.02 0.5342
9426.36 0.5342
9426.36 0.534
9426.73 0.534
9426.73 0.5338
9426.87 0.5338
9426.87 0.5336000000000001
9427.06 0.5336000000000001
9427.06 0.5334
9427.15 0.5334
9427.15 0.5332
9427.38 0.5332
9427.38 0.5329999999999999
9427.76 0.5329999999999999
9427.76 0.5327999999999999
9428.49 0.5327999999999999
9428.49 0.5326
9429.1 0.5326
9429.1 0.5324
9429.2 0.5324
9429.2 0.5322
9429.28 0.5322
9429.28 0.532
9429.31 0.532
9429.31 0.5318
9430.9 0.5318
9430.9 0.5316000000000001
9431.31 0.5316000000000001
9431.31 0.5314
9432.15 0.5314
9432.15 0.5312
9432.56 0.5312
9432.56 0.531
9432.62 0.531
9432.62 0.5307999999999999
9433.43 0.5307999999999999
9433.43 0.5306
9435.09 0.5306
9435.09 0.5304
9435.39 0.5304
9435.39 0.5302
9436.1 0.5302
9436.1 0.53
9436.16 0.53
9436.16 0.5298
9436.18 0.5298
9436.18 0.5296000000000001
9436.45 0.5296000000000001
9436.45 0.5294
9436.7 0.5294
9436.7 0.5292
9436.94 0.5292
9436.94 0.529
9437.17 0.529
9437.17 0.5287999999999999
9437.64 0.5287999999999999
9437.64 0.5286
9437.74 0.5286
9437.74 0.5284
9438.37 0.5284
9438.37 0.5282
9438.54 0.5282
9438.54 0.528
9438.55 0.528
9438.55 0.5278
9438.93 0.5278
9438.93 0.5276000000000001
9438.96 0.5276000000000001
9438.96 0.5274
9439.95 0.5274
9439.95 0.5272
9440.12 0.5272
9440.12 0.527
9440.39 0.527
9440.39 0.5267999999999999
9440.65 0.5267999999999999
9440.65 0.5266
9441.17 0.5266
9441.17 0.5264
9441.28 0.5264
9441.28 0.5262
9441.51 0.5262
9441.51 0.5258
9441.51 0.5258
9441.51 0.5258
9441.56 0.5258
9441.56 0.5256000000000001
9442.51 0.5256000000000001
9442.51 0.5254
9442.83 0.5254
9442.83 0.5252
9443.06 0.5252
9443.06 0.525
9443.11 0.525
9443.11 0.5247999999999999
9444.1 0.5247999999999999
9444.1 0.5246
9444.2 0.5246
9444.2 0.5244
9444.29 0.5244
9444.29 0.5242
9444.85 0.5242
9444.85 0.524
9444.9 0.524
9444.9 0.5238
9444.99 0.5238
9444.99 0.5236000000000001
9445.61 0.5236000000000001
9445.61 0.5234
9445.88 0.5234
9445.88 0.5232
9446.46 0.5232
9446.46 0.523
9446.54 0.523
9446.54 0.5227999999999999
9447.69 0.5227999999999999
9447.69 0.5226
9447.74 0.5226
9447.74 0.5224
9448.25 0.5224
9448.25 0.5222
9449.06 0.5222
9449.06 0.522
9449.51 0.522
9449.51 0.5218
9449.83 0.5218
9449.83 0.5216000000000001
9450.12 0.5216000000000001
9450.12 0.5214
9450.44 0.5214
9450.44 0.5212
9450.47 0.5212
9450.47 0.521
9450.54 0.521
9450.54 0.5207999999999999
9450.65 0.5207999999999999
9450.65 0.5206
9450.84 0.5206
9450.84 0.5204
9451.84 0.5204
9451.84 0.5202
9451.91 0.5202
9451.91 0.52
9452.3 0.52
9452.3 0.5198
9452.92 0.5198
9452.92 0.5196000000000001
9453.01 0.5196000000000001
9453.01 0.5194
9453.75 0.5194
9453.75 0.5192
9455.47 0.5192
9455.47 0.519
9455.51 0.519
9455.51 0.5187999999999999
9455.59 0.5187999999999999
9455.59 0.5186
9455.7 0.5186
9455.7 0.5184
9455.79 0.5184
9455.79 0.5182
9456.08 0.5182
9456.08 0.518
9456.33 0.518
9456.33 0.5178
9456.9 0.5178
9456.9 0.5176000000000001
9456.99 0.5176000000000001
9456.99 0.5174000000000001
9457.09 0.5174000000000001
9457.09 0.5172
9457.55 0.5172
9457.55 0.517
9457.65 0.517
9457.65 0.5167999999999999
9458.2 0.5167999999999999
9458.2 0.5166
9459.84 0.5166
9459.84 0.5164
9460.99 0.5164
9460.99 0.5162
9462.84 0.5162
9462.84 0.516
9463.1 0.516
9463.1 0.5158
9463.11 0.5158
9463.11 0.5156000000000001
9463.12 0.5156000000000001
9463.12 0.5154000000000001
9463.13 0.5154000000000001
9463.13 0.5152
9463.36 0.5152
9463.36 0.515
9463.67 0.515
9463.67 0.5147999999999999
9463.78 0.5147999999999999
9463.78 0.5146
9464.13 0.5146
9464.13 0.5144
9464.75 0.5144
9464.75 0.514
9464.75 0.514
9464.75 0.514
9465.13 0.514
9465.13 0.5138
9466.41 0.5138
9466.41 0.5136000000000001
9468.27 0.5136000000000001
9468.27 0.5134000000000001
9468.45 0.5134000000000001
9468.45 0.513
9468.45 0.513
9468.45 0.513
9469.31 0.513
9469.31 0.5127999999999999
9469.63 0.5127999999999999
9469.63 0.5126
9469.76 0.5126
9469.76 0.5122
9469.76 0.5122
9469.76 0.5122
9469.89 0.5122
9469.89 0.512
9469.92 0.512
9469.92 0.5118
9470.98 0.5118
9470.98 0.5116
9472.11 0.5116
9472.11 0.5114000000000001
9472.41 0.5114000000000001
9472.41 0.5112
9472.66 0.5112
9472.66 0.511
9472.95 0.511
9472.95 0.5107999999999999
9472.96 0.5107999999999999
9472.96 0.5105999999999999
9473.44 0.5105999999999999
9473.44 0.5104
9473.83 0.5104
9473.83 0.5102
9474.52 0.5102
9474.52 0.51
9474.79 0.51
9474.79 0.5098
9476.16 0.5098
9476.16 0.5096
9477.8 0.5096
9477.8 0.5094000000000001
9478.05 0.5094000000000001
9478.05 0.5092
9478.31 0.5092
9478.31 0.509
9479.31 0.509
9479.31 0.5087999999999999
9480.53 0.5087999999999999
9480.53 0.5085999999999999
9481.2 0.5085999999999999
9481.2 0.5084
9481.86 0.5084
9481.86 0.5082
9482.49 0.5082
9482.49 0.508
9482.58 0.508
9482.58 0.5078
9482.68 0.5078
9482.68 0.5076
9483.92 0.5076
9483.92 0.5074000000000001
9484.36 0.5074000000000001
9484.36 0.5072
9484.52 0.5072
9484.52 0.507
9484.77 0.507
9484.77 0.5067999999999999
9485.3 0.5067999999999999
9485.3 0.5065999999999999
9485.58 0.5065999999999999
9485.58 0.5064
9485.61 0.5064
9485.61 0.5062
9485.82 0.5062
9485.82 0.506
9486.05 0.506
9486.05 0.5058
9486.71 0.5058
9486.71 0.5056
9486.79 0.5056
9486.79 0.5054000000000001
9487.0 0.5054000000000001
9487.0 0.5052
9487.41 0.5052
9487.41 0.505
9487.43 0.505
9487.43 0.5048
9487.6 0.5048
9487.6 0.5045999999999999
9487.62 0.5045999999999999
9487.62 0.5044
9487.7 0.5044
9487.7 0.5042
9487.99 0.5042
9487.99 0.504
9488.15 0.504
9488.15 0.5038
9488.55 0.5038
9488.55 0.5036
9490.62 0.5036
9490.62 0.5034000000000001
9491.21 0.5034000000000001
9491.21 0.5032
9491.75 0.5032
9491.75 0.503
9492.48 0.503
9492.48 0.5028
9492.67 0.5028
9492.67 0.5025999999999999
9493.31 0.5025999999999999
9493.31 0.5024
9493.37 0.5024
9493.37 0.5022
9493.73 0.5022
9493.73 0.502
9494.6 0.502
9494.6 0.5018
9495.32 0.5018
9495.32 0.5016
9495.33 0.5016
9495.33 0.5014000000000001
9495.86 0.5014000000000001
9495.86 0.5012
9496.02 0.5012
9496.02 0.501
9496.22 0.501
9496.22 0.5008
9496.93 0.5008
9496.93 0.5005999999999999
9497.29 0.5005999999999999
9497.29 0.5004
9497.38 0.5004
9497.38 0.5002
9497.86 0.5002
9497.86 0.5
9499.47 0.5
9499.47 0.4998
9500.37 0.4998
9500.37 0.49960000000000004
9500.52 0.49960000000000004
9500.52 0.49939999999999996
9501.2 0.49939999999999996
9501.2 0.4992
9501.22 0.4992
9501.22 0.499
9504.71 0.499
9504.71 0.4988
9505.58 0.4988
9505.58 0.49860000000000004
9505.59 0.49860000000000004
9505.59 0.49839999999999995
9505.85 0.49839999999999995
9505.85 0.4982
9506.41 0.4982
9506.41 0.498
9506.45 0.498
9506.45 0.4978
9507.48 0.4978
9507.48 0.49760000000000004
9507.73 0.49760000000000004
9507.73 0.49739999999999995
9507.88 0.49739999999999995
9507.88 0.4972
9508.47 0.4972
9508.47 0.497
9508.52 0.497
9508.52 0.4968
9508.9 0.4968
9508.9 0.49660000000000004
9508.98 0.49660000000000004
9508.98 0.49639999999999995
9509.75 0.49639999999999995
9509.75 0.4962
9510.62 0.4962
9510.62 0.496
9510.7 0.496
9510.7 0.4958
9511.44 0.4958
9511.44 0.49560000000000004
9511.51 0.49560000000000004
9511.51 0.49539999999999995
9512.04 0.49539999999999995
9512.04 0.4952
9513.46 0.4952
9513.46 0.495
9513.49 0.495
9513.49 0.4948
9513.92 0.4948
9513.92 0.49460000000000004
9514.35 0.49460000000000004
9514.35 0.49439999999999995
9514.42 0.49439999999999995
9514.42 0.4942
9514.59 0.4942
9514.59 0.494
9514.65 0.494
9514.65 0.4938
9515.23 0.4938
9515.23 0.49360000000000004
9515.77 0.49360000000000004
9515.77 0.49339999999999995
9516.03 0.49339999999999995
9516.03 0.49319999999999997
9516.09 0.49319999999999997
9516.09 0.493
9517.27 0.493
9517.27 0.4928
9517.3 0.4928
9517.3 0.49260000000000004
9517.63 0.49260000000000004
9517.63 0.49239999999999995
9517.65 0.49239999999999995
9517.65 0.49219999999999997
9517.89 0.49219999999999997
9517.89 0.4918
9517.89 0.4918
9517.89 0.4918
9518.65 0.4918
9518.65 0.49160000000000004
9518.69 0.49160000000000004
9518.69 0.49139999999999995
9518.76 0.49139999999999995
9518.76 0.49119999999999997
9518.81 0.49119999999999997
9518.81 0.491
9519.1 0.491
9519.1 0.4908
9519.6 0.4908
9519.6 0.49060000000000004
9519.96 0.49060000000000004
9519.96 0.49039999999999995
9520.38 0.49039999999999995
9520.38 0.49019999999999997
9520.7 0.49019999999999997
9520.7 0.49
9521.05 0.49
9521.05 0.4898
9522.32 0.4898
9522.32 0.48960000000000004
9522.64 0.48960000000000004
9522.64 0.48939999999999995
9523.89 0.48939999999999995
9523.89 0.48919999999999997
9523.96 0.48919999999999997
9523.96 0.489
9524.61 0.489
9524.61 0.4888
9525.12 0.4888
9525.12 0.48860000000000003
9525.48 0.48860000000000003
9525.48 0.48839999999999995
9525.82 0.48839999999999995
9525.82 0.48819999999999997
9526.16 0.48819999999999997
9526.16 0.488
9526.64 0.488
9526.64 0.4878
9526.82 0.4878
9526.82 0.48760000000000003
9527.77 0.48760000000000003
9527.77 0.48740000000000006
9528.04 0.48740000000000006
9528.04 0.48719999999999997
9528.68 0.48719999999999997
9528.68 0.487
9528.71 0.487
9528.71 0.4868
9528.95 0.4868
9528.95 0.48640000000000005
9528.95 0.48640000000000005
9528.95 0.48640000000000005
9529.12 0.48640000000000005
9529.12 0.48619999999999997
9529.43 0.48619999999999997
9529.43 0.486
9529.74 0.486
9529.74 0.4858
9529.75 0.4858
9529.75 0.48560000000000003
9530.49 0.48560000000000003
9530.49 0.48540000000000005
9531.14 0.48540000000000005
9531.14 0.48519999999999996
9531.21 0.48519999999999996
9531.21 0.485
9531.38 0.485
9531.38 0.4848
9531.99 0.4848
9531.99 0.48460000000000003
9532.62 0.48460000000000003
9532.62 0.48440000000000005
9533.73 0.48440000000000005
9533.73 0.48419999999999996
9534.24 0.48419999999999996
9534.24 0.484
9534.35 0.484
9534.35 0.4838
9534.45 0.4838
9534.45 0.48360000000000003
9535.01 0.48360000000000003
9535.01 0.48340000000000005
9535.27 0.48340000000000005
9535.27 0.48319999999999996
9535.83 0.48319999999999996
9535.83 0.483
9536.4 0.483
9536.4 0.4828
9536.72 0.4828
9536.72 0.48260000000000003
9536.83 0.48260000000000003
9536.83 0.48240000000000005
9537.38 0.48240000000000005
9537.38 0.48219999999999996
9538.27 0.48219999999999996
9538.27 0.4818
9538.27 0.4818
9538.27 0.4818
9538.46 0.4818
9538.46 0.48160000000000003
9538.56 0.48160000000000003
9538.56 0.48140000000000005
9538.91 0.48140000000000005
9538.91 0.48119999999999996
9540.01 0.48119999999999996
9540.01 0.481
9540.36 0.481
9540.36 0.4808
9540.48 0.4808
9540.48 0.4806
9540.79 0.4806
9540.79 0.48040000000000005
9540.87 0.48040000000000005
9540.87 0.48019999999999996
9541.1 0.48019999999999996
9541.1 0.48
9541.5 0.48
9541.5 0.4798
9541.54 0.4798
9541.54 0.4796
9541.79 0.4796
9541.79 0.47940000000000005
9542.44 0.47940000000000005
9542.44 0.47919999999999996
9542.98 0.47919999999999996
9542.98 0.479
9543.07 0.479
9543.07 0.4788
9544.72 0.4788
9544.72 0.4786
9545.17 0.4786
9545.17 0.47840000000000005
9545.67 0.47840000000000005
9545.67 0.47819999999999996
9545.79 0.47819999999999996
9545.79 0.478
9545.93 0.478
9545.93 0.4778
9546.96 0.4778
9546.96 0.4776
9547.06 0.4776
9547.06 0.47740000000000005
9547.15 0.47740000000000005
9547.15 0.47719999999999996
9547.51 0.47719999999999996
9547.51 0.477
9547.9 0.477
9547.9 0.4768
9548.01 0.4768
9548.01 0.4766
9548.11 0.4766
9548.11 0.47640000000000005
9549.7 0.47640000000000005
9549.7 0.47619999999999996
9549.8 0.47619999999999996
9549.8 0.476
9550.2 0.476
9550.2 0.4758
9550.38 0.4758
9550.38 0.4756
9550.5 0.4756
9550.5 0.47540000000000004
9550.88 0.47540000000000004
9550.88 0.47519999999999996
9551.22 0.47519999999999996
9551.22 0.475
9551.37 0.475
9551.37 0.4748
9551.63 0.4748
9551.63 0.4746
9553.47 0.4746
9553.47 0.47440000000000004
9553.53 0.47440000000000004
9553.53 0.47419999999999995
9553.71 0.47419999999999995
9553.71 0.474
9556.01 0.474
9556.01 0.4738
9557.82 0.4738
9557.82 0.4736
9558.89 0.4736
9558.89 0.47340000000000004
9559.22 0.47340000000000004
9559.22 0.47319999999999995
9559.96 0.47319999999999995
9559.96 0.4728
9559.96 0.4728
9559.96 0.4728
9560.65 0.4728
9560.65 0.4726
9561.01 0.4726
9561.01 0.47240000000000004
9561.09 0.47240000000000004
9561.09 0.47219999999999995
9561.24 0.47219999999999995
9561.24 0.472
9561.32 0.472
9561.32 0.4718
9561.58 0.4718
9561.58 0.4716
9562.33 0.4716
9562.33 0.47140000000000004
9562.86 0.47140000000000004
9562.86 0.47119999999999995
9563.53 0.47119999999999995
9563.53 0.471
9564.34 0.471
9564.34 0.4708
9564.86 0.4708
9564.86 0.4706
9565.63 0.4706
9565.63 0.47040000000000004
9565.81 0.47040000000000004
9565.81 0.47019999999999995
9566.42 0.47019999999999995
9566.42 0.47
9566.56 0.47
9566.56 0.4698
9566.69 0.4698
9566.69 0.4696
9567.13 0.4696
9567.13 0.46940000000000004
9567.41 0.46940000000000004
9567.41 0.46919999999999995
9567.8 0.46919999999999995
9567.8 0.469
9568.14 0.469
9568.14 0.4688
9568.6 0.4688
9568.6 0.4686
9568.67 0.4686
9568.67 0.46840000000000004
9569.01 0.46840000000000004
9569.01 0.46819999999999995
9569.59 0.46819999999999995
9569.59 0.46799999999999997
9569.82 0.46799999999999997
9569.82 0.4678
9569.87 0.4678
9569.87 0.4676
9570.56 0.4676
9570.56 0.46740000000000004
9571.65 0.46740000000000004
9571.65 0.46719999999999995
9572.12 0.46719999999999995
9572.12 0.46699999999999997
9572.55 0.46699999999999997
9572.55 0.4668
9572.95 0.4668
9572.95 0.4666
9573.24 0.4666
9573.24 0.46640000000000004
9573.55 0.46640000000000004
9573.55 0.46619999999999995
9574.51 0.46619999999999995
9574.51 0.46599999999999997
9575.07 0.46599999999999997
9575.07 0.4658
9576.41 0.4658
9576.41 0.4656
9576.64 0.4656
9576.64 0.46540000000000004
9577.98 0.46540000000000004
9577.98 0.46519999999999995
9578.64 0.46519999999999995
9578.64 0.46499999999999997
9578.7 0.46499999999999997
9578.7 0.4648
9578.8 0.4648
9578.8 0.4646
9579.36 0.4646
9579.36 0.46440000000000003
9580.16 0.46440000000000003
9580.16 0.46419999999999995
9580.27 0.46419999999999995
9580.27 0.46399999999999997
9580.62 0.46399999999999997
9580.62 0.4638
9580.92 0.4638
9580.92 0.4636
9581.31 0.4636
9581.31 0.46340000000000003
9581.57 0.46340000000000003
9581.57 0.46319999999999995
9581.82 0.46319999999999995
9581.82 0.46299999999999997
9581.9 0.46299999999999997
9581.9 0.4628
9581.94 0.4628
9581.94 0.4626
9582.2 0.4626
9582.2 0.46240000000000003
9582.55 0.46240000000000003
9582.55 0.46220000000000006
9582.65 0.46220000000000006
9582.65 0.46199999999999997
9582.93 0.46199999999999997
9582.93 0.4618
9584.04 0.4618
9584.04 0.4616
9584.18 0.4616
9584.18 0.46140000000000003
9584.46 0.46140000000000003
9584.46 0.46120000000000005
9585.66 0.46120000000000005
9585.66 0.46099999999999997
9586.31 0.46099999999999997
9586.31 0.4608
9586.72 0.4608
9586.72 0.4606
9587.03 0.4606
9587.03 0.46040000000000003
9587.2 0.46040000000000003
9587.2 0.46020000000000005
9587.38 0.46020000000000005
9587.38 0.45999999999999996
9587.89 0.45999999999999996
9587.89 0.4598
9588.78 0.4598
9588.78 0.4596
9589.54 0.4596
9589.54 0.45940000000000003
9590.01 0.45940000000000003
9590.01 0.45920000000000005
9590.3 0.45920000000000005
9590.3 0.45899999999999996
9591.09 0.45899999999999996
9591.09 0.4588
9591.4 0.4588
9591.4 0.4586
9591.82 0.4586
9591.82 0.45840000000000003
9591.84 0.45840000000000003
9591.84 0.45820000000000005
9591.99 0.45820000000000005
9591.99 0.45799999999999996
9592.03 0.45799999999999996
9592.03 0.4578
9592.49 0.4578
9592.49 0.4576
9592.64 0.4576
9592.64 0.45740000000000003
9594.09 0.45740000000000003
9594.09 0.45720000000000005
9594.2 0.45720000000000005
9594.2 0.45699999999999996
9595.37 0.45699999999999996
9595.37 0.4568
9596.96 0.4568
9596.96 0.4566
9596.98 0.4566
9596.98 0.45640000000000003
9597.65 0.45640000000000003
9597.65 0.45620000000000005
9597.8 0.45620000000000005
9597.8 0.45599999999999996
9598.57 0.45599999999999996
9598.57 0.4558
9598.95 0.4558
9598.95 0.4556
9599.17 0.4556
9599.17 0.4554
9599.4 0.4554
9599.4 0.45520000000000005
9599.75 0.45520000000000005
9599.75 0.45499999999999996
9599.86 0.45499999999999996
9599.86 0.4548
9599.92 0.4548
9599.92 0.4546
9600.09 0.4546
9600.09 0.4544
9600.49 0.4544
9600.49 0.45420000000000005
9600.72 0.45420000000000005
9600.72 0.45399999999999996
9602.99 0.45399999999999996
9602.99 0.4538
9603.15 0.4538
9603.15 0.4536
9603.46 0.4536
9603.46 0.4534
9603.96 0.4534
9603.96 0.45320000000000005
9604.11 0.45320000000000005
9604.11 0.45299999999999996
9605.16 0.45299999999999996
9605.16 0.4528
9605.53 0.4528
9605.53 0.4526
9605.95 0.4526
9605.95 0.4524
9605.98 0.4524
9605.98 0.45220000000000005
9606.92 0.45220000000000005
9606.92 0.45199999999999996
9607.21 0.45199999999999996
9607.21 0.4518
9607.91 0.4518
9607.91 0.4516
9607.92 0.4516
9607.92 0.4514
9609.07 0.4514
9609.07 0.45120000000000005
9609.27 0.45120000000000005
9609.27 0.45099999999999996
9609.33 0.45099999999999996
9609.33 0.4508
9609.56 0.4508
9609.56 0.4506
9609.86 0.4506
9609.86 0.4504
9610.43 0.4504
9610.43 0.45020000000000004
9610.45 0.45020000000000004
9610.45 0.44999999999999996
9610.77 0.44999999999999996
9610.77 0.4498
9612.26 0.4498
9612.26 0.4496
9612.9 0.4496
9612.9 0.4494
9613.87 0.4494
9613.87 0.44899999999999995
9613.87 0.44899999999999995
9613.87 0.44899999999999995
9613.98 0.44899999999999995
9613.98 0.4488
9614.47 0.4488
9614.47 0.4486
9614.65 0.4486
9614.65 0.4484
9615.54 0.4484
9615.54 0.44820000000000004
9615.77 0.44820000000000004
9615.77 0.44799999999999995
9616.75 0.44799999999999995
9616.75 0.4478
9617.18 0.4478
9617.18 0.4476
9617.28 0.4476
9617.28 0.4474
9617.35 0.4474
9617.35 0.44720000000000004
9617.66 0.44720000000000004
9617.66 0.44699999999999995
9617.76 0.44699999999999995
9617.76 0.4468
9617.92 0.4468
9617.92 0.4466
9618.0 0.4466
9618.0 0.4464
9618.14 0.4464
9618.14 0.44620000000000004
9619.36 0.44620000000000004
9619.36 0.44599999999999995
9619.46 0.44599999999999995
9619.46 0.4458
9619.62 0.4458
9619.62 0.4456
9620.11 0.4456
9620.11 0.4454
9620.22 0.4454
9620.22 0.44520000000000004
9620.3 0.44520000000000004
9620.3 0.44499999999999995
9620.37 0.44499999999999995
9620.37 0.4448
9620.97 0.4448
9620.97 0.4446
9621.12 0.4446
9621.12 0.4444
9621.14 0.4444
9621.14 0.44420000000000004
9621.69 0.44420000000000004
9621.69 0.44399999999999995
9621.74 0.44399999999999995
9621.74 0.4438
9621.82 0.4438
9621.82 0.4436
9623.84 0.4436
9623.84 0.4434
9624.02 0.4434
9624.02 0.44320000000000004
9624.31 0.44320000000000004
9624.31 0.44299999999999995
9624.54 0.44299999999999995
9624.54 0.44279999999999997
9624.63 0.44279999999999997
9624.63 0.4426
9625.07 0.4426
9625.07 0.4424
9625.11 0.4424
9625.11 0.44220000000000004
9625.23 0.44220000000000004
9625.23 0.44199999999999995
9625.27 0.44199999999999995
9625.27 0.44179999999999997
9626.23 0.44179999999999997
9626.23 0.4416
9627.77 0.4416
9627.77 0.4414
9628.33 0.4414
9628.33 0.44120000000000004
9628.42 0.44120000000000004
9628.42 0.44099999999999995
9628.63 0.44099999999999995
9628.63 0.44079999999999997
9628.8 0.44079999999999997
9628.8 0.4406
9629.33 0.4406
9629.33 0.4404
9629.38 0.4404
9629.38 0.44020000000000004
9630.53 0.44020000000000004
9630.53 0.43999999999999995
9631.78 0.43999999999999995
9631.78 0.43979999999999997
9632.13 0.43979999999999997
9632.13 0.4396
9632.86 0.4396
9632.86 0.4394
9633.29 0.4394
9633.29 0.43920000000000003
9633.69 0.43920000000000003
9633.69 0.43899999999999995
9633.79 0.43899999999999995
9633.79 0.43879999999999997
9634.76 0.43879999999999997
9634.76 0.4386
9634.98 0.4386
9634.98 0.4384
9635.44 0.4384
9635.44 0.43820000000000003
9635.68 0.43820000000000003
9635.68 0.43799999999999994
9635.75 0.43799999999999994
9635.75 0.43779999999999997
9637.0 0.43779999999999997
9637.0 0.4376
9637.07 0.4376
9637.07 0.4374
9637.22 0.4374
9637.22 0.43720000000000003
9637.33 0.43720000000000003
9637.33 0.43700000000000006
9638.89 0.43700000000000006
9638.89 0.43679999999999997
9640.03 0.43679999999999997
9640.03 0.4366
9640.5 0.4366
9640.5 0.4364
9641.28 0.4364
9641.28 0.43620000000000003
9641.74 0.43620000000000003
9641.74 0.43600000000000005
9642.79 0.43600000000000005
9642.79 0.43579999999999997
9643.75 0.43579999999999997
9643.75 0.4356
9644.06 0.4356
9644.06 0.4354
9644.35 0.4354
9644.35 0.43520000000000003
9644.41 0.43520000000000003
9644.41 0.43500000000000005
9645.0 0.43500000000000005
9645.0 0.43479999999999996
9645.69 0.43479999999999996
9645.69 0.4346
9645.72 0.4346
9645.72 0.4344
9646.19 0.4344
9646.19 0.43420000000000003
9646.28 0.43420000000000003
9646.28 0.43400000000000005
9647.11 0.43400000000000005
9647.11 0.43379999999999996
9647.17 0.43379999999999996
9647.17 0.4336
9647.18 0.4336
9647.18 0.4334
9647.32 0.4334
9647.32 0.43320000000000003
9647.6 0.43320000000000003
9647.6 0.43300000000000005
9649.12 0.43300000000000005
9649.12 0.43279999999999996
9649.31 0.43279999999999996
9649.31 0.4326
9649.34 0.4326
9649.34 0.4324
9650.1 0.4324
9650.1 0.43220000000000003
9650.86 0.43220000000000003
9650.86 0.43200000000000005
9651.18 0.43200000000000005
9651.18 0.43179999999999996
9651.31 0.43179999999999996
9651.31 0.4316
9651.37 0.4316
9651.37 0.4314
9652.02 0.4314
9652.02 0.4312
9653.24 0.4312
9653.24 0.43100000000000005
9653.78 0.43100000000000005
9653.78 0.4306
9653.78 0.4306
9653.78 0.4306
9654.36 0.4306
9654.36 0.4304
9655.2 0.4304
9655.2 0.4302
9656.78 0.4302
9656.78 0.43000000000000005
9657.03 0.43000000000000005
9657.03 0.42979999999999996
9658.22 0.42979999999999996
9658.22 0.4296
9658.66 0.4296
9658.66 0.4294
9659.23 0.4294
9659.23 0.4292
9659.63 0.4292
9659.63 0.42900000000000005
9660.34 0.42900000000000005
9660.34 0.42879999999999996
9660.57 0.42879999999999996
9660.57 0.4286
9660.71 0.4286
9660.71 0.4284
9660.72 0.4284
9660.72 0.4282
9660.97 0.4282
9660.97 0.42800000000000005
9661.37 0.42800000000000005
9661.37 0.42779999999999996
9663.91 0.42779999999999996
9663.91 0.4276
9664.08 0.4276
9664.08 0.4274
9664.21 0.4274
9664.21 0.4272
9664.22 0.4272
9664.22 0.42700000000000005
9664.79 0.42700000000000005
9664.79 0.42679999999999996
9664.88 0.42679999999999996
9664.88 0.4266
9665.02 0.4266
9665.02 0.4264
9665.41 0.4264
9665.41 0.4262
9665.44 0.4262
9665.44 0.42600000000000005
9665.91 0.42600000000000005
9665.91 0.42579999999999996
9665.92 0.42579999999999996
9665.92 0.4256
9666.44 0.4256
9666.44 0.4254
9666.46 0.4254
9666.46 0.4252
9667.18 0.4252
9667.18 0.42500000000000004
9668.71 0.42500000000000004
9668.71 0.42479999999999996
9672.24 0.42479999999999996
9672.24 0.4246
9672.29 0.4246
9672.29 0.4244
9672.41 0.4244
9672.41 0.4242
9672.47 0.4242
9672.47 0.42400000000000004
9673.5 0.42400000000000004
9673.5 0.42379999999999995
9673.54 0.42379999999999995
9673.54 0.4236
9674.55 0.4236
9674.55 0.4234
9674.87 0.4234
9674.87 0.4232
9676.13 0.4232
9676.13 0.42300000000000004
9676.38 0.42300000000000004
9676.38 0.42279999999999995
9677.2 0.42279999999999995
9677.2 0.4226
9677.36 0.4226
9677.36 0.4224
9677.77 0.4224
9677.77 0.4222
9677.89 0.4222
9677.89 0.42200000000000004
9677.96 0.42200000000000004
9677.96 0.42179999999999995
9677.98 0.42179999999999995
9677.98 0.4216
9678.08 0.4216
9678.08 0.4214
9678.12 0.4214
9678.12 0.4212
9679.08 0.4212
9679.08 0.42100000000000004
9679.32 0.42100000000000004
9679.32 0.42079999999999995
9679.96 0.42079999999999995
9679.96 0.4206
9680.52 0.4206
9680.52 0.4204
9681.24 0.4204
9681.24 0.4202
9681.66 0.4202
9681.66 0.42000000000000004
9682.03 0.42000000000000004
9682.03 0.41979999999999995
9684.03 0.41979999999999995
9684.03 0.4196
9684.76 0.4196
9684.76 0.4194
9685.31 0.4194
9685.31 0.4192
9685.53 0.4192
9685.53 0.41900000000000004
9686.12 0.41900000000000004
9686.12 0.41879999999999995
9686.24 0.41879999999999995
9686.24 0.41859999999999997
9686.82 0.41859999999999997
9686.82 0.4184
9687.05 0.4184
9687.05 0.4182
9687.42 0.4182
9687.42 0.41800000000000004
9687.51 0.41800000000000004
9687.51 0.41779999999999995
9687.63 0.41779999999999995
9687.63 0.41759999999999997
9688.58 0.41759999999999997
9688.58 0.4174
9688.76 0.4174
9688.76 0.4172
9689.19 0.4172
9689.19 0.41700000000000004
9689.27 0.41700000000000004
9689.27 0.41679999999999995
9689.81 0.41679999999999995
9689.81 0.41659999999999997
9691.94 0.41659999999999997
9691.94 0.4164
9692.27 0.4164
9692.27 0.4162
9692.6 0.4162
9692.6 0.41600000000000004
9693.38 0.41600000000000004
9693.38 0.41579999999999995
9693.83 0.41579999999999995
9693.83 0.41559999999999997
9694.2 0.41559999999999997
9694.2 0.4154
9694.8 0.4154
9694.8 0.4152
9695.38 0.4152
9695.38 0.41500000000000004
9695.54 0.41500000000000004
9695.54 0.41479999999999995
9696.46 0.41479999999999995
9696.46 0.41459999999999997
9696.85 0.41459999999999997
9696.85 0.4144
9697.24 0.4144
9697.24 0.4142
9697.35 0.4142
9697.35 0.41400000000000003
9697.6 0.41400000000000003
9697.6 0.41379999999999995
9698.2 0.41379999999999995
9698.2 0.41359999999999997
9699.09 0.41359999999999997
9699.09 0.4134
9699.36 0.4134
9699.36 0.4132
9699.57 0.4132
9699.57 0.41300000000000003
9699.78 0.41300000000000003
9699.78 0.41279999999999994
9701.19 0.41279999999999994
9701.19 0.41259999999999997
9701.5 0.41259999999999997
9701.5 0.4124
9702.85 0.4124
9702.85 0.4122
9702.94 0.4122
9702.94 0.41200000000000003
9703.78 0.41200000000000003
9703.78 0.41180000000000005
9704.47 0.41180000000000005
9704.47 0.41159999999999997
9704.66 0.41159999999999997
9704.66 0.4114
9704.85 0.4114
9704.85 0.4112
9705.54 0.4112
9705.54 0.41100000000000003
9707.9 0.41100000000000003
9707.9 0.41080000000000005
9707.95 0.41080000000000005
9707.95 0.41059999999999997
9708.52 0.41059999999999997
9708.52 0.4104
9708.83 0.4104
9708.83 0.4102
9709.05 0.4102
9709.05 0.41000000000000003
9710.23 0.41000000000000003
9710.23 0.40980000000000005
9710.71 0.40980000000000005
9710.71 0.40959999999999996
9711.36 0.40959999999999996
9711.36 0.4094
9711.61 0.4094
9711.61 0.4092
9713.21 0.4092
9713.21 0.40900000000000003
9715.3 0.40900000000000003
9715.3 0.40880000000000005
9716.14 0.40880000000000005
9716.14 0.40859999999999996
9716.33 0.40859999999999996
9716.33 0.4084
9716.58 0.4084
9716.58 0.4082
9717.18 0.4082
9717.18 0.40800000000000003
9717.31 0.40800000000000003
9717.31 0.40780000000000005
9717.92 0.40780000000000005
9717.92 0.40759999999999996
9718.93 0.40759999999999996
9718.93 0.4074
9719.05 0.4074
9719.05 0.4072
9719.07 0.4072
9719.07 0.40700000000000003
9719.37 0.40700000000000003
9719.37 0.40680000000000005
9719.46 0.40680000000000005
9719.46 0.4064
9719.46 0.4064
9719.46 0.4064
9719.84 0.4064
9719.84 0.4062
9719.96 0.4062
9719.96 0.406
9720.0 0.406
9720.0 0.40580000000000005
9720.44 0.40580000000000005
9720.44 0.40559999999999996
9720.76 0.40559999999999996
9720.76 0.4054
9720.78 0.4054
9720.78 0.4052
9720.92 0.4052
9720.92 0.405
9721.59 0.405
9721.59 0.40480000000000005
9722.25 0.40480000000000005
9722.25 0.40459999999999996
9723.68 0.40459999999999996
9723.68 0.4044
9723.99 0.4044
9723.99 0.4042
9725.33 0.4042
9725.33 0.404
9725.82 0.404
9725.82 0.40380000000000005
9726.02 0.40380000000000005
9726.02 0.40359999999999996
9726.21 0.40359999999999996
9726.21 0.4034
9726.88 0.4034
9726.88 0.4032
9727.34 0.4032
9727.34 0.403
9727.67 0.403
9727.67 0.40280000000000005
9727.99 0.40280000000000005
9727.99 0.40259999999999996
9728.78 0.40259999999999996
9728.78 0.4024
9729.18 0.4024
9729.18 0.4022
9729.57 0.4022
9729.57 0.402
9729.98 0.402
9729.98 0.40180000000000005
9730.55 0.40180000000000005
9730.55 0.40159999999999996
9730.79 0.40159999999999996
9730.79 0.4014
9731.05 0.4014
9731.05 0.4012
9731.08 0.4012
9731.08 0.401
9732.54 0.401
9732.54 0.40080000000000005
9732.55 0.40080000000000005
9732.55 0.40059999999999996
9733.02 0.40059999999999996
9733.02 0.4004
9733.27 0.4004
9733.27 0.4002
9733.78 0.4002
9733.78 0.4
9734.4 0.4
9734.4 0.39980000000000004
9734.47 0.39980000000000004
9734.47 0.39959999999999996
9735.18 0.39959999999999996
9735.18 0.3994
9735.51 0.3994
9735.51 0.3992
9735.82 0.3992
9735.82 0.399
9737.69 0.399
9737.69 0.39880000000000004
9738.31 0.39880000000000004
9738.31 0.39859999999999995
9738.6 0.39859999999999995
9738.6 0.3984
9738.9 0.3984
9738.9 0.3982
9738.97 0.3982
9738.97 0.398
9739.12 0.398
9739.12 0.39780000000000004
9739.93 0.39780000000000004
9739.93 0.39759999999999995
9740.0 0.39759999999999995
9740.0 0.3974
9740.5 0.3974
9740.5 0.3972
9741.33 0.3972
9741.33 0.397
9741.65 0.397
9741.65 0.39680000000000004
9742.53 0.39680000000000004
9742.53 0.39659999999999995
9743.13 0.39659999999999995
9743.13 0.3964
9743.46 0.3964
9743.46 0.3962
9745.04 0.3962
9745.04 0.396
9745.08 0.396
9745.08 0.39580000000000004
9745.95 0.39580000000000004
9745.95 0.39559999999999995
9746.23 0.39559999999999995
9746.23 0.3954
9746.37 0.3954
9746.37 0.3952
9749.39 0.3952
9749.39 0.395
9749.4 0.395
9749.4 0.39480000000000004
9750.45 0.39480000000000004
9750.45 0.39459999999999995
9751.15 0.39459999999999995
9751.15 0.3944
9751.22 0.3944
9751.22 0.3942
9751.25 0.3942
9751.25 0.394
9752.82 0.394
9752.82 0.39380000000000004
9753.51 0.39380000000000004
9753.51 0.39359999999999995
9753.75 0.39359999999999995
9753.75 0.39339999999999997
9753.91 0.39339999999999997
9753.91 0.3932
9754.54 0.3932
9754.54 0.393
9754.74 0.393
9754.74 0.39280000000000004
9755.75 0.39280000000000004
9755.75 0.39259999999999995
9755.9 0.39259999999999995
9755.9 0.39239999999999997
9756.57 0.39239999999999997
9756.57 0.3922
9758.56 0.3922
9758.56 0.39180000000000004
9758.56 0.39180000000000004
9758.56 0.39180000000000004
9758.84 0.39180000000000004
9758.84 0.39159999999999995
9759.36 0.39159999999999995
9759.36 0.39139999999999997
9759.61 0.39139999999999997
9759.61 0.3912
9760.01 0.3912
9760.01 0.391
9760.95 0.391
9760.95 0.39080000000000004
9761.2 0.39080000000000004
9761.2 0.39059999999999995
9761.38 0.39059999999999995
9761.38 0.39039999999999997
9763.95 0.39039999999999997
9763.95 0.3902
9764.32 0.3902
9764.32 0.39
9764.83 0.39
9764.83 0.38980000000000004
9765.2 0.38980000000000004
9765.2 0.38959999999999995
9765.33 0.38959999999999995
9765.33 0.38939999999999997
9765.68 0.38939999999999997
9765.68 0.3892
9765.75 0.3892
9765.75 0.389
9766.1 0.389
9766.1 0.38880000000000003
9766.19 0.38880000000000003
9766.19 0.38859999999999995
9766.71 0.38859999999999995
9766.71 0.38839999999999997
9766.87 0.38839999999999997
9766.87 0.3882
9767.09 0.3882
9767.09 0.388
9768.3 0.388
9768.3 0.38780000000000003
9768.47 0.38780000000000003
9768.47 0.38759999999999994
9769.07 0.38759999999999994
9769.07 0.38739999999999997
9769.55 0.38739999999999997
9769.55 0.3872
9769.75 0.3872
9769.75 0.387
9770.22 0.387
9770.22 0.38680000000000003
9771.18 0.38680000000000003
9771.18 0.38660000000000005
9771.54 0.38660000000000005
9771.54 0.38639999999999997
9771.83 0.38639999999999997
9771.83 0.3862
9772.02 0.3862
9772.02 0.386
9772.42 0.386
9772.42 0.38580000000000003
9772.72 0.38580000000000003
9772.72 0.38560000000000005
9772.84 0.38560000000000005
9772.84 0.38539999999999996
9773.24 0.38539999999999996
9773.24 0.3852
9773.72 0.3852
9773.72 0.385
9774.08 0.385
9774.08 0.38480000000000003
9774.87 0.38480000000000003
9774.87 0.38460000000000005
9776.21 0.38460000000000005
9776.21 0.38439999999999996
9776.32 0.38439999999999996
9776.32 0.3842
9777.39 0.3842
9777.39 0.384
9777.77 0.384
9777.77 0.38380000000000003
9778.49 0.38380000000000003
9778.49 0.38360000000000005
9778.81 0.38360000000000005
9778.81 0.38339999999999996
9778.98 0.38339999999999996
9778.98 0.3832
9779.35 0.3832
9779.35 0.383
9780.06 0.383
9780.06 0.38280000000000003
9780.24 0.38280000000000003
9780.24 0.38260000000000005
9780.32 0.38260000000000005
9780.32 0.38239999999999996
9780.62 0.38239999999999996
9780.62 0.3822
9780.81 0.3822
9780.81 0.382
9780.9 0.382
9780.9 0.38180000000000003
9782.75 0.38180000000000003
9782.75 0.38160000000000005
9784.12 0.38160000000000005
9784.12 0.38139999999999996
9785.19 0.38139999999999996
9785.19 0.3812
9785.64 0.3812
9785.64 0.381
9786.62 0.381
9786.62 0.3808
9787.5 0.3808
9787.5 0.38060000000000005
9788.03 0.38060000000000005
9788.03 0.38039999999999996
9788.06 0.38039999999999996
9788.06 0.3802
9788.65 0.3802
9788.65 0.38
9788.97 0.38
9788.97 0.3798
9789.14 0.3798
9789.14 0.37960000000000005
9789.48 0.37960000000000005
9789.48 0.37939999999999996
9790.24 0.37939999999999996
9790.24 0.3792
9790.5 0.3792
9790.5 0.379
9790.79 0.379
9790.79 0.3788
9791.25 0.3788
9791.25 0.37860000000000005
9791.88 0.37860000000000005
9791.88 0.37839999999999996
9792.01 0.37839999999999996
9792.01 0.3782
9792.62 0.3782
9792.62 0.378
9793.06 0.378
9793.06 0.3778
9793.32 0.3778
9793.32 0.37760000000000005
9794.11 0.37760000000000005
9794.11 0.37739999999999996
9794.31 0.37739999999999996
9794.31 0.3772
9794.49 0.3772
9794.49 0.377
9794.56 0.377
9794.56 0.3768
9794.73 0.3768
9794.73 0.37660000000000005
9795.36 0.37660000000000005
9795.36 0.37639999999999996
9795.53 0.37639999999999996
9795.53 0.3762
9797.17 0.3762
9797.17 0.376
9798.14 0.376
9798.14 0.3758
9798.48 0.3758
9798.48 0.37560000000000004
9798.98 0.37560000000000004
9798.98 0.37539999999999996
9800.23 0.37539999999999996
9800.23 0.3752
9800.91 0.3752
9800.91 0.375
9801.72 0.375
9801.72 0.3748
9801.84 0.3748
9801.84 0.37460000000000004
9802.12 0.37460000000000004
9802.12 0.37439999999999996
9804.2 0.37439999999999996
9804.2 0.3742
9804.72 0.3742
9804.72 0.374
9804.91 0.374
9804.91 0.3738
9805.81 0.3738
9805.81 0.37360000000000004
9805.82 0.37360000000000004
9805.82 0.37339999999999995
9807.55 0.37339999999999995
9807.55 0.3732
9808.93 0.3732
9808.93 0.373
9809.05 0.373
9809.05 0.3728
9809.24 0.3728
9809.24 0.37260000000000004
9809.69 0.37260000000000004
9809.69 0.37239999999999995
9811.42 0.37239999999999995
9811.42 0.3722
9811.87 0.3722
9811.87 0.372
9812.01 0.372
9812.01 0.3718
9813.33 0.3718
9813.33 0.37160000000000004
9813.45 0.37160000000000004
9813.45 0.37139999999999995
9813.95 0.37139999999999995
9813.95 0.3712
9813.99 0.3712
9813.99 0.371
9814.82 0.371
9814.82 0.3708
9816.58 0.3708
9816.58 0.37060000000000004
9816.88 0.37060000000000004
9816.88 0.37039999999999995
9817.07 0.37039999999999995
9817.07 0.3702
9817.1 0.3702
9817.1 0.37
9817.11 0.37
9817.11 0.3698
9817.49 0.3698
9817.49 0.36960000000000004
9817.56 0.36960000000000004
9817.56 0.36939999999999995
9819.31 0.36939999999999995
9819.31 0.3692
9819.69 0.3692
9819.69 0.369
9819.78 0.369
9819.78 0.3688
9820.15 0.3688
9820.15 0.36860000000000004
9822.63 0.36860000000000004
9822.63 0.36839999999999995
9823.06 0.36839999999999995
9823.06 0.36819999999999997
9823.75 0.36819999999999997
9823.75 0.368
9823.82 0.368
9823.82 0.3678
9824.56 0.3678
9824.56 0.36760000000000004
9824.63 0.36760000000000004
9824.63 0.36739999999999995
9824.73 0.36739999999999995
9824.73 0.36719999999999997
9825.2 0.36719999999999997
9825.2 0.367
9826.21 0.367
9826.21 0.3668
9826.58 0.3668
9826.58 0.36660000000000004
9826.88 0.36660000000000004
9826.88 0.36639999999999995
9828.55 0.36639999999999995
9828.55 0.36619999999999997
9829.41 0.36619999999999997
9829.41 0.366
9829.49 0.366
9829.49 0.3658
9829.72 0.3658
9829.72 0.36560000000000004
9830.56 0.36560000000000004
9830.56 0.36539999999999995
9830.96 0.36539999999999995
9830.96 0.36519999999999997
9831.27 0.36519999999999997
9831.27 0.365
9831.58 0.365
9831.58 0.3648
9834.44 0.3648
9834.44 0.36460000000000004
9835.55 0.36460000000000004
9835.55 0.36439999999999995
9835.61 0.36439999999999995
9835.61 0.36419999999999997
9835.98 0.36419999999999997
9835.98 0.364
9836.28 0.364
9836.28 0.3638
9836.35 0.3638
9836.35 0.36360000000000003
9837.69 0.36360000000000003
9837.69 0.36339999999999995
9838.11 0.36339999999999995
9838.11 0.36319999999999997
9838.28 0.36319999999999997
9838.28 0.363
9838.57 0.363
9838.57 0.3628
9839.27 0.3628
9839.27 0.36260000000000003
9839.47 0.36260000000000003
9839.47 0.36240000000000006
9839.82 0.36240000000000006
9839.82 0.36219999999999997
9839.85 0.36219999999999997
9839.85 0.362
9840.06 0.362
9840.06 0.3618
9841.58 0.3618
9841.58 0.36160000000000003
9842.29 0.36160000000000003
9842.29 0.36140000000000005
9842.61 0.36140000000000005
9842.61 0.36119999999999997
9843.11 0.36119999999999997
9843.11 0.361
9843.18 0.361
9843.18 0.3608
9843.71 0.3608
9843.71 0.36060000000000003
9844.57 0.36060000000000003
9844.57 0.36040000000000005
9846.85 0.36040000000000005
9846.85 0.36019999999999996
9847.02 0.36019999999999996
9847.02 0.36
9847.07 0.36
9847.07 0.3598
9848.14 0.3598
9848.14 0.35960000000000003
9848.66 0.35960000000000003
9848.66 0.35940000000000005
9851.08 0.35940000000000005
9851.08 0.35919999999999996
9851.61 0.35919999999999996
9851.61 0.359
9852.26 0.359
9852.26 0.3588
9852.94 0.3588
9852.94 0.35860000000000003
9854.04 0.35860000000000003
9854.04 0.35840000000000005
9854.45 0.35840000000000005
9854.45 0.35819999999999996
9854.96 0.35819999999999996
9854.96 0.358
9855.0 0.358
9855.0 0.3578
9855.07 0.3578
9855.07 0.35760000000000003
9856.19 0.35760000000000003
9856.19 0.35740000000000005
9856.69 0.35740000000000005
9856.69 0.35719999999999996
9857.13 0.35719999999999996
9857.13 0.357
9857.6 0.357
9857.6 0.3568
9858.61 0.3568
9858.61 0.35660000000000003
9858.9 0.35660000000000003
9858.9 0.35640000000000005
9860.15 0.35640000000000005
9860.15 0.35619999999999996
9861.08 0.35619999999999996
9861.08 0.356
9861.17 0.356
9861.17 0.3558
9861.38 0.3558
9861.38 0.3556
9861.59 0.3556
9861.59 0.35540000000000005
9861.64 0.35540000000000005
9861.64 0.35519999999999996
9862.72 0.35519999999999996
9862.72 0.355
9863.02 0.355
9863.02 0.3548
9863.96 0.3548
9863.96 0.3546
9864.76 0.3546
9864.76 0.35440000000000005
9864.78 0.35440000000000005
9864.78 0.35419999999999996
9865.17 0.35419999999999996
9865.17 0.354
9866.81 0.354
9866.81 0.3538
9867.06 0.3538
9867.06 0.3536
9868.22 0.3536
9868.22 0.35340000000000005
9868.41 0.35340000000000005
9868.41 0.35319999999999996
9868.78 0.35319999999999996
9868.78 0.353
9870.32 0.353
9870.32 0.3528
9871.6 0.3528
9871.6 0.3526
9871.73 0.3526
9871.73 0.35240000000000005
9871.9 0.35240000000000005
9871.9 0.35219999999999996
9872.96 0.35219999999999996
9872.96 0.352
9873.1 0.352
9873.1 0.3518
9873.58 0.3518
9873.58 0.3516
9874.16 0.3516
9874.16 0.35140000000000005
9875.2 0.35140000000000005
9875.2 0.35119999999999996
9875.43 0.35119999999999996
9875.43 0.351
9875.64 0.351
9875.64 0.3508
9875.68 0.3508
9875.68 0.3506
9876.92 0.3506
9876.92 0.35040000000000004
9877.31 0.35040000000000004
9877.31 0.35019999999999996
9877.58 0.35019999999999996
9877.58 0.35
9878.82 0.35
9878.82 0.3498
9879.2 0.3498
9879.2 0.3496
9879.8 0.3496
9879.8 0.34940000000000004
9880.18 0.34940000000000004
9880.18 0.34919999999999995
9881.09 0.34919999999999995
9881.09 0.349
9881.35 0.349
9881.35 0.3488
9882.0 0.3488
9882.0 0.3486
9882.78 0.3486
9882.78 0.34840000000000004
9883.71 0.34840000000000004
9883.71 0.34819999999999995
9884.85 0.34819999999999995
9884.85 0.348
9885.33 0.348
9885.33 0.3478
9885.51 0.3478
9885.51 0.3476
9885.73 0.3476
9885.73 0.34740000000000004
9885.97 0.34740000000000004
9885.97 0.34719999999999995
9886.55 0.34719999999999995
9886.55 0.347
9887.39 0.347
9887.39 0.3468
9887.52 0.3468
9887.52 0.3466
9887.81 0.3466
9887.81 0.34640000000000004
9887.98 0.34640000000000004
9887.98 0.34619999999999995
9888.33 0.34619999999999995
9888.33 0.346
9888.36 0.346
9888.36 0.3458
9888.68 0.3458
9888.68 0.3456
9890.63 0.3456
9890.63 0.34540000000000004
9891.02 0.34540000000000004
9891.02 0.34519999999999995
9892.24 0.34519999999999995
9892.24 0.345
9892.34 0.345
9892.34 0.3448
9892.7 0.3448
9892.7 0.3446
9893.82 0.3446
9893.82 0.34440000000000004
9893.95 0.34440000000000004
9893.95 0.34419999999999995
9894.64 0.34419999999999995
9894.64 0.344
9894.66 0.344
9894.66 0.3438
9895.07 0.3438
9895.07 0.3436
9895.32 0.3436
9895.32 0.34340000000000004
9895.35 0.34340000000000004
9895.35 0.34319999999999995
9895.95 0.34319999999999995
9895.95 0.34299999999999997
9896.57 0.34299999999999997
9896.57 0.3426
9896.57 0.3426
9896.57 0.3426
9896.87 0.3426
9896.87 0.34240000000000004
9898.37 0.34240000000000004
9898.37 0.34219999999999995
9899.05 0.34219999999999995
9899.05 0.34199999999999997
9899.96 0.34199999999999997
9899.96 0.3418
9900.19 0.3418
9900.19 0.3416
9900.31 0.3416
9900.31 0.34140000000000004
9901.3 0.34140000000000004
9901.3 0.34119999999999995
9901.62 0.34119999999999995
9901.62 0.34099999999999997
9901.81 0.34099999999999997
9901.81 0.3408
9902.08 0.3408
9902.08 0.3406
9902.59 0.3406
9902.59 0.34040000000000004
9902.81 0.34040000000000004
9902.81 0.34019999999999995
9903.72 0.34019999999999995
9903.72 0.33999999999999997
9904.06 0.33999999999999997
9904.06 0.3398
9905.63 0.3398
9905.63 0.3396
9905.71 0.3396
9905.71 0.33940000000000003
9905.76 0.33940000000000003
9905.76 0.33919999999999995
9905.79 0.33919999999999995
9905.79 0.33899999999999997
9905.81 0.33899999999999997
9905.81 0.3388
9907.38 0.3388
9907.38 0.3386
9907.57 0.3386
9907.57 0.33840000000000003
9907.6 0.33840000000000003
9907.6 0.33819999999999995
9908.04 0.33819999999999995
9908.04 0.33799999999999997
9909.26 0.33799999999999997
9909.26 0.3378
9909.45 0.3378
9909.45 0.3376
9910.17 0.3376
9910.17 0.33740000000000003
9910.46 0.33740000000000003
9910.46 0.33720000000000006
9911.69 0.33720000000000006
9911.69 0.33699999999999997
9911.84 0.33699999999999997
9911.84 0.3368
9913.47 0.3368
9913.47 0.3366
9915.08 0.3366
9915.08 0.33640000000000003
9915.67 0.33640000000000003
9915.67 0.33620000000000005
9915.76 0.33620000000000005
9915.76 0.33599999999999997
9916.28 0.33599999999999997
9916.28 0.3358
9916.56 0.3358
9916.56 0.3356
9916.78 0.3356
9916.78 0.33540000000000003
9917.0 0.33540000000000003
9917.0 0.33520000000000005
9917.93 0.33520000000000005
9917.93 0.33499999999999996
9918.64 0.33499999999999996
9918.64 0.3348
9919.58 0.3348
9919.58 0.3346
9919.99 0.3346
9919.99 0.33440000000000003
9920.01 0.33440000000000003
9920.01 0.33420000000000005
9920.32 0.33420000000000005
9920.32 0.33399999999999996
9920.59 0.33399999999999996
9920.59 0.3338
9920.7 0.3338
9920.7 0.3336
9922.11 0.3336
9922.11 0.33340000000000003
9922.22 0.33340000000000003
9922.22 0.33320000000000005
9922.3 0.33320000000000005
9922.3 0.33299999999999996
9922.74 0.33299999999999996
9922.74 0.3328
9922.78 0.3328
9922.78 0.3326
9923.64 0.3326
9923.64 0.33240000000000003
9923.76 0.33240000000000003
9923.76 0.33220000000000005
9923.78 0.33220000000000005
9923.78 0.33199999999999996
9923.93 0.33199999999999996
9923.93 0.3318
9924.17 0.3318
9924.17 0.3316
9924.84 0.3316
9924.84 0.33140000000000003
9924.89 0.33140000000000003
9924.89 0.33120000000000005
9925.03 0.33120000000000005
9925.03 0.33099999999999996
9925.49 0.33099999999999996
9925.49 0.3308
9925.94 0.3308
9925.94 0.3306
9926.3 0.3306
9926.3 0.3304
9927.16 0.3304
9927.16 0.33020000000000005
9927.95 0.33020000000000005
9927.95 0.32999999999999996
9928.43 0.32999999999999996
9928.43 0.3298
9929.04 0.3298
9929.04 0.3296
9930.96 0.3296
9930.96 0.3294
9931.16 0.3294
9931.16 0.32920000000000005
9931.5 0.32920000000000005
9931.5 0.32899999999999996
9931.76 0.32899999999999996
9931.76 0.3288
9932.47 0.3288
9932.47 0.3286
9932.59 0.3286
9932.59 0.3284
9933.13 0.3284
9933.13 0.32820000000000005
9933.32 0.32820000000000005
9933.32 0.32799999999999996
9933.39 0.32799999999999996
9933.39 0.3278
9934.18 0.3278
9934.18 0.3276
9934.19 0.3276
9934.19 0.3274
9935.13 0.3274
9935.13 0.32720000000000005
9937.16 0.32720000000000005
9937.16 0.32699999999999996
9937.25 0.32699999999999996
9937.25 0.3268
9937.38 0.3268
9937.38 0.3266
9938.18 0.3266
9938.18 0.3264
9939.04 0.3264
9939.04 0.32620000000000005
9939.15 0.32620000000000005
9939.15 0.32599999999999996
9939.61 0.32599999999999996
9939.61 0.3258
9939.95 0.3258
9939.95 0.3254
9939.95 0.3254
9939.95 0.3254
9941.01 0.3254
9941.01 0.32520000000000004
9941.03 0.32520000000000004
9941.03 0.32499999999999996
9942.76 0.32499999999999996
9942.76 0.3248
9943.41 0.3248
9943.41 0.3246
9943.54 0.3246
9943.54 0.3244
9943.75 0.3244
9943.75 0.32420000000000004
9944.45 0.32420000000000004
9944.45 0.32399999999999995
9944.71 0.32399999999999995
9944.71 0.3238
9945.41 0.3238
9945.41 0.3236
9945.54 0.3236
9945.54 0.3234
9945.63 0.3234
9945.63 0.32320000000000004
9946.0 0.32320000000000004
9946.0 0.32299999999999995
9946.6 0.32299999999999995
9946.6 0.3228
9950.23 0.3228
9950.23 0.3226
9950.77 0.3226
9950.77 0.3224
9951.3 0.3224
9951.3 0.32220000000000004
9951.66 0.32220000000000004
9951.66 0.32199999999999995
9951.85 0.32199999999999995
9951.85 0.3218
9952.49 0.3218
9952.49 0.3216
9953.86 0.3216
9953.86 0.3214
9954.7 0.3214
9954.7 0.32120000000000004
9955.12 0.32120000000000004
9955.12 0.32099999999999995
9955.73 0.32099999999999995
9955.73 0.3208
9955.91 0.3208
9955.91 0.3206
9956.0 0.3206
9956.0 0.3204
9956.14 0.3204
9956.14 0.32020000000000004
9956.69 0.32020000000000004
9956.69 0.31999999999999995
9959.72 0.31999999999999995
9959.72 0.3198
9959.83 0.3198
9959.83 0.3196
9960.06 0.3196
9960.06 0.3194
9961.23 0.3194
9961.23 0.31920000000000004
9961.66 0.31920000000000004
9961.66 0.31899999999999995
9961.69 0.31899999999999995
9961.69 0.3188
9962.82 0.3188
9962.82 0.3186
9963.43 0.3186
9963.43 0.3184
9963.63 0.3184
9963.63 0.31820000000000004
9964.22 0.31820000000000004
9964.22 0.31799999999999995
9964.41 0.31799999999999995
9964.41 0.31779999999999997
9965.06 0.31779999999999997
9965.06 0.3176
9967.52 0.3176
9967.52 0.3174
9968.84 0.3174
9968.84 0.31699999999999995
9968.84 0.31699999999999995
9968.84 0.31699999999999995
9969.89 0.31699999999999995
9969.89 0.31679999999999997
9970.28 0.31679999999999997
9970.28 0.3166
9970.75 0.3166
9970.75 0.3164
9970.84 0.3164
9970.84 0.31620000000000004
9970.95 0.31620000000000004
9970.95 0.31599999999999995
9971.07 0.31599999999999995
9971.07 0.31579999999999997
9971.12 0.31579999999999997
9971.12 0.3156
9971.28 0.3156
9971.28 0.3154
9971.81 0.3154
9971.81 0.31520000000000004
9973.04 0.31520000000000004
9973.04 0.31479999999999997
9973.04 0.31479999999999997
9973.04 0.31479999999999997
9973.91 0.31479999999999997
9973.91 0.3146
9974.64 0.3146
9974.64 0.3144
9975.66 0.3144
9975.66 0.31420000000000003
9977.09 0.31420000000000003
9977.09 0.31399999999999995
9977.35 0.31399999999999995
9977.35 0.31379999999999997
9977.86 0.31379999999999997
9977.86 0.3136
9978.37 0.3136
9978.37 0.3134
9979.11 0.3134
9979.11 0.31320000000000003
9980.02 0.31320000000000003
9980.02 0.31299999999999994
9980.98 0.31299999999999994
9980.98 0.31279999999999997
9980.99 0.31279999999999997
9980.99 0.3126
9981.07 0.3126
9981.07 0.3124
9981.45 0.3124
9981.45 0.31220000000000003
9981.79 0.31220000000000003
9981.79 0.31200000000000006
9982.6 0.31200000000000006
9982.6 0.31179999999999997
9983.51 0.31179999999999997
9983.51 0.3116
9983.55 0.3116
9983.55 0.3114
9983.87 0.3114
9983.87 0.31120000000000003
9984.64 0.31120000000000003
9984.64 0.31100000000000005
9986.78 0.31100000000000005
9986.78 0.31079999999999997
9987.23 0.31079999999999997
9987.23 0.3106
9987.32 0.3106
9987.32 0.3104
9988.32 0.3104
9988.32 0.31020000000000003
9989.97 0.31020000000000003
9989.97 0.31000000000000005
9991.57 0.31000000000000005
9991.57 0.30979999999999996
9992.85 0.30979999999999996
9992.85 0.3096
9993.36 0.3096
9993.36 0.3094
9994.71 0.3094
9994.71 0.30920000000000003
9994.95 0.30920000000000003
9994.95 0.30900000000000005
9995.24 0.30900000000000005
9995.24 0.30879999999999996
9995.69 0.30879999999999996
9995.69 0.3086
9995.75 0.3086
9995.75 0.3084
9996.43 0.3084
9996.43 0.30820000000000003
9996.7 0.30820000000000003
9996.7 0.30800000000000005
9997.87 0.30800000000000005
9997.87 0.30779999999999996
9998.81 0.30779999999999996
9998.81 0.3076
9999.2 0.3076
9999.2 0.3074
10000.44 0.3074
10000.44 0.30720000000000003
10000.48 0.30720000000000003
10000.48 0.30700000000000005
10000.81 0.30700000000000005
10000.81 0.30679999999999996
10001.39 0.30679999999999996
10001.39 0.3066
10001.44 0.3066
10001.44 0.3064
10002.15 0.3064
10002.15 0.3062
10003.61 0.3062
10003.61 0.30600000000000005
10004.75 0.30600000000000005
10004.75 0.30579999999999996
10004.87 0.30579999999999996
10004.87 0.3056
10005.67 0.3056
10005.67 0.3054
10005.91 0.3054
10005.91 0.3052
10006.64 0.3052
10006.64 0.30500000000000005
10006.94 0.30500000000000005
10006.94 0.30479999999999996
10007.65 0.30479999999999996
10007.65 0.3046
10008.44 0.3046
10008.44 0.3044
10008.59 0.3044
10008.59 0.3042
10009.15 0.3042
10009.15 0.30400000000000005
10009.96 0.30400000000000005
10009.96 0.30379999999999996
10010.21 0.30379999999999996
10010.21 0.3036
10010.49 0.3036
10010.49 0.3034
10010.57 0.3034
10010.57 0.3032
10010.59 0.3032
10010.59 0.30300000000000005
10011.75 0.30300000000000005
10011.75 0.30279999999999996
10012.19 0.30279999999999996
10012.19 0.3026
10012.33 0.3026
10012.33 0.3024
10012.54 0.3024
10012.54 0.3022
10012.64 0.3022
10012.64 0.30200000000000005
10013.16 0.30200000000000005
10013.16 0.30179999999999996
10014.22 0.30179999999999996
10014.22 0.3016
10014.67 0.3016
10014.67 0.3014
10014.95 0.3014
10014.95 0.3012
10015.21 0.3012
10015.21 0.30100000000000005
10015.42 0.30100000000000005
10015.42 0.30079999999999996
10016.78 0.30079999999999996
10016.78 0.3006
10017.13 0.3006
10017.13 0.3004
10017.28 0.3004
10017.28 0.3002
10019.15 0.3002
10019.15 0.30000000000000004
10019.24 0.30000000000000004
10019.24 0.29979999999999996
10019.51 0.29979999999999996
10019.51 0.2996
10020.84 0.2996
10020.84 0.2994
10020.93 0.2994
10020.93 0.2992
10021.36 0.2992
10021.36 0.29900000000000004
10021.84 0.29900000000000004
10021.84 0.29879999999999995
10021.98 0.29879999999999995
10021.98 0.2986
10022.39 0.2986
10022.39 0.2984
10023.87 0.2984
10023.87 0.2982
10024.73 0.2982
10024.73 0.29800000000000004
10024.84 0.29800000000000004
10024.84 0.29779999999999995
10025.44 0.29779999999999995
10025.44 0.2976
10025.47 0.2976
10025.47 0.2974
10025.78 0.2974
10025.78 0.2972
10025.82 0.2972
10025.82 0.29700000000000004
10026.51 0.29700000000000004
10026.51 0.29679999999999995
10026.7 0.29679999999999995
10026.7 0.2966
10027.75 0.2966
10027.75 0.2964
10027.83 0.2964
10027.83 0.2962
10028.94 0.2962
10028.94 0.29600000000000004
10029.16 0.29600000000000004
10029.16 0.29579999999999995
10029.4 0.29579999999999995
10029.4 0.2956
10029.46 0.2956
10029.46 0.2954
10029.92 0.2954
10029.92 0.2952
10030.04 0.2952
10030.04 0.29500000000000004
10031.29 0.29500000000000004
10031.29 0.29479999999999995
10031.39 0.29479999999999995
10031.39 0.2946
10031.64 0.2946
10031.64 0.2944
10031.71 0.2944
10031.71 0.2942
10032.43 0.2942
10032.43 0.29400000000000004
10032.52 0.29400000000000004
10032.52 0.29379999999999995
10032.58 0.29379999999999995
10032.58 0.29359999999999997
10032.73 0.29359999999999997
10032.73 0.2934
10032.98 0.2934
10032.98 0.2932
10033.21 0.2932
10033.21 0.29300000000000004
10033.45 0.29300000000000004
10033.45 0.29279999999999995
10035.06 0.29279999999999995
10035.06 0.29259999999999997
10035.24 0.29259999999999997
10035.24 0.2924
10036.0 0.2924
10036.0 0.2922
10036.02 0.2922
10036.02 0.29200000000000004
10036.48 0.29200000000000004
10036.48 0.29179999999999995
10036.54 0.29179999999999995
10036.54 0.29159999999999997
10036.94 0.29159999999999997
10036.94 0.2914
10037.21 0.2914
10037.21 0.2912
10037.22 0.2912
10037.22 0.29100000000000004
10037.44 0.29100000000000004
10037.44 0.29079999999999995
10037.81 0.29079999999999995
10037.81 0.29059999999999997
10039.65 0.29059999999999997
10039.65 0.2904
10039.68 0.2904
10039.68 0.2902
10039.92 0.2902
10039.92 0.29000000000000004
10041.16 0.29000000000000004
10041.16 0.28979999999999995
10041.45 0.28979999999999995
10041.45 0.28959999999999997
10041.68 0.28959999999999997
10041.68 0.2894
10041.71 0.2894
10041.71 0.2892
10042.64 0.2892
10042.64 0.28900000000000003
10042.66 0.28900000000000003
10042.66 0.28879999999999995
10042.81 0.28879999999999995
10042.81 0.28859999999999997
10043.28 0.28859999999999997
10043.28 0.2884
10043.5 0.2884
10043.5 0.2882
10045.45 0.2882
10045.45 0.28800000000000003
10045.56 0.28800000000000003
10045.56 0.28779999999999994
10046.85 0.28779999999999994
10046.85 0.28759999999999997
10047.29 0.28759999999999997
10047.29 0.2874
10049.63 0.2874
10049.63 0.2872
10050.88 0.2872
10050.88 0.28700000000000003
10050.91 0.28700000000000003
10050.91 0.28680000000000005
10050.95 0.28680000000000005
10050.95 0.28659999999999997
10051.49 0.28659999999999997
10051.49 0.2864
10051.92 0.2864
10051.92 0.2862
10052.05 0.2862
10052.05 0.28600000000000003
10052.36 0.28600000000000003
10052.36 0.28580000000000005
10052.57 0.28580000000000005
10052.57 0.28559999999999997
10053.03 0.28559999999999997
10053.03 0.2854
10053.24 0.2854
10053.24 0.2852
10053.38 0.2852
10053.38 0.28500000000000003
10054.44 0.28500000000000003
10054.44 0.28480000000000005
10055.2 0.28480000000000005
10055.2 0.28459999999999996
10055.31 0.28459999999999996
10055.31 0.2844
10055.51 0.2844
10055.51 0.2842
10055.75 0.2842
10055.75 0.28400000000000003
10055.78 0.28400000000000003
10055.78 0.28380000000000005
10056.45 0.28380000000000005
10056.45 0.28359999999999996
10061.03 0.28359999999999996
10061.03 0.2834
10061.97 0.2834
10061.97 0.2832
10061.98 0.2832
10061.98 0.28300000000000003
10062.3 0.28300000000000003
10062.3 0.28280000000000005
10063.82 0.28280000000000005
10063.82 0.28259999999999996
10064.83 0.28259999999999996
10064.83 0.2822
10064.83 0.2822
10064.83 0.2822
10065.12 0.2822
10065.12 0.28200000000000003
10065.27 0.28200000000000003
10065.27 0.28180000000000005
10066.23 0.28180000000000005
10066.23 0.28159999999999996
10066.25 0.28159999999999996
10066.25 0.2814
10067.02 0.2814
10067.02 0.2812
10067.18 0.2812
10067.18 0.281
10067.19 0.281
10067.19 0.28080000000000005
10067.4 0.28080000000000005
10067.4 0.28059999999999996
10067.78 0.28059999999999996
10067.78 0.2804
10067.82 0.2804
10067.82 0.2802
10068.41 0.2802
10068.41 0.28
10069.4 0.28
10069.4 0.27980000000000005
10069.72 0.27980000000000005
10069.72 0.27959999999999996
10070.02 0.27959999999999996
10070.02 0.2794
10070.3 0.2794
10070.3 0.2792
10070.4 0.2792
10070.4 0.279
10070.53 0.279
10070.53 0.27880000000000005
10070.81 0.27880000000000005
10070.81 0.27859999999999996
10071.03 0.27859999999999996
10071.03 0.2784
10072.6 0.2784
10072.6 0.2782
10072.71 0.2782
10072.71 0.278
10072.93 0.278
10072.93 0.27780000000000005
10073.48 0.27780000000000005
10073.48 0.27759999999999996
10073.78 0.27759999999999996
10073.78 0.2774
10074.6 0.2774
10074.6 0.2772
10075.5 0.2772
10075.5 0.277
10076.02 0.277
10076.02 0.27680000000000005
10076.7 0.27680000000000005
10076.7 0.27659999999999996
10076.87 0.27659999999999996
10076.87 0.2764
10077.11 0.2764
10077.11 0.2762
10077.15 0.2762
10077.15 0.276
10077.33 0.276
10077.33 0.27580000000000005
10077.44 0.27580000000000005
10077.44 0.27559999999999996
10077.58 0.27559999999999996
10077.58 0.2754
10078.51 0.2754
10078.51 0.2752
10078.56 0.2752
10078.56 0.275
10078.58 0.275
10078.58 0.27480000000000004
10079.03 0.27480000000000004
10079.03 0.27459999999999996
10079.36 0.27459999999999996
10079.36 0.2744
10079.46 0.2744
10079.46 0.2742
10079.5 0.2742
10079.5 0.274
10079.79 0.274
10079.79 0.27380000000000004
10079.88 0.27380000000000004
10079.88 0.27359999999999995
10081.18 0.27359999999999995
10081.18 0.2734
10081.24 0.2734
10081.24 0.2732
10081.28 0.2732
10081.28 0.273
10081.44 0.273
10081.44 0.27280000000000004
10082.01 0.27280000000000004
10082.01 0.27259999999999995
10082.72 0.27259999999999995
10082.72 0.2724
10082.81 0.2724
10082.81 0.2722
10083.47 0.2722
10083.47 0.272
10083.61 0.272
10083.61 0.27180000000000004
10083.62 0.27180000000000004
10083.62 0.27159999999999995
10084.25 0.27159999999999995
10084.25 0.2714
10085.02 0.2714
10085.02 0.2712
10085.12 0.2712
10085.12 0.271
10086.46 0.271
10086.46 0.27080000000000004
10088.43 0.27080000000000004
10088.43 0.27059999999999995
10089.25 0.27059999999999995
10089.25 0.2704
10089.46 0.2704
10089.46 0.2702
10089.61 0.2702
10089.61 0.27
10090.14 0.27
10090.14 0.26980000000000004
10090.93 0.26980000000000004
10090.93 0.26959999999999995
10091.62 0.26959999999999995
10091.62 0.2694
10095.31 0.2694
10095.31 0.2692
10095.39 0.2692
10095.39 0.269
10096.18 0.269
10096.18 0.26880000000000004
10096.2 0.26880000000000004
10096.2 0.26859999999999995
10097.78 0.26859999999999995
10097.78 0.26839999999999997
10098.16 0.26839999999999997
10098.16 0.2682
10098.17 0.2682
10098.17 0.268
10099.2 0.268
10099.2 0.26780000000000004
10099.42 0.26780000000000004
10099.42 0.26759999999999995
10100.59 0.26759999999999995
10100.59 0.26739999999999997
10100.84 0.26739999999999997
10100.84 0.2672
10101.12 0.2672
10101.12 0.267
10102.0 0.267
10102.0 0.26659999999999995
10102.0 0.26659999999999995
10102.0 0.26659999999999995
10102.02 0.26659999999999995
10102.02 0.26639999999999997
10102.53 0.26639999999999997
10102.53 0.2662
10102.79 0.2662
10102.79 0.266
10104.0 0.266
10104.0 0.26580000000000004
10104.72 0.26580000000000004
10104.72 0.26559999999999995
10104.85 0.26559999999999995
10104.85 0.26539999999999997
10105.6 0.26539999999999997
10105.6 0.2652
10105.62 0.2652
10105.62 0.265
10105.88 0.265
10105.88 0.26480000000000004
10106.95 0.26480000000000004
10106.95 0.26459999999999995
10107.01 0.26459999999999995
10107.01 0.26439999999999997
10107.5 0.26439999999999997
10107.5 0.2642
10108.23 0.2642
10108.23 0.264
10108.45 0.264
10108.45 0.26380000000000003
10108.68 0.26380000000000003
10108.68 0.26359999999999995
10108.83 0.26359999999999995
10108.83 0.26339999999999997
10109.27 0.26339999999999997
10109.27 0.2632
10109.36 0.2632
10109.36 0.263
10109.97 0.263
10109.97 0.26280000000000003
10110.39 0.26280000000000003
10110.39 0.26259999999999994
10113.58 0.26259999999999994
10113.58 0.26239999999999997
10114.18 0.26239999999999997
10114.18 0.2622
10115.54 0.2622
10115.54 0.26180000000000003
10115.54 0.26180000000000003
10115.54 0.26180000000000003
10115.74 0.26180000000000003
10115.74 0.26160000000000005
10115.77 0.26160000000000005
10115.77 0.26139999999999997
10115.86 0.26139999999999997
10115.86 0.2612
10116.15 0.2612
10116.15 0.261
10116.23 0.261
10116.23 0.26080000000000003
10116.5 0.26080000000000003
10116.5 0.26060000000000005
10117.01 0.26060000000000005
10117.01 0.26039999999999996
10117.13 0.26039999999999996
10117.13 0.2602
10117.97 0.2602
10117.97 0.26
10117.98 0.26
10117.98 0.25980000000000003
10118.0 0.25980000000000003
10118.0 0.25960000000000005
10118.06 0.25960000000000005
10118.06 0.25939999999999996
10119.06 0.25939999999999996
10119.06 0.2592
10119.1 0.2592
10119.1 0.259
10119.85 0.259
10119.85 0.25880000000000003
10119.88 0.25880000000000003
10119.88 0.25860000000000005
10120.07 0.25860000000000005
10120.07 0.25839999999999996
10120.93 0.25839999999999996
10120.93 0.2582
10121.79 0.2582
10121.79 0.258
10121.9 0.258
10121.9 0.25780000000000003
10122.5 0.25780000000000003
10122.5 0.25760000000000005
10123.02 0.25760000000000005
10123.02 0.25739999999999996
10123.05 0.25739999999999996
10123.05 0.2572
10123.54 0.2572
10123.54 0.257
10125.68 0.257
10125.68 0.25680000000000003
10127.71 0.25680000000000003
10127.71 0.25660000000000005
10128.64 0.25660000000000005
10128.64 0.25639999999999996
10128.96 0.25639999999999996
10128.96 0.2562
10129.43 0.2562
10129.43 0.256
10129.96 0.256
10129.96 0.2558
10130.74 0.2558
10130.74 0.25560000000000005
10130.83 0.25560000000000005
10130.83 0.25539999999999996
10131.86 0.25539999999999996
10131.86 0.2552
10132.91 0.2552
10132.91 0.255
10134.09 0.255
10134.09 0.2548
10134.56 0.2548
10134.56 0.25460000000000005
10134.85 0.25460000000000005
10134.85 0.25439999999999996
10134.98 0.25439999999999996
10134.98 0.2542
10135.09 0.2542
10135.09 0.254
10135.86 0.254
10135.86 0.2538
10135.95 0.2538
10135.95 0.25360000000000005
10136.35 0.25360000000000005
10136.35 0.25339999999999996
10137.09 0.25339999999999996
10137.09 0.2532
10137.39 0.2532
10137.39 0.253
10138.33 0.253
10138.33 0.2528
10138.5 0.2528
10138.5 0.25260000000000005
10139.93 0.25260000000000005
10139.93 0.25239999999999996
10139.96 0.25239999999999996
10139.96 0.2522
10141.01 0.2522
10141.01 0.252
10141.49 0.252
10141.49 0.2518
10142.99 0.2518
10142.99 0.25160000000000005
10143.01 0.25160000000000005
10143.01 0.25139999999999996
10143.46 0.25139999999999996
10143.46 0.2512
10143.53 0.2512
10143.53 0.251
10144.05 0.251
10144.05 0.2508
10146.14 0.2508
10146.14 0.25060000000000004
10147.07 0.25060000000000004
10147.07 0.25039999999999996
10147.42 0.25039999999999996
10147.42 0.2502
10147.46 0.2502
10147.46 0.25
10148.06 0.25
10148.06 0.24980000000000002
10148.46 0.24980000000000002
10148.46 0.24960000000000004
10148.64 0.24960000000000004
10148.64 0.24939999999999996
10149.89 0.24939999999999996
10149.89 0.24919999999999998
10151.33 0.24919999999999998
10151.33 0.249
10152.88 0.249
10152.88 0.24880000000000002
10152.99 0.24880000000000002
10152.99 0.24860000000000004
10154.28 0.24860000000000004
10154.28 0.24839999999999995
10154.86 0.24839999999999995
10154.86 0.24819999999999998
10155.07 0.24819999999999998
10155.07 0.248
10155.32 0.248
10155.32 0.24780000000000002
10155.33 0.24780000000000002
10155.33 0.24760000000000004
10155.44 0.24760000000000004
10155.44 0.24739999999999995
10155.69 0.24739999999999995
10155.69 0.24719999999999998
10156.6 0.24719999999999998
10156.6 0.247
10156.92 0.247
10156.92 0.24680000000000002
10157.32 0.24680000000000002
10157.32 0.24660000000000004
10157.52 0.24660000000000004
10157.52 0.24639999999999995
10158.94 0.24639999999999995
10158.94 0.24619999999999997
10159.05 0.24619999999999997
10159.05 0.246
10159.42 0.246
10159.42 0.24580000000000002
10161.29 0.24580000000000002
10161.29 0.24560000000000004
10162.02 0.24560000000000004
10162.02 0.24539999999999995
10162.08 0.24539999999999995
10162.08 0.24519999999999997
10163.19 0.24519999999999997
10163.19 0.245
10163.71 0.245
10163.71 0.24480000000000002
10163.9 0.24480000000000002
10163.9 0.24460000000000004
10164.17 0.24460000000000004
10164.17 0.24439999999999995
10164.45 0.24439999999999995
10164.45 0.24419999999999997
10164.64 0.24419999999999997
10164.64 0.244
10165.59 0.244
10165.59 0.24380000000000002
10166.01 0.24380000000000002
10166.01 0.24360000000000004
10166.59 0.24360000000000004
10166.59 0.24339999999999995
10167.03 0.24339999999999995
10167.03 0.24319999999999997
10170.44 0.24319999999999997
10170.44 0.243
10170.53 0.243
10170.53 0.24280000000000002
10170.86 0.24280000000000002
10170.86 0.24260000000000004
10170.95 0.24260000000000004
10170.95 0.24239999999999995
10171.21 0.24239999999999995
10171.21 0.24219999999999997
10171.53 0.24219999999999997
10171.53 0.242
10173.38 0.242
10173.38 0.24180000000000001
10174.49 0.24180000000000001
10174.49 0.24160000000000004
10174.65 0.24160000000000004
10174.65 0.24139999999999995
10174.8 0.24139999999999995
10174.8 0.24119999999999997
10175.49 0.24119999999999997
10175.49 0.241
10175.95 0.241
10175.95 0.24080000000000001
10177.32 0.24080000000000001
10177.32 0.24060000000000004
10177.49 0.24060000000000004
10177.49 0.24039999999999995
10177.52 0.24039999999999995
10177.52 0.24019999999999997
10178.28 0.24019999999999997
10178.28 0.24
10178.36 0.24
10178.36 0.2398
10178.61 0.2398
10178.61 0.23960000000000004
10179.43 0.23960000000000004
10179.43 0.23939999999999995
10181.9 0.23939999999999995
10181.9 0.239
10181.9 0.239
10181.9 0.239
10182.18 0.239
10182.18 0.2388
10182.6 0.2388
10182.6 0.23860000000000003
10182.69 0.23860000000000003
10182.69 0.23839999999999995
10183.34 0.23839999999999995
10183.34 0.23819999999999997
10183.41 0.23819999999999997
10183.41 0.238
10184.3 0.238
10184.3 0.2378
10184.43 0.2378
10184.43 0.23760000000000003
10184.44 0.23760000000000003
10184.44 0.23740000000000006
10184.82 0.23740000000000006
10184.82 0.23719999999999997
10185.48 0.23719999999999997
10185.48 0.237
10185.76 0.237
10185.76 0.2368
10185.94 0.2368
10185.94 0.23660000000000003
10185.95 0.23660000000000003
10185.95 0.23640000000000005
10186.22 0.23640000000000005
10186.22 0.23619999999999997
10186.39 0.23619999999999997
10186.39 0.236
10186.45 0.236
10186.45 0.2358
10186.95 0.2358
10186.95 0.23560000000000003
10187.69 0.23560000000000003
10187.69 0.23540000000000005
10188.55 0.23540000000000005
10188.55 0.23519999999999996
10189.09 0.23519999999999996
10189.09 0.235
10190.52 0.235
10190.52 0.2348
10190.65 0.2348
10190.65 0.23460000000000003
10191.04 0.23460000000000003
10191.04 0.23440000000000005
10191.24 0.23440000000000005
10191.24 0.23419999999999996
10191.82 0.23419999999999996
10191.82 0.23399999999999999
10192.15 0.23399999999999999
10192.15 0.2338
10194.02 0.2338
10194.02 0.23360000000000003
10195.84 0.23360000000000003
10195.84 0.23340000000000005
10196.22 0.23340000000000005
10196.22 0.23319999999999996
10196.59 0.23319999999999996
10196.59 0.23299999999999998
10196.98 0.23299999999999998
10196.98 0.2328
10197.05 0.2328
10197.05 0.23260000000000003
10198.17 0.23260000000000003
10198.17 0.23240000000000005
10198.21 0.23240000000000005
10198.21 0.23219999999999996
10199.02 0.23219999999999996
10199.02 0.23199999999999998
10199.97 0.23199999999999998
10199.97 0.2318
10200.21 0.2318
10200.21 0.23140000000000005
10200.21 0.23140000000000005
10200.21 0.23140000000000005
10200.92 0.23140000000000005
10200.92 0.23119999999999996
10202.61 0.23119999999999996
10202.61 0.23099999999999998
10203.08 0.23099999999999998
10203.08 0.2308
10203.59 0.2308
10203.59 0.23060000000000003
10203.82 0.23060000000000003
10203.82 0.23040000000000005
10204.04 0.23040000000000005
10204.04 0.23019999999999996
10204.47 0.23019999999999996
10204.47 0.22999999999999998
10204.61 0.22999999999999998
10204.61 0.2298
10206.95 0.2298
10206.95 0.22960000000000003
10208.04 0.22960000000000003
10208.04 0.22940000000000005
10208.34 0.22940000000000005
10208.34 0.22919999999999996
10208.73 0.22919999999999996
10208.73 0.22899999999999998
10209.7 0.22899999999999998
10209.7 0.2288
10209.86 0.2288
10209.86 0.22860000000000003
10209.92 0.22860000000000003
10209.92 0.22840000000000005
10210.88 0.22840000000000005
10210.88 0.22819999999999996
10211.76 0.22819999999999996
10211.76 0.22799999999999998
10212.54 0.22799999999999998
10212.54 0.2278
10212.92 0.2278
10212.92 0.22760000000000002
10213.45 0.22760000000000002
10213.45 0.22740000000000005
10214.24 0.22740000000000005
10214.24 0.22719999999999996
10214.46 0.22719999999999996
10214.46 0.22699999999999998
10214.96 0.22699999999999998
10214.96 0.2268
10215.03 0.2268
10215.03 0.22660000000000002
10215.29 0.22660000000000002
10215.29 0.22640000000000005
10215.9 0.22640000000000005
10215.9 0.22619999999999996
10216.14 0.22619999999999996
10216.14 0.22599999999999998
10216.59 0.22599999999999998
10216.59 0.2258
10217.72 0.2258
10217.72 0.22560000000000002
10218.9 0.22560000000000002
10218.9 0.22540000000000004
10219.24 0.22540000000000004
10219.24 0.22519999999999996
10220.67 0.22519999999999996
10220.67 0.22499999999999998
10221.32 0.22499999999999998
10221.32 0.2248
10221.95 0.2248
10221.95 0.22460000000000002
10222.46 0.22460000000000002
10222.46 0.22440000000000004
10223.27 0.22440000000000004
10223.27 0.22419999999999995
10223.38 0.22419999999999995
10223.38 0.22399999999999998
10223.39 0.22399999999999998
10223.39 0.2238
10223.73 0.2238
10223.73 0.22360000000000002
10225.32 0.22360000000000002
10225.32 0.22340000000000004
10225.37 0.22340000000000004
10225.37 0.22319999999999995
10225.5 0.22319999999999995
10225.5 0.22299999999999998
10226.02 0.22299999999999998
10226.02 0.2228
10228.37 0.2228
10228.37 0.22260000000000002
10228.54 0.22260000000000002
10228.54 0.22240000000000004
10228.85 0.22240000000000004
10228.85 0.22219999999999995
10229.13 0.22219999999999995
10229.13 0.22199999999999998
10229.46 0.22199999999999998
10229.46 0.2218
10230.83 0.2218
10230.83 0.22160000000000002
10230.84 0.22160000000000002
10230.84 0.22140000000000004
10230.98 0.22140000000000004
10230.98 0.22119999999999995
10231.01 0.22119999999999995
10231.01 0.22099999999999997
10231.56 0.22099999999999997
10231.56 0.2208
10232.35 0.2208
10232.35 0.22060000000000002
10232.44 0.22060000000000002
10232.44 0.22040000000000004
10233.56 0.22040000000000004
10233.56 0.22019999999999995
10233.73 0.22019999999999995
10233.73 0.21999999999999997
10237.78 0.21999999999999997
10237.78 0.2198
10238.44 0.2198
10238.44 0.21960000000000002
10240.96 0.21960000000000002
10240.96 0.21940000000000004
10242.07 0.21940000000000004
10242.07 0.21919999999999995
10245.74 0.21919999999999995
10245.74 0.21899999999999997
10248.93 0.21899999999999997
10248.93 0.2188
10249.06 0.2188
10249.06 0.21860000000000002
10250.51 0.21860000000000002
10250.51 0.21840000000000004
10253.04 0.21840000000000004
10253.04 0.21819999999999995
10253.99 0.21819999999999995
10253.99 0.21799999999999997
10254.84 0.21799999999999997
10254.84 0.2178
10255.88 0.2178
10255.88 0.21760000000000002
10256.02 0.21760000000000002
10256.02 0.21740000000000004
10256.08 0.21740000000000004
10256.08 0.21719999999999995
10257.51 0.21719999999999995
10257.51 0.21699999999999997
10257.54 0.21699999999999997
10257.54 0.2168
10257.83 0.2168
10257.83 0.21660000000000001
10259.5 0.21660000000000001
10259.5 0.21640000000000004
10260.09 0.21640000000000004
10260.09 0.21619999999999995
10262.52 0.21619999999999995
10262.52 0.21599999999999997
10262.87 0.21599999999999997
10262.87 0.2158
10264.02 0.2158
10264.02 0.2156
10264.69 0.2156
10264.69 0.21540000000000004
10266.14 0.21540000000000004
10266.14 0.21519999999999995
10266.46 0.21519999999999995
10266.46 0.2148
10266.46 0.2148
10266.46 0.2148
10266.52 0.2148
10266.52 0.2146
10266.58 0.2146
10266.58 0.21440000000000003
10266.63 0.21440000000000003
10266.63 0.21419999999999995
10267.1 0.21419999999999995
10267.1 0.21399999999999997
10267.26 0.21399999999999997
10267.26 0.2138
10267.34 0.2138
10267.34 0.2136
10267.69 0.2136
10267.69 0.21340000000000003
10267.83 0.21340000000000003
10267.83 0.21319999999999995
10268.81 0.21319999999999995
10268.81 0.21299999999999997
10269.19 0.21299999999999997
10269.19 0.2128
10269.22 0.2128
10269.22 0.2126
10271.09 0.2126
10271.09 0.21240000000000003
10271.75 0.21240000000000003
10271.75 0.21220000000000006
10271.96 0.21220000000000006
10271.96 0.21199999999999997
10274.26 0.21199999999999997
10274.26 0.2118
10274.76 0.2118
10274.76 0.2116
10275.15 0.2116
10275.15 0.21140000000000003
10275.28 0.21140000000000003
10275.28 0.21120000000000005
10276.43 0.21120000000000005
10276.43 0.21099999999999997
10276.65 0.21099999999999997
10276.65 0.2108
10277.03 0.2108
10277.03 0.21040000000000003
10277.03 0.21040000000000003
10277.03 0.21040000000000003
10278.45 0.21040000000000003
10278.45 0.21020000000000005
10278.59 0.21020000000000005
10278.59 0.20999999999999996
10280.66 0.20999999999999996
10280.66 0.2098
10281.08 0.2098
10281.08 0.2096
10282.84 0.2096
10282.84 0.20940000000000003
10283.12 0.20940000000000003
10283.12 0.20920000000000005
10284.33 0.20920000000000005
10284.33 0.20899999999999996
10285.53 0.20899999999999996
10285.53 0.20879999999999999
10286.24 0.20879999999999999
10286.24 0.2086
10286.53 0.2086
10286.53 0.20840000000000003
10288.03 0.20840000000000003
10288.03 0.20820000000000005
10288.94 0.20820000000000005
10288.94 0.20799999999999996
10289.4 0.20799999999999996
10289.4 0.20779999999999998
10291.55 0.20779999999999998
10291.55 0.2076
10292.0 0.2076
10292.0 0.20740000000000003
10292.06 0.20740000000000003
10292.06 0.20720000000000005
10293.07 0.20720000000000005
10293.07 0.20699999999999996
10293.8 0.20699999999999996
10293.8 0.20679999999999998
10294.11 0.20679999999999998
10294.11 0.2066
10294.14 0.2066
10294.14 0.20640000000000003
10296.48 0.20640000000000003
10296.48 0.20620000000000005
10297.14 0.20620000000000005
10297.14 0.20599999999999996
10297.21 0.20599999999999996
10297.21 0.20579999999999998
10299.41 0.20579999999999998
10299.41 0.2056
10299.47 0.2056
10299.47 0.20540000000000003
10302.04 0.20540000000000003
10302.04 0.20520000000000005
10302.55 0.20520000000000005
10302.55 0.20499999999999996
10302.62 0.20499999999999996
10302.62 0.20479999999999998
10303.07 0.20479999999999998
10303.07 0.2046
10303.45 0.2046
10303.45 0.20440000000000003
10303.96 0.20440000000000003
10303.96 0.20420000000000005
10305.0 0.20420000000000005
10305.0 0.20399999999999996
10305.11 0.20399999999999996
10305.11 0.20379999999999998
10305.71 0.20379999999999998
10305.71 0.2036
10305.96 0.2036
10305.96 0.20340000000000003
10306.76 0.20340000000000003
10306.76 0.20320000000000005
10307.54 0.20320000000000005
10307.54 0.20299999999999996
10307.75 0.20299999999999996
10307.75 0.20279999999999998
10307.89 0.20279999999999998
10307.89 0.2026
10308.97 0.2026
10308.97 0.20240000000000002
10309.17 0.20240000000000002
10309.17 0.20220000000000005
10309.6 0.20220000000000005
10309.6 0.20199999999999996
10309.84 0.20199999999999996
10309.84 0.20179999999999998
10310.17 0.20179999999999998
10310.17 0.2016
10310.41 0.2016
10310.41 0.20140000000000002
10311.25 0.20140000000000002
10311.25 0.20120000000000005
10312.95 0.20120000000000005
10312.95 0.20099999999999996
10313.01 0.20099999999999996
10313.01 0.20079999999999998
10313.63 0.20079999999999998
10313.63 0.2006
10314.3 0.2006
10314.3 0.20040000000000002
10314.64 0.20040000000000002
10314.64 0.20020000000000004
10314.73 0.20020000000000004
10314.73 0.19999999999999996
10314.94 0.19999999999999996
10314.94 0.19979999999999998
10315.05 0.19979999999999998
10315.05 0.1996
10315.58 0.1996
10315.58 0.19940000000000002
10319.89 0.19940000000000002
10319.89 0.19920000000000004
10324.36 0.19920000000000004
10324.36 0.19899999999999995
10325.15 0.19899999999999995
10325.15 0.19879999999999998
10325.45 0.19879999999999998
10325.45 0.1986
10328.92 0.1986
10328.92 0.19840000000000002
10329.02 0.19840000000000002
10329.02 0.19820000000000004
10329.62 0.19820000000000004
10329.62 0.19799999999999995
10330.58 0.19799999999999995
10330.58 0.19779999999999998
10331.07 0.19779999999999998
10331.07 0.1976
10331.81 0.1976
10331.81 0.19740000000000002
10332.48 0.19740000000000002
10332.48 0.19720000000000004
10333.26 0.19720000000000004
10333.26 0.19699999999999995
10334.96 0.19699999999999995
10334.96 0.19679999999999997
10335.09 0.19679999999999997
10335.09 0.1966
10335.17 0.1966
10335.17 0.19640000000000002
10336.14 0.19640000000000002
10336.14 0.19620000000000004
10337.68 0.19620000000000004
10337.68 0.19599999999999995
10338.16 0.19599999999999995
10338.16 0.19579999999999997
10338.44 0.19579999999999997
10338.44 0.1956
10338.51 0.1956
10338.51 0.19540000000000002
10339.52 0.19540000000000002
10339.52 0.19520000000000004
10340.33 0.19520000000000004
10340.33 0.19499999999999995
10340.58 0.19499999999999995
10340.58 0.19479999999999997
10341.39 0.19479999999999997
10341.39 0.1946
10343.53 0.1946
10343.53 0.19440000000000002
10343.66 0.19440000000000002
10343.66 0.19420000000000004
10345.21 0.19420000000000004
10345.21 0.19399999999999995
10345.27 0.19399999999999995
10345.27 0.19379999999999997
10345.3 0.19379999999999997
10345.3 0.1936
10345.69 0.1936
10345.69 0.19340000000000002
10345.84 0.19340000000000002
10345.84 0.19320000000000004
10345.88 0.19320000000000004
10345.88 0.19299999999999995
10346.28 0.19299999999999995
10346.28 0.19279999999999997
10346.41 0.19279999999999997
10346.41 0.1926
10346.64 0.1926
10346.64 0.19240000000000002
10346.71 0.19240000000000002
10346.71 0.19220000000000004
10347.37 0.19220000000000004
10347.37 0.19199999999999995
10347.98 0.19199999999999995
10347.98 0.19179999999999997
10348.4 0.19179999999999997
10348.4 0.1916
10348.68 0.1916
10348.68 0.19140000000000001
10349.25 0.19140000000000001
10349.25 0.19120000000000004
10350.46 0.19120000000000004
10350.46 0.19099999999999995
10350.73 0.19099999999999995
10350.73 0.19079999999999997
10351.06 0.19079999999999997
10351.06 0.1906
10351.31 0.1906
10351.31 0.1904
10351.34 0.1904
10351.34 0.19020000000000004
10352.24 0.19020000000000004
10352.24 0.18999999999999995
10352.46 0.18999999999999995
10352.46 0.18979999999999997
10354.41 0.18979999999999997
10354.41 0.1896
10354.51 0.1896
10354.51 0.1894
10355.06 0.1894
10355.06 0.18920000000000003
10356.11 0.18920000000000003
10356.11 0.18899999999999995
10358.3 0.18899999999999995
10358.3 0.18879999999999997
10358.6 0.18879999999999997
10358.6 0.1886
10359.49 0.1886
10359.49 0.1884
10361.73 0.1884
10361.73 0.18820000000000003
10361.92 0.18820000000000003
10361.92 0.18799999999999994
10362.26 0.18799999999999994
10362.26 0.18779999999999997
10362.91 0.18779999999999997
10362.91 0.1876
10363.0 0.1876
10363.0 0.1874
10363.42 0.1874
10363.42 0.18720000000000003
10364.62 0.18720000000000003
10364.62 0.18700000000000006
10364.66 0.18700000000000006
10364.66 0.18679999999999997
10366.28 0.18679999999999997
10366.28 0.1866
10366.43 0.1866
10366.43 0.1864
10368.99 0.1864
10368.99 0.18620000000000003
10369.14 0.18620000000000003
10369.14 0.18600000000000005
10370.36 0.18600000000000005
10370.36 0.18579999999999997
10371.54 0.18579999999999997
10371.54 0.1856
10371.65 0.1856
10371.65 0.1854
10373.36 0.1854
10373.36 0.18520000000000003
10374.55 0.18520000000000003
10374.55 0.18500000000000005
10375.28 0.18500000000000005
10375.28 0.18479999999999996
10375.56 0.18479999999999996
10375.56 0.1846
10375.99 0.1846
10375.99 0.1844
10376.69 0.1844
10376.69 0.18420000000000003
10377.16 0.18420000000000003
10377.16 0.18400000000000005
10377.55 0.18400000000000005
10377.55 0.18379999999999996
10378.58 0.18379999999999996
10378.58 0.18359999999999999
10379.05 0.18359999999999999
10379.05 0.1834
10380.74 0.1834
10380.74 0.18320000000000003
10381.23 0.18320000000000003
10381.23 0.18300000000000005
10381.82 0.18300000000000005
10381.82 0.18279999999999996
10382.41 0.18279999999999996
10382.41 0.18259999999999998
10382.61 0.18259999999999998
10382.61 0.1824
10382.85 0.1824
10382.85 0.18220000000000003
10385.3 0.18220000000000003
10385.3 0.18200000000000005
10386.44 0.18200000000000005
10386.44 0.18179999999999996
10388.01 0.18179999999999996
10388.01 0.18159999999999998
10388.44 0.18159999999999998
10388.44 0.1814
10388.52 0.1814
10388.52 0.18120000000000003
10388.59 0.18120000000000003
10388.59 0.18100000000000005
10388.94 0.18100000000000005
10388.94 0.18079999999999996
10389.26 0.18079999999999996
10389.26 0.18059999999999998
10389.52 0.18059999999999998
10389.52 0.1804
10389.68 0.1804
10389.68 0.18020000000000003
10389.71 0.18020000000000003
10389.71 0.18000000000000005
10389.89 0.18000000000000005
10389.89 0.17979999999999996
10390.06 0.17979999999999996
10390.06 0.17959999999999998
10390.18 0.17959999999999998
10390.18 0.1794
10390.71 0.1794
10390.71 0.17920000000000003
10391.63 0.17920000000000003
10391.63 0.17900000000000005
10392.71 0.17900000000000005
10392.71 0.17879999999999996
10393.02 0.17879999999999996
10393.02 0.17859999999999998
10393.22 0.17859999999999998
10393.22 0.1784
10394.51 0.1784
10394.51 0.17820000000000003
10394.72 0.17820000000000003
10394.72 0.17800000000000005
10395.98 0.17800000000000005
10395.98 0.17779999999999996
10397.48 0.17779999999999996
10397.48 0.17759999999999998
10397.6 0.17759999999999998
10397.6 0.1774
10397.85 0.1774
10397.85 0.17720000000000002
10398.75 0.17720000000000002
10398.75 0.17700000000000005
10400.28 0.17700000000000005
10400.28 0.17679999999999996
10400.59 0.17679999999999996
10400.59 0.17659999999999998
10401.41 0.17659999999999998
10401.41 0.1764
10401.88 0.1764
10401.88 0.17620000000000002
10402.21 0.17620000000000002
10402.21 0.17600000000000005
10402.36 0.17600000000000005
10402.36 0.17579999999999996
10404.62 0.17579999999999996
10404.62 0.17559999999999998
10406.71 0.17559999999999998
10406.71 0.1754
10407.79 0.1754
10407.79 0.17520000000000002
10408.24 0.17520000000000002
10408.24 0.17500000000000004
10409.28 0.17500000000000004
10409.28 0.17479999999999996
10409.29 0.17479999999999996
10409.29 0.17459999999999998
10409.36 0.17459999999999998
10409.36 0.1744
10412.9 0.1744
10412.9 0.17420000000000002
10413.03 0.17420000000000002
10413.03 0.17400000000000004
10413.59 0.17400000000000004
10413.59 0.17379999999999995
10414.51 0.17379999999999995
10414.51 0.17359999999999998
10414.94 0.17359999999999998
10414.94 0.1734
10415.64 0.1734
10415.64 0.17320000000000002
10415.86 0.17320000000000002
10415.86 0.17300000000000004
10417.11 0.17300000000000004
10417.11 0.17279999999999995
10417.47 0.17279999999999995
10417.47 0.17259999999999998
10418.4 0.17259999999999998
10418.4 0.1724
10418.51 0.1724
10418.51 0.17220000000000002
10420.45 0.17220000000000002
10420.45 0.17200000000000004
10420.9 0.17200000000000004
10420.9 0.17179999999999995
10421.8 0.17179999999999995
10421.8 0.17159999999999997
10422.62 0.17159999999999997
10422.62 0.1714
10422.93 0.1714
10422.93 0.17120000000000002
10423.8 0.17120000000000002
10423.8 0.17100000000000004
10425.39 0.17100000000000004
10425.39 0.17079999999999995
10427.69 0.17079999999999995
10427.69 0.17059999999999997
10428.1 0.17059999999999997
10428.1 0.1704
10428.13 0.1704
10428.13 0.17020000000000002
10430.07 0.17020000000000002
10430.07 0.17000000000000004
10435.23 0.17000000000000004
10435.23 0.16979999999999995
10435.61 0.16979999999999995
10435.61 0.16959999999999997
10435.95 0.16959999999999997
10435.95 0.1694
10436.61 0.1694
10436.61 0.16920000000000002
10438.11 0.16920000000000002
10438.11 0.16900000000000004
10438.12 0.16900000000000004
10438.12 0.16879999999999995
10438.92 0.16879999999999995
10438.92 0.16859999999999997
10439.1 0.16859999999999997
10439.1 0.1684
10439.12 0.1684
10439.12 0.16820000000000002
10439.15 0.16820000000000002
10439.15 0.16800000000000004
10440.19 0.16800000000000004
10440.19 0.16779999999999995
10440.24 0.16779999999999995
10440.24 0.16759999999999997
10440.7 0.16759999999999997
10440.7 0.1674
10443.63 0.1674
10443.63 0.16720000000000002
10443.98 0.16720000000000002
10443.98 0.16700000000000004
10444.47 0.16700000000000004
10444.47 0.16679999999999995
10444.67 0.16679999999999995
10444.67 0.16659999999999997
10445.44 0.16659999999999997
10445.44 0.1664
10446.42 0.1664
10446.42 0.16620000000000001
10448.4 0.16620000000000001
10448.4 0.16600000000000004
10448.9 0.16600000000000004
10448.9 0.16579999999999995
10450.63 0.16579999999999995
10450.63 0.16559999999999997
10451.76 0.16559999999999997
10451.76 0.1654
10452.09 0.1654
10452.09 0.1652
10452.4 0.1652
10452.4 0.16500000000000004
10452.72 0.16500000000000004
10452.72 0.16479999999999995
10452.93 0.16479999999999995
10452.93 0.16459999999999997
10455.31 0.16459999999999997
10455.31 0.1644
10456.53 0.1644
10456.53 0.1642
10456.81 0.1642
10456.81 0.16400000000000003
10460.98 0.16400000000000003
10460.98 0.16379999999999995
10461.27 0.16379999999999995
10461.27 0.16359999999999997
10461.44 0.16359999999999997
10461.44 0.1634
10462.59 0.1634
10462.59 0.1632
10463.21 0.1632
10463.21 0.16300000000000003
10464.96 0.16300000000000003
10464.96 0.16279999999999994
10465.2 0.16279999999999994
10465.2 0.16259999999999997
10465.27 0.16259999999999997
10465.27 0.1624
10465.67 0.1624
10465.67 0.1622
10466.03 0.1622
10466.03 0.16200000000000003
10469.9 0.16200000000000003
10469.9 0.16180000000000005
10472.75 0.16180000000000005
10472.75 0.16159999999999997
10472.91 0.16159999999999997
10472.91 0.1614
10473.67 0.1614
10473.67 0.1612
10477.83 0.1612
10477.83 0.16100000000000003
10479.91 0.16100000000000003
10479.91 0.16080000000000005
10479.92 0.16080000000000005
10479.92 0.16059999999999997
10480.93 0.16059999999999997
10480.93 0.1604
10481.56 0.1604
10481.56 0.1602
10481.78 0.1602
10481.78 0.16000000000000003
10482.5 0.16000000000000003
10482.5 0.15980000000000005
10482.87 0.15980000000000005
10482.87 0.15959999999999996
10483.06 0.15959999999999996
10483.06 0.1594
10483.27 0.1594
10483.27 0.1592
10485.88 0.1592
10485.88 0.15900000000000003
10486.51 0.15900000000000003
10486.51 0.15880000000000005
10486.57 0.15880000000000005
10486.57 0.15859999999999996
10486.68 0.15859999999999996
10486.68 0.15839999999999999
10487.02 0.15839999999999999
10487.02 0.1582
10487.08 0.1582
10487.08 0.15800000000000003
10487.39 0.15800000000000003
10487.39 0.15780000000000005
10487.6 0.15780000000000005
10487.6 0.15759999999999996
10488.03 0.15759999999999996
10488.03 0.15739999999999998
10488.22 0.15739999999999998
10488.22 0.1572
10488.35 0.1572
10488.35 0.15700000000000003
10489.19 0.15700000000000003
10489.19 0.15680000000000005
10491.65 0.15680000000000005
10491.65 0.15659999999999996
10491.94 0.15659999999999996
10491.94 0.15639999999999998
10492.15 0.15639999999999998
10492.15 0.1562
10493.9 0.1562
10493.9 0.15600000000000003
10494.78 0.15600000000000003
10494.78 0.15580000000000005
10494.98 0.15580000000000005
10494.98 0.15559999999999996
10495.49 0.15559999999999996
10495.49 0.15539999999999998
10495.88 0.15539999999999998
10495.88 0.1552
10498.77 0.1552
10498.77 0.15500000000000003
10501.59 0.15500000000000003
10501.59 0.15480000000000005
10502.54 0.15480000000000005
10502.54 0.15459999999999996
10504.13 0.15459999999999996
10504.13 0.15439999999999998
10505.93 0.15439999999999998
10505.93 0.1542
10506.21 0.1542
10506.21 0.15400000000000003
10506.71 0.15400000000000003
10506.71 0.15380000000000005
10506.91 0.15380000000000005
10506.91 0.15359999999999996
10507.01 0.15359999999999996
10507.01 0.15339999999999998
10507.55 0.15339999999999998
10507.55 0.1532
10507.61 0.1532
10507.61 0.15300000000000002
10508.04 0.15300000000000002
10508.04 0.15280000000000005
10508.2 0.15280000000000005
10508.2 0.15259999999999996
10508.23 0.15259999999999996
10508.23 0.15239999999999998
10509.96 0.15239999999999998
10509.96 0.1522
10510.0 0.1522
10510.0 0.15200000000000002
10510.97 0.15200000000000002
10510.97 0.15180000000000005
10511.03 0.15180000000000005
10511.03 0.15159999999999996
10511.24 0.15159999999999996
10511.24 0.15139999999999998
10511.78 0.15139999999999998
10511.78 0.1512
10511.99 0.1512
10511.99 0.15100000000000002
10512.06 0.15100000000000002
10512.06 0.15080000000000005
10513.68 0.15080000000000005
10513.68 0.15059999999999996
10513.94 0.15059999999999996
10513.94 0.15039999999999998
10514.0 0.15039999999999998
10514.0 0.1502
10514.1 0.1502
10514.1 0.15000000000000002
10517.97 0.15000000000000002
10517.97 0.14980000000000004
10518.08 0.14980000000000004
10518.08 0.14959999999999996
10518.32 0.14959999999999996
10518.32 0.14939999999999998
10520.83 0.14939999999999998
10520.83 0.1492
10521.84 0.1492
10521.84 0.14900000000000002
10521.97 0.14900000000000002
10521.97 0.14880000000000004
10522.15 0.14880000000000004
10522.15 0.14859999999999995
10522.42 0.14859999999999995
10522.42 0.14839999999999998
10523.17 0.14839999999999998
10523.17 0.1482
10523.42 0.1482
10523.42 0.14800000000000002
10523.8 0.14800000000000002
10523.8 0.14780000000000004
10524.97 0.14780000000000004
10524.97 0.14759999999999995
10525.24 0.14759999999999995
10525.24 0.14739999999999998
10525.73 0.14739999999999998
10525.73 0.1472
10528.59 0.1472
10528.59 0.14700000000000002
10529.55 0.14700000000000002
10529.55 0.14680000000000004
10529.65 0.14680000000000004
10529.65 0.14659999999999995
10530.53 0.14659999999999995
10530.53 0.14639999999999997
10531.23 0.14639999999999997
10531.23 0.1462
10532.07 0.1462
10532.07 0.14600000000000002
10535.34 0.14600000000000002
10535.34 0.14580000000000004
10535.38 0.14580000000000004
10535.38 0.14559999999999995
10536.04 0.14559999999999995
10536.04 0.14539999999999997
10536.14 0.14539999999999997
10536.14 0.1452
10537.24 0.1452
10537.24 0.14500000000000002
10539.07 0.14500000000000002
10539.07 0.14480000000000004
10540.13 0.14480000000000004
10540.13 0.14459999999999995
10540.34 0.14459999999999995
10540.34 0.14439999999999997
10540.63 0.14439999999999997
10540.63 0.1442
10540.73 0.1442
10540.73 0.14400000000000002
10541.13 0.14400000000000002
10541.13 0.14380000000000004
10542.0 0.14380000000000004
10542.0 0.14359999999999995
10543.43 0.14359999999999995
10543.43 0.14339999999999997
10543.49 0.14339999999999997
10543.49 0.1432
10543.71 0.1432
10543.71 0.14300000000000002
10543.82 0.14300000000000002
10543.82 0.14280000000000004
10545.69 0.14280000000000004
10545.69 0.14259999999999995
10546.31 0.14259999999999995
10546.31 0.14239999999999997
10546.65 0.14239999999999997
10546.65 0.1422
10546.78 0.1422
10546.78 0.14200000000000002
10546.93 0.14200000000000002
10546.93 0.14180000000000004
10547.7 0.14180000000000004
10547.7 0.14159999999999995
10547.99 0.14159999999999995
10547.99 0.14139999999999997
10549.11 0.14139999999999997
10549.11 0.1412
10549.65 0.1412
10549.65 0.14100000000000001
10549.66 0.14100000000000001
10549.66 0.14080000000000004
10549.93 0.14080000000000004
10549.93 0.14059999999999995
10552.06 0.14059999999999995
10552.06 0.14039999999999997
10553.82 0.14039999999999997
10553.82 0.1402
10555.24 0.1402
10555.24 0.14
10555.9 0.14
10555.9 0.13980000000000004
10556.84 0.13980000000000004
10556.84 0.13959999999999995
10556.94 0.13959999999999995
10556.94 0.13939999999999997
10557.86 0.13939999999999997
10557.86 0.1392
10557.96 0.1392
10557.96 0.139
10558.75 0.139
10558.75 0.13880000000000003
10559.37 0.13880000000000003
10559.37 0.13859999999999995
10560.06 0.13859999999999995
10560.06 0.13839999999999997
10560.42 0.13839999999999997
10560.42 0.1382
10561.23 0.1382
10561.23 0.138
10561.27 0.138
10561.27 0.13780000000000003
10561.52 0.13780000000000003
10561.52 0.13759999999999994
10561.78 0.13759999999999994
10561.78 0.13739999999999997
10563.51 0.13739999999999997
10563.51 0.1372
10565.45 0.1372
10565.45 0.137
10565.77 0.137
10565.77 0.13680000000000003
10566.04 0.13680000000000003
10566.04 0.13660000000000005
10566.44 0.13660000000000005
10566.44 0.13639999999999997
10567.07 0.13639999999999997
10567.07 0.1362
10567.54 0.1362
10567.54 0.136
10567.69 0.136
10567.69 0.13580000000000003
10569.32 0.13580000000000003
10569.32 0.13560000000000005
10569.59 0.13560000000000005
10569.59 0.13539999999999996
10570.21 0.13539999999999996
10570.21 0.1352
10571.7 0.1352
10571.7 0.135
10572.49 0.135
10572.49 0.13480000000000003
10573.45 0.13480000000000003
10573.45 0.13460000000000005
10574.09 0.13460000000000005
10574.09 0.13439999999999996
10575.24 0.13439999999999996
10575.24 0.13419999999999999
10575.39 0.13419999999999999
10575.39 0.134
10575.52 0.134
10575.52 0.13380000000000003
10575.68 0.13380000000000003
10575.68 0.13360000000000005
10576.35 0.13360000000000005
10576.35 0.13319999999999999
10576.35 0.13319999999999999
10576.35 0.13319999999999999
10578.81 0.13319999999999999
10578.81 0.133
10579.58 0.133
10579.58 0.13260000000000005
10579.58 0.13260000000000005
10579.58 0.13260000000000005
10579.81 0.13260000000000005
10579.81 0.13239999999999996
10579.91 0.13239999999999996
10579.91 0.13219999999999998
10580.76 0.13219999999999998
10580.76 0.132
10581.57 0.132
10581.57 0.13180000000000003
10582.28 0.13180000000000003
10582.28 0.13160000000000005
10583.71 0.13160000000000005
10583.71 0.13139999999999996
10585.81 0.13139999999999996
10585.81 0.13119999999999998
10586.1 0.13119999999999998
10586.1 0.131
10586.45 0.131
10586.45 0.13080000000000003
10588.78 0.13080000000000003
10588.78 0.13060000000000005
10589.3 0.13060000000000005
10589.3 0.13039999999999996
10589.94 0.13039999999999996
10589.94 0.13019999999999998
10591.5 0.13019999999999998
10591.5 0.13
10592.94 0.13
10592.94 0.12980000000000003
10593.09 0.12980000000000003
10593.09 0.12960000000000005
10594.07 0.12960000000000005
10594.07 0.12939999999999996
10595.76 0.12939999999999996
10595.76 0.12919999999999998
10597.88 0.12919999999999998
10597.88 0.129
10598.22 0.129
10598.22 0.12880000000000003
10598.56 0.12880000000000003
10598.56 0.12860000000000005
10598.68 0.12860000000000005
10598.68 0.12839999999999996
10599.74 0.12839999999999996
10599.74 0.12819999999999998
10601.11 0.12819999999999998
10601.11 0.128
10602.47 0.128
10602.47 0.12780000000000002
10603.92 0.12780000000000002
10603.92 0.12760000000000005
10604.35 0.12760000000000005
10604.35 0.12739999999999996
10606.93 0.12739999999999996
10606.93 0.12719999999999998
10607.63 0.12719999999999998
10607.63 0.127
10607.72 0.127
10607.72 0.12680000000000002
10610.27 0.12680000000000002
10610.27 0.12660000000000005
10610.43 0.12660000000000005
10610.43 0.12639999999999996
10611.69 0.12639999999999996
10611.69 0.12619999999999998
10611.86 0.12619999999999998
10611.86 0.126
10612.21 0.126
10612.21 0.12580000000000002
10614.04 0.12580000000000002
10614.04 0.12560000000000004
10614.85 0.12560000000000004
10614.85 0.12539999999999996
10615.88 0.12539999999999996
10615.88 0.12519999999999998
10616.37 0.12519999999999998
10616.37 0.125
10616.54 0.125
10616.54 0.12480000000000002
10616.55 0.12480000000000002
10616.55 0.12460000000000004
10617.39 0.12460000000000004
10617.39 0.12439999999999996
10619.27 0.12439999999999996
10619.27 0.12419999999999998
10621.0 0.12419999999999998
10621.0 0.124
10621.38 0.124
10621.38 0.12380000000000002
10624.19 0.12380000000000002
10624.19 0.12360000000000004
10625.05 0.12360000000000004
10625.05 0.12339999999999995
10625.24 0.12339999999999995
10625.24 0.12319999999999998
10627.15 0.12319999999999998
10627.15 0.123
10627.48 0.123
10627.48 0.12280000000000002
10627.9 0.12280000000000002
10627.9 0.12260000000000004
10628.31 0.12260000000000004
10628.31 0.12239999999999995
10633.29 0.12239999999999995
10633.29 0.12219999999999998
10633.45 0.12219999999999998
10633.45 0.122
10633.57 0.122
10633.57 0.12180000000000002
10633.63 0.12180000000000002
10633.63 0.12160000000000004
10633.88 0.12160000000000004
10633.88 0.12139999999999995
10635.51 0.12139999999999995
10635.51 0.12119999999999997
10635.74 0.12119999999999997
10635.74 0.121
10635.79 0.121
10635.79 0.12080000000000002
10635.87 0.12080000000000002
10635.87 0.12060000000000004
10637.29 0.12060000000000004
10637.29 0.12039999999999995
10638.23 0.12039999999999995
10638.23 0.12019999999999997
10638.81 0.12019999999999997
10638.81 0.12
10639.08 0.12
10639.08 0.11980000000000002
10640.09 0.11980000000000002
10640.09 0.11960000000000004
10642.46 0.11960000000000004
10642.46 0.11939999999999995
10642.94 0.11939999999999995
10642.94 0.11919999999999997
10645.19 0.11919999999999997
10645.19 0.119
10647.47 0.119
10647.47 0.11880000000000002
10647.9 0.11880000000000002
10647.9 0.11860000000000004
10647.98 0.11860000000000004
10647.98 0.11839999999999995
10649.89 0.11839999999999995
10649.89 0.11819999999999997
10650.81 0.11819999999999997
10650.81 0.118
10650.85 0.118
10650.85 0.11780000000000002
10654.7 0.11780000000000002
10654.7 0.11760000000000004
10655.53 0.11760000000000004
10655.53 0.11739999999999995
10656.82 0.11739999999999995
10656.82 0.11719999999999997
10656.84 0.11719999999999997
10656.84 0.11699999999999999
10656.99 0.11699999999999999
10656.99 0.11680000000000001
10657.56 0.11680000000000001
10657.56 0.11660000000000004
10658.43 0.11660000000000004
10658.43 0.11639999999999995
10659.76 0.11639999999999995
10659.76 0.11619999999999997
10661.56 0.11619999999999997
10661.56 0.11599999999999999
10662.13 0.11599999999999999
10662.13 0.11580000000000001
10663.36 0.11580000000000001
10663.36 0.11560000000000004
10663.74 0.11560000000000004
10663.74 0.11539999999999995
10667.77 0.11539999999999995
10667.77 0.11519999999999997
10668.86 0.11519999999999997
10668.86 0.11499999999999999
10669.1 0.11499999999999999
10669.1 0.11480000000000001
10670.12 0.11480000000000001
10670.12 0.11460000000000004
10670.28 0.11460000000000004
10670.28 0.11439999999999995
10673.04 0.11439999999999995
10673.04 0.11419999999999997
10673.57 0.11419999999999997
10673.57 0.11399999999999999
10673.72 0.11399999999999999
10673.72 0.11380000000000001
10673.85 0.11380000000000001
10673.85 0.11360000000000003
10674.16 0.11360000000000003
10674.16 0.11339999999999995
10674.24 0.11339999999999995
10674.24 0.11319999999999997
10674.3 0.11319999999999997
10674.3 0.11299999999999999
10674.42 0.11299999999999999
10674.42 0.11280000000000001
10682.55 0.11280000000000001
10682.55 0.11260000000000003
10682.94 0.11260000000000003
10682.94 0.11240000000000006
10685.48 0.11240000000000006
10685.48 0.11219999999999997
10687.95 0.11219999999999997
10687.95 0.11199999999999999
10689.88 0.11199999999999999
10689.88 0.11180000000000001
10692.78 0.11180000000000001
10692.78 0.11160000000000003
10692.84 0.11160000000000003
10692.84 0.11140000000000005
10693.47 0.11140000000000005
10693.47 0.11119999999999997
10695.4 0.11119999999999997
10695.4 0.11099999999999999
10695.52 0.11099999999999999
10695.52 0.11080000000000001
10695.99 0.11080000000000001
10695.99 0.11060000000000003
10696.3 0.11060000000000003
10696.3 0.11040000000000005
10700.5 0.11040000000000005
10700.5 0.11019999999999996
10700.62 0.11019999999999996
10700.62 0.10999999999999999
10702.49 0.10999999999999999
10702.49 0.10980000000000001
10702.85 0.10980000000000001
10702.85 0.10960000000000003
10703.23 0.10960000000000003
10703.23 0.10940000000000005
10703.85 0.10940000000000005
10703.85 0.10919999999999996
10704.3 0.10919999999999996
10704.3 0.10899999999999999
10705.82 0.10899999999999999
10705.82 0.10880000000000001
10707.6 0.10880000000000001
10707.6 0.10860000000000003
10708.5 0.10860000000000003
10708.5 0.10840000000000005
10709.06 0.10840000000000005
10709.06 0.10819999999999996
10711.64 0.10819999999999996
10711.64 0.10799999999999998
10712.09 0.10799999999999998
10712.09 0.1078
10712.13 0.1078
10712.13 0.10760000000000003
10713.09 0.10760000000000003
10713.09 0.10740000000000005
10713.64 0.10740000000000005
10713.64 0.10719999999999996
10713.94 0.10719999999999996
10713.94 0.10699999999999998
10714.55 0.10699999999999998
10714.55 0.1068
10714.7 0.1068
10714.7 0.10660000000000003
10715.9 0.10660000000000003
10715.9 0.10640000000000005
10716.55 0.10640000000000005
10716.55 0.10619999999999996
10719.04 0.10619999999999996
10719.04 0.10599999999999998
10720.83 0.10599999999999998
10720.83 0.1058
10720.95 0.1058
10720.95 0.10560000000000003
10722.58 0.10560000000000003
10722.58 0.10540000000000005
10722.74 0.10540000000000005
10722.74 0.10519999999999996
10723.45 0.10519999999999996
10723.45 0.10499999999999998
10723.7 0.10499999999999998
10723.7 0.1048
10724.64 0.1048
10724.64 0.10460000000000003
10724.84 0.10460000000000003
10724.84 0.10440000000000005
10725.23 0.10440000000000005
10725.23 0.10419999999999996
10726.11 0.10419999999999996
10726.11 0.10399999999999998
10726.16 0.10399999999999998
10726.16 0.1038
10726.45 0.1038
10726.45 0.10360000000000003
10726.46 0.10360000000000003
10726.46 0.10340000000000005
10728.72 0.10340000000000005
10728.72 0.10319999999999996
10731.08 0.10319999999999996
10731.08 0.10299999999999998
10733.74 0.10299999999999998
10733.74 0.1028
10735.67 0.1028
10735.67 0.10260000000000002
10736.2 0.10260000000000002
10736.2 0.10240000000000005
10736.63 0.10240000000000005
10736.63 0.10219999999999996
10737.43 0.10219999999999996
10737.43 0.10199999999999998
10740.35 0.10199999999999998
10740.35 0.1018
10742.43 0.1018
10742.43 0.10160000000000002
10742.71 0.10160000000000002
10742.71 0.10140000000000005
10743.38 0.10140000000000005
10743.38 0.10119999999999996
10743.65 0.10119999999999996
10743.65 0.10099999999999998
10745.84 0.10099999999999998
10745.84 0.1008
10746.08 0.1008
10746.08 0.10060000000000002
10748.79 0.10060000000000002
10748.79 0.10040000000000004
10749.69 0.10040000000000004
10749.69 0.10019999999999996
10752.17 0.10019999999999996
10752.17 0.09999999999999998
10752.97 0.09999999999999998
10752.97 0.0998
10754.41 0.0998
10754.41 0.09960000000000002
10754.64 0.09960000000000002
10754.64 0.09940000000000004
10754.86 0.09940000000000004
10754.86 0.09919999999999995
10757.9 0.09919999999999995
10757.9 0.09899999999999998
10758.82 0.09899999999999998
10758.82 0.0988
10761.43 0.0988
10761.43 0.09860000000000002
10761.49 0.09860000000000002
10761.49 0.09840000000000004
10763.45 0.09840000000000004
10763.45 0.09819999999999995
10763.8 0.09819999999999995
10763.8 0.09799999999999998
10764.33 0.09799999999999998
10764.33 0.0978
10766.44 0.0978
10766.44 0.09760000000000002
10766.52 0.09760000000000002
10766.52 0.09740000000000004
10767.48 0.09740000000000004
10767.48 0.09719999999999995
10769.05 0.09719999999999995
10769.05 0.09699999999999998
10769.96 0.09699999999999998
10769.96 0.0968
10771.31 0.0968
10771.31 0.09660000000000002
10771.36 0.09660000000000002
10771.36 0.09640000000000004
10771.6 0.09640000000000004
10771.6 0.09619999999999995
10773.58 0.09619999999999995
10773.58 0.09599999999999997
10774.0 0.09599999999999997
10774.0 0.0958
10774.12 0.0958
10774.12 0.09560000000000002
10775.37 0.09560000000000002
10775.37 0.09540000000000004
10775.6 0.09540000000000004
10775.6 0.09519999999999995
10775.87 0.09519999999999995
10775.87 0.09499999999999997
10776.54 0.09499999999999997
10776.54 0.0948
10777.03 0.0948
10777.03 0.09460000000000002
10777.08 0.09460000000000002
10777.08 0.09440000000000004
10777.44 0.09440000000000004
10777.44 0.09419999999999995
10778.98 0.09419999999999995
10778.98 0.09399999999999997
10780.15 0.09399999999999997
10780.15 0.0938
10780.64 0.0938
10780.64 0.09360000000000002
10781.82 0.09360000000000002
10781.82 0.09340000000000004
10782.13 0.09340000000000004
10782.13 0.09319999999999995
10783.69 0.09319999999999995
10783.69 0.09299999999999997
10783.81 0.09299999999999997
10783.81 0.0928
10784.18 0.0928
10784.18 0.09260000000000002
10784.79 0.09260000000000002
10784.79 0.09240000000000004
10785.08 0.09240000000000004
10785.08 0.09219999999999995
10785.46 0.09219999999999995
10785.46 0.09199999999999997
10789.53 0.09199999999999997
10789.53 0.09179999999999999
10789.71 0.09179999999999999
10789.71 0.09160000000000001
10790.03 0.09160000000000001
10790.03 0.09140000000000004
10791.95 0.09140000000000004
10791.95 0.09119999999999995
10792.18 0.09119999999999995
10792.18 0.09099999999999997
10793.26 0.09099999999999997
10793.26 0.09079999999999999
10793.55 0.09079999999999999
10793.55 0.09060000000000001
10794.72 0.09060000000000001
10794.72 0.09040000000000004
10796.44 0.09040000000000004
10796.44 0.09019999999999995
10797.0 0.09019999999999995
10797.0 0.08999999999999997
10797.57 0.08999999999999997
10797.57 0.08979999999999999
10799.13 0.08979999999999999
10799.13 0.08960000000000001
10800.21 0.08960000000000001
10800.21 0.08940000000000003
10805.01 0.08940000000000003
10805.01 0.08919999999999995
10805.25 0.08919999999999995
10805.25 0.08899999999999997
10805.35 0.08899999999999997
10805.35 0.08879999999999999
10806.32 0.08879999999999999
10806.32 0.08860000000000001
10808.53 0.08860000000000001
10808.53 0.08840000000000003
10808.58 0.08840000000000003
10808.58 0.08819999999999995
10808.72 0.08819999999999995
10808.72 0.08799999999999997
10809.4 0.08799999999999997
10809.4 0.08779999999999999
10809.58 0.08779999999999999
10809.58 0.08760000000000001
10810.03 0.08760000000000001
10810.03 0.08740000000000003
10812.65 0.08740000000000003
10812.65 0.08720000000000006
10813.17 0.08720000000000006
10813.17 0.08699999999999997
10815.2 0.08699999999999997
10815.2 0.08679999999999999
10819.4 0.08679999999999999
10819.4 0.08660000000000001
10819.57 0.08660000000000001
10819.57 0.08640000000000003
10822.73 0.08640000000000003
10822.73 0.08620000000000005
10824.94 0.08620000000000005
10824.94 0.08599999999999997
10826.63 0.08599999999999997
10826.63 0.08579999999999999
10827.63 0.08579999999999999
10827.63 0.08560000000000001
10830.01 0.08560000000000001
10830.01 0.08540000000000003
10834.66 0.08540000000000003
10834.66 0.08520000000000005
10835.79 0.08520000000000005
10835.79 0.08499999999999996
10835.98 0.08499999999999996
10835.98 0.08479999999999999
10836.21 0.08479999999999999
10836.21 0.08460000000000001
10836.47 0.08460000000000001
10836.47 0.08440000000000003
10838.08 0.08440000000000003
10838.08 0.08420000000000005
10841.85 0.08420000000000005
10841.85 0.08399999999999996
10845.06 0.08399999999999996
10845.06 0.08379999999999999
10845.62 0.08379999999999999
10845.62 0.08360000000000001
10846.27 0.08360000000000001
10846.27 0.08340000000000003
10847.08 0.08340000000000003
10847.08 0.08320000000000005
10847.95 0.08320000000000005
10847.95 0.08299999999999996
10848.07 0.08299999999999996
10848.07 0.08279999999999998
10850.32 0.08279999999999998
10850.32 0.0826
10856.49 0.0826
10856.49 0.08240000000000003
10859.64 0.08240000000000003
10859.64 0.08220000000000005
10860.01 0.08220000000000005
10860.01 0.08199999999999996
10860.21 0.08199999999999996
10860.21 0.08179999999999998
10860.29 0.08179999999999998
10860.29 0.0816
10861.91 0.0816
10861.91 0.08140000000000003
10862.79 0.08140000000000003
10862.79 0.08120000000000005
10863.04 0.08120000000000005
10863.04 0.08099999999999996
10863.6 0.08099999999999996
10863.6 0.08079999999999998
10864.5 0.08079999999999998
10864.5 0.0806
10865.23 0.0806
10865.23 0.08040000000000003
10865.87 0.08040000000000003
10865.87 0.08020000000000005
10866.34 0.08020000000000005
10866.34 0.07999999999999996
10867.3 0.07999999999999996
10867.3 0.07979999999999998
10872.38 0.07979999999999998
10872.38 0.0796
10875.34 0.0796
10875.34 0.07940000000000003
10877.08 0.07940000000000003
10877.08 0.07920000000000005
10877.16 0.07920000000000005
10877.16 0.07899999999999996
10878.46 0.07899999999999996
10878.46 0.07879999999999998
10879.9 0.07879999999999998
10879.9 0.0786
10880.71 0.0786
10880.71 0.07840000000000003
10881.19 0.07840000000000003
10881.19 0.07820000000000005
10883.53 0.07820000000000005
10883.53 0.07799999999999996
10883.88 0.07799999999999996
10883.88 0.07779999999999998
10884.32 0.07779999999999998
10884.32 0.0776
10884.72 0.0776
10884.72 0.07740000000000002
10886.09 0.07740000000000002
10886.09 0.07720000000000005
10888.14 0.07720000000000005
10888.14 0.07699999999999996
10891.1 0.07699999999999996
10891.1 0.07679999999999998
10892.79 0.07679999999999998
10892.79 0.0766
10894.28 0.0766
10894.28 0.07640000000000002
10897.93 0.07640000000000002
10897.93 0.07620000000000005
10900.12 0.07620000000000005
10900.12 0.07599999999999996
10900.69 0.07599999999999996
10900.69 0.07579999999999998
10901.1 0.07579999999999998
10901.1 0.0756
10901.44 0.0756
10901.44 0.07540000000000002
10902.21 0.07540000000000002
10902.21 0.07520000000000004
10907.13 0.07520000000000004
10907.13 0.07499999999999996
10909.83 0.07499999999999996
10909.83 0.07479999999999998
10912.88 0.07479999999999998
10912.88 0.0746
10913.19 0.0746
10913.19 0.07440000000000002
10913.71 0.07440000000000002
10913.71 0.07420000000000004
10915.42 0.07420000000000004
10915.42 0.07399999999999995
10918.63 0.07399999999999995
10918.63 0.07379999999999998
10918.78 0.07379999999999998
10918.78 0.0736
10919.42 0.0736
10919.42 0.07340000000000002
10919.51 0.07340000000000002
10919.51 0.07320000000000004
10923.04 0.07320000000000004
10923.04 0.07299999999999995
10923.66 0.07299999999999995
10923.66 0.07279999999999998
10925.6 0.07279999999999998
10925.6 0.0726
10929.03 0.0726
10929.03 0.07240000000000002
10929.15 0.07240000000000002
10929.15 0.07220000000000004
10929.86 0.07220000000000004
10929.86 0.07199999999999995
10930.92 0.07199999999999995
10930.92 0.07179999999999997
10933.3 0.07179999999999997
10933.3 0.0716
10933.39 0.0716
10933.39 0.07140000000000002
10933.61 0.07140000000000002
10933.61 0.07120000000000004
10934.95 0.07120000000000004
10934.95 0.07099999999999995
10935.53 0.07099999999999995
10935.53 0.07079999999999997
10936.06 0.07079999999999997
10936.06 0.0706
10938.09 0.0706
10938.09 0.07040000000000002
10938.24 0.07040000000000002
10938.24 0.07020000000000004
10939.41 0.07020000000000004
10939.41 0.06999999999999995
10939.77 0.06999999999999995
10939.77 0.06979999999999997
10940.23 0.06979999999999997
10940.23 0.0696
10941.6 0.0696
10941.6 0.06940000000000002
10945.21 0.06940000000000002
10945.21 0.06920000000000004
10946.23 0.06920000000000004
10946.23 0.06899999999999995
10946.32 0.06899999999999995
10946.32 0.06879999999999997
10949.93 0.06879999999999997
10949.93 0.0686
10951.73 0.0686
10951.73 0.06840000000000002
10952.11 0.06840000000000002
10952.11 0.06820000000000004
10952.32 0.06820000000000004
10952.32 0.06799999999999995
10954.16 0.06799999999999995
10954.16 0.06779999999999997
10956.92 0.06779999999999997
10956.92 0.0676
10961.08 0.0676
10961.08 0.06740000000000002
10961.85 0.06740000000000002
10961.85 0.06720000000000004
10964.16 0.06720000000000004
10964.16 0.06699999999999995
10964.18 0.06699999999999995
10964.18 0.06679999999999997
10964.31 0.06679999999999997
10964.31 0.06659999999999999
10964.51 0.06659999999999999
10964.51 0.06640000000000001
10966.08 0.06640000000000001
10966.08 0.06620000000000004
10966.36 0.06620000000000004
10966.36 0.06599999999999995
10966.44 0.06599999999999995
10966.44 0.06579999999999997
10967.7 0.06579999999999997
10967.7 0.06559999999999999
10968.07 0.06559999999999999
10968.07 0.06540000000000001
10968.29 0.06540000000000001
10968.29 0.06520000000000004
10970.04 0.06520000000000004
10970.04 0.06499999999999995
10970.32 0.06499999999999995
10970.32 0.06479999999999997
10970.88 0.06479999999999997
10970.88 0.06459999999999999
10971.18 0.06459999999999999
10971.18 0.06440000000000001
10971.55 0.06440000000000001
10971.55 0.06420000000000003
10972.02 0.06420000000000003
10972.02 0.06399999999999995
10977.89 0.06399999999999995
10977.89 0.06379999999999997
10978.72 0.06379999999999997
10978.72 0.06359999999999999
10980.04 0.06359999999999999
10980.04 0.06340000000000001
10983.88 0.06340000000000001
10983.88 0.06320000000000003
10984.68 0.06320000000000003
10984.68 0.06299999999999994
10985.33 0.06299999999999994
10985.33 0.06279999999999997
10986.01 0.06279999999999997
10986.01 0.06259999999999999
10986.11 0.06259999999999999
10986.11 0.06240000000000001
10987.53 0.06240000000000001
10987.53 0.06220000000000003
10988.96 0.06220000000000003
10988.96 0.062000000000000055
10989.57 0.062000000000000055
10989.57 0.061799999999999966
10991.65 0.061799999999999966
10991.65 0.06159999999999999
10994.7 0.06159999999999999
10994.7 0.06140000000000001
10998.94 0.06140000000000001
10998.94 0.06120000000000003
10998.95 0.06120000000000003
10998.95 0.061000000000000054
10999.57 0.061000000000000054
10999.57 0.060799999999999965
11001.26 0.060799999999999965
11001.26 0.06059999999999999
11003.78 0.06059999999999999
11003.78 0.06040000000000001
11004.79 0.06040000000000001
11004.79 0.06020000000000003
11005.73 0.06020000000000003
11005.73 0.06000000000000005
11005.84 0.06000000000000005
11005.84 0.059799999999999964
11009.35 0.059799999999999964
11009.35 0.059599999999999986
11010.29 0.059599999999999986
11010.29 0.05940000000000001
11011.2 0.05940000000000001
11011.2 0.05920000000000003
11015.8 0.05920000000000003
11015.8 0.05900000000000005
11015.93 0.05900000000000005
11015.93 0.05879999999999996
11016.32 0.05879999999999996
11016.32 0.058599999999999985
11017.31 0.058599999999999985
11017.31 0.05840000000000001
11017.44 0.05840000000000001
11017.44 0.05820000000000003
11017.83 0.05820000000000003
11017.83 0.05800000000000005
11018.38 0.05800000000000005
11018.38 0.05779999999999996
11023.86 0.05779999999999996
11023.86 0.057599999999999985
11023.97 0.057599999999999985
11023.97 0.05740000000000001
11025.48 0.05740000000000001
11025.48 0.05720000000000003
11030.69 0.05720000000000003
11030.69 0.05700000000000005
11034.6 0.05700000000000005
11034.6 0.05679999999999996
11034.92 0.05679999999999996
11034.92 0.056599999999999984
11038.75 0.056599999999999984
11038.75 0.056400000000000006
11040.71 0.056400000000000006
11040.71 0.05620000000000003
11041.69 0.05620000000000003
11041.69 0.05600000000000005
11042.14 0.05600000000000005
11042.14 0.05579999999999996
11043.78 0.05579999999999996
11043.78 0.05559999999999998
11046.13 0.05559999999999998
11046.13 0.055400000000000005
11051.33 0.055400000000000005
11051.33 0.05520000000000003
11051.46 0.05520000000000003
11051.46 0.05500000000000005
11053.13 0.05500000000000005
11053.13 0.05479999999999996
11053.25 0.05479999999999996
11053.25 0.05459999999999998
11053.95 0.05459999999999998
11053.95 0.054400000000000004
11054.21 0.054400000000000004
11054.21 0.054200000000000026
11055.05 0.054200000000000026
11055.05 0.05400000000000005
11059.0 0.05400000000000005
11059.0 0.05379999999999996
11059.66 0.05379999999999996
11059.66 0.05359999999999998
11064.54 0.05359999999999998
11064.54 0.0534
11069.24 0.0534
11069.24 0.053200000000000025
11073.98 0.053200000000000025
11073.98 0.05300000000000005
11074.18 0.05300000000000005
11074.18 0.05279999999999996
11076.11 0.05279999999999996
11076.11 0.05259999999999998
11077.91 0.05259999999999998
11077.91 0.0524
11080.92 0.0524
11080.92 0.052200000000000024
11081.6 0.052200000000000024
11081.6 0.052000000000000046
11087.53 0.052000000000000046
11087.53 0.05179999999999996
11087.57 0.05179999999999996
11087.57 0.05159999999999998
11093.23 0.05159999999999998
11093.23 0.0514
11093.42 0.0514
11093.42 0.05120000000000002
11093.75 0.05120000000000002
11093.75 0.051000000000000045
11096.28 0.051000000000000045
11096.28 0.050799999999999956
11100.23 0.050799999999999956
11100.23 0.05059999999999998
11100.6 0.05059999999999998
11100.6 0.0504
11101.9 0.0504
11101.9 0.05020000000000002
11102.47 0.05020000000000002
11102.47 0.050000000000000044
11105.25 0.050000000000000044
11105.25 0.049799999999999955
11108.95 0.049799999999999955
11108.95 0.04959999999999998
11111.43 0.04959999999999998
11111.43 0.0494
11112.77 0.0494
11112.77 0.04920000000000002
11112.94 0.04920000000000002
11112.94 0.049000000000000044
11117.85 0.049000000000000044
11117.85 0.048799999999999955
11119.05 0.048799999999999955
11119.05 0.04859999999999998
11120.0 0.04859999999999998
11120.0 0.0484
11120.69 0.0484
11120.69 0.04820000000000002
11121.56 0.04820000000000002
11121.56 0.04800000000000004
11121.72 0.04800000000000004
11121.72 0.047799999999999954
11123.11 0.047799999999999954
11123.11 0.047599999999999976
11124.05 0.047599999999999976
11124.05 0.0474
11126.43 0.0474
11126.43 0.04720000000000002
11132.9 0.04720000000000002
11132.9 0.04700000000000004
11137.18 0.04700000000000004
11137.18 0.04679999999999995
11138.31 0.04679999999999995
11138.31 0.046599999999999975
11139.39 0.046599999999999975
11139.39 0.0464
11139.54 0.0464
11139.54 0.04620000000000002
11142.52 0.04620000000000002
11142.52 0.04600000000000004
11142.84 0.04600000000000004
11142.84 0.04579999999999995
11143.72 0.04579999999999995
11143.72 0.045599999999999974
11145.1 0.045599999999999974
11145.1 0.045399999999999996
11151.79 0.045399999999999996
11151.79 0.04520000000000002
11151.83 0.04520000000000002
11151.83 0.04500000000000004
11153.68 0.04500000000000004
11153.68 0.04479999999999995
11159.25 0.04479999999999995
11159.25 0.04459999999999997
11160.47 0.04459999999999997
11160.47 0.044399999999999995
11164.23 0.044399999999999995
11164.23 0.04420000000000002
11170.73 0.04420000000000002
11170.73 0.04400000000000004
11175.01 0.04400000000000004
11175.01 0.04379999999999995
11175.28 0.04379999999999995
11175.28 0.04359999999999997
11176.78 0.04359999999999997
11176.78 0.043399999999999994
11180.74 0.043399999999999994
11180.74 0.043200000000000016
11182.66 0.043200000000000016
11182.66 0.04300000000000004
11185.51 0.04300000000000004
11185.51 0.04279999999999995
11186.99 0.04279999999999995
11186.99 0.04259999999999997
11195.24 0.04259999999999997
11195.24 0.04239999999999999
11195.53 0.04239999999999999
11195.53 0.042200000000000015
11196.56 0.042200000000000015
11196.56 0.04200000000000004
11198.85 0.04200000000000004
11198.85 0.04179999999999995
11202.39 0.04179999999999995
11202.39 0.04159999999999997
11203.38 0.04159999999999997
11203.38 0.04139999999999999
11203.48 0.04139999999999999
11203.48 0.041200000000000014
11204.06 0.041200000000000014
11204.06 0.041000000000000036
11204.65 0.041000000000000036
11204.65 0.04079999999999995
11205.09 0.04079999999999995
11205.09 0.04059999999999997
11207.54 0.04059999999999997
11207.54 0.04039999999999999
11214.64 0.04039999999999999
11214.64 0.040200000000000014
11220.32 0.040200000000000014
11220.32 0.040000000000000036
11223.17 0.040000000000000036
11223.17 0.03979999999999995
11226.26 0.03979999999999995
11226.26 0.03959999999999997
11226.7 0.03959999999999997
11226.7 0.03939999999999999
11229.97 0.03939999999999999
11229.97 0.03920000000000001
11233.66 0.03920000000000001
11233.66 0.039000000000000035
11234.37 0.039000000000000035
11234.37 0.038799999999999946
11235.57 0.038799999999999946
11235.57 0.03859999999999997
11236.45 0.03859999999999997
11236.45 0.03839999999999999
11238.62 0.03839999999999999
11238.62 0.03820000000000001
11240.81 0.03820000000000001
11240.81 0.038000000000000034
11246.68 0.038000000000000034
11246.68 0.037799999999999945
11247.15 0.037799999999999945
11247.15 0.03759999999999997
11248.14 0.03759999999999997
11248.14 0.03739999999999999
11250.45 0.03739999999999999
11250.45 0.03720000000000001
11252.29 0.03720000000000001
11252.29 0.03700000000000003
11254.42 0.03700000000000003
11254.42 0.036800000000000055
11254.98 0.036800000000000055
11254.98 0.036599999999999966
11259.61 0.036599999999999966
11259.61 0.03639999999999999
11260.96 0.03639999999999999
11260.96 0.03620000000000001
11263.53 0.03620000000000001
11263.53 0.03600000000000003
11284.71 0.03600000000000003
11284.71 0.035800000000000054
11285.38 0.035800000000000054
11285.38 0.035599999999999965
11285.71 0.035599999999999965
11285.71 0.03539999999999999
11286.0 0.03539999999999999
11286.0 0.03520000000000001
11292.64 0.03520000000000001
11292.64 0.03500000000000003
11295.31 0.03500000000000003
11295.31 0.03480000000000005
11295.95 0.03480000000000005
11295.95 0.034599999999999964
11297.0 0.034599999999999964
11297.0 0.034399999999999986
11298.94 0.034399999999999986
11298.94 0.03420000000000001
11307.36 0.03420000000000001
11307.36 0.03400000000000003
11312.23 0.03400000000000003
11312.23 0.03380000000000005
11319.98 0.03380000000000005
11319.98 0.03359999999999996
11320.99 0.03359999999999996
11320.99 0.033399999999999985
11321.88 0.033399999999999985
11321.88 0.03320000000000001
11323.11 0.03320000000000001
11323.11 0.03300000000000003
11336.77 0.03300000000000003
11336.77 0.03280000000000005
11336.81 0.03280000000000005
11336.81 0.03259999999999996
11338.13 0.03259999999999996
11338.13 0.032399999999999984
11340.92 0.032399999999999984
11340.92 0.032200000000000006
11344.44 0.032200000000000006
11344.44 0.03200000000000003
11347.15 0.03200000000000003
11347.15 0.03180000000000005
11354.73 0.03180000000000005
11354.73 0.03159999999999996
11356.43 0.03159999999999996
11356.43 0.031399999999999983
11358.0 0.031399999999999983
11358.0 0.031200000000000006
11360.63 0.031200000000000006
11360.63 0.031000000000000028
11361.04 0.031000000000000028
11361.04 0.03080000000000005
11361.09 0.03080000000000005
11361.09 0.03059999999999996
11362.57 0.03059999999999996
11362.57 0.030399999999999983
11366.86 0.030399999999999983
11366.86 0.030200000000000005
11371.66 0.030200000000000005
11371.66 0.030000000000000027
11375.31 0.030000000000000027
11375.31 0.02959999999999996
11375.31 0.02959999999999996
11375.31 0.02959999999999996
11378.37 0.02959999999999996
11378.37 0.02939999999999998
11383.94 0.02939999999999998
11383.94 0.029200000000000004
11385.5 0.029200000000000004
11385.5 0.029000000000000026
11385.86 0.029000000000000026
11385.86 0.028800000000000048
11387.26 0.028800000000000048
11387.26 0.02859999999999996
11389.79 0.02859999999999996
11389.79 0.02839999999999998
11392.98 0.02839999999999998
11392.98 0.028200000000000003
11394.34 0.028200000000000003
11394.34 0.028000000000000025
11395.28 0.028000000000000025
11395.28 0.027800000000000047
11404.56 0.027800000000000047
11404.56 0.027599999999999958
11406.27 0.027599999999999958
11406.27 0.02739999999999998
11412.64 0.02739999999999998
11412.64 0.027200000000000002
11419.27 0.027200000000000002
11419.27 0.027000000000000024
11420.3 0.027000000000000024
11420.3 0.026800000000000046
11420.94 0.026800000000000046
11420.94 0.026599999999999957
11421.43 0.026599999999999957
11421.43 0.02639999999999998
11423.33 0.02639999999999998
11423.33 0.0262
11430.71 0.0262
11430.71 0.026000000000000023
11432.33 0.026000000000000023
11432.33 0.025800000000000045
11439.34 0.025800000000000045
11439.34 0.025599999999999956
11442.09 0.025599999999999956
11442.09 0.025399999999999978
11457.4 0.025399999999999978
11457.4 0.0252
11457.85 0.0252
11457.85 0.025000000000000022
11460.92 0.025000000000000022
11460.92 0.024800000000000044
11480.6 0.024800000000000044
11480.6 0.024599999999999955
11485.38 0.024599999999999955
11485.38 0.024399999999999977
11485.48 0.024399999999999977
11485.48 0.0242
11486.18 0.0242
11486.18 0.02400000000000002
11497.25 0.02400000000000002
11497.25 0.023800000000000043
11498.41 0.023800000000000043
11498.41 0.023599999999999954
11500.0 0.023599999999999954
11500.0 0.023399999999999976
11504.47 0.023399999999999976
11504.47 0.0232
11509.3 0.0232
11509.3 0.02300000000000002
11509.44 0.02300000000000002
11509.44 0.022800000000000042
11511.72 0.022800000000000042
11511.72 0.022599999999999953
11512.5 0.022599999999999953
11512.5 0.022399999999999975
11514.75 0.022399999999999975
11514.75 0.022199999999999998
11514.85 0.022199999999999998
11514.85 0.02200000000000002
11517.37 0.02200000000000002
11517.37 0.02180000000000004
11520.94 0.02180000000000004
11520.94 0.021599999999999953
11522.22 0.021599999999999953
11522.22 0.021399999999999975
11523.58 0.021399999999999975
11523.58 0.021199999999999997
11524.88 0.021199999999999997
11524.88 0.02100000000000002
11527.81 0.02100000000000002
11527.81 0.02080000000000004
11528.29 0.02080000000000004
11528.29 0.02059999999999995
11530.98 0.02059999999999995
11530.98 0.020399999999999974
11532.54 0.020399999999999974
11532.54 0.020199999999999996
11535.75 0.020199999999999996
11535.75 0.020000000000000018
11539.15 0.020000000000000018
11539.15 0.01980000000000004
11539.61 0.01980000000000004
11539.61 0.01959999999999995
11541.71 0.01959999999999995
11541.71 0.019399999999999973
11542.54 0.019399999999999973
11542.54 0.019199999999999995
11544.5 0.019199999999999995
11544.5 0.019000000000000017
11548.65 0.019000000000000017
11548.65 0.01880000000000004
11565.39 0.01880000000000004
11565.39 0.01859999999999995
11571.74 0.01859999999999995
11571.74 0.018399999999999972
11576.3 0.018399999999999972
11576.3 0.018199999999999994
11576.45 0.018199999999999994
11576.45 0.018000000000000016
11583.75 0.018000000000000016
11583.75 0.017800000000000038
11585.71 0.017800000000000038
11585.71 0.01759999999999995
11588.27 0.01759999999999995
11588.27 0.01739999999999997
11594.65 0.01739999999999997
11594.65 0.017199999999999993
11600.43 0.017199999999999993
11600.43 0.017000000000000015
11612.29 0.017000000000000015
11612.29 0.016800000000000037
11612.91 0.016800000000000037
11612.91 0.016599999999999948
11616.14 0.016599999999999948
11616.14 0.01639999999999997
11617.36 0.01639999999999997
11617.36 0.016199999999999992
11635.76 0.016199999999999992
11635.76 0.016000000000000014
11642.77 0.016000000000000014
11642.77 0.015800000000000036
11656.18 0.015800000000000036
11656.18 0.015599999999999947
11656.35 0.015599999999999947
11656.35 0.01539999999999997
11658.62 0.01539999999999997
11658.62 0.015199999999999991
11665.65 0.015199999999999991
11665.65 0.015000000000000013
11666.55 0.015000000000000013
11666.55 0.014800000000000035
11678.84 0.014800000000000035
11678.84 0.014599999999999946
11682.25 0.014599999999999946
11682.25 0.014399999999999968
11682.37 0.014399999999999968
11682.37 0.01419999999999999
11686.64 0.01419999999999999
11686.64 0.014000000000000012
11689.53 0.014000000000000012
11689.53 0.013800000000000034
11703.8 0.013800000000000034
11703.8 0.013599999999999945
11708.33 0.013599999999999945
11708.33 0.013399999999999967
11709.86 0.013399999999999967
11709.86 0.01319999999999999
11732.87 0.01319999999999999
11732.87 0.013000000000000012
11738.24 0.013000000000000012
11738.24 0.012800000000000034
11788.06 0.012800000000000034
11788.06 0.012599999999999945
11792.39 0.012599999999999945
11792.39 0.012399999999999967
11803.67 0.012399999999999967
11803.67 0.012199999999999989
11812.11 0.012199999999999989
11812.11 0.01200000000000001
11828.81 0.01200000000000001
11828.81 0.011800000000000033
11829.04 0.011800000000000033
11829.04 0.011600000000000055
11830.8 0.011600000000000055
11830.8 0.011399999999999966
11838.57 0.011399999999999966
11838.57 0.011199999999999988
11844.38 0.011199999999999988
11844.38 0.01100000000000001
11850.68 0.01100000000000001
11850.68 0.010800000000000032
11854.45 0.010800000000000032
11854.45 0.010600000000000054
11856.93 0.010600000000000054
11856.93 0.010399999999999965
11872.01 0.010399999999999965
11872.01 0.010199999999999987
11884.33 0.010199999999999987
11884.33 0.010000000000000009
11905.77 0.010000000000000009
11905.77 0.009800000000000031
11908.98 0.009800000000000031
11908.98 0.009600000000000053
11922.55 0.009600000000000053
11922.55 0.009399999999999964
11932.6 0.009399999999999964
11932.6 0.009199999999999986
11947.52 0.009199999999999986
11947.52 0.009000000000000008
11962.59 0.009000000000000008
11962.59 0.00880000000000003
11962.86 0.00880000000000003
11962.86 0.008600000000000052
11966.64 0.008600000000000052
11966.64 0.008399999999999963
11992.38 0.008399999999999963
11992.38 0.008199999999999985
12025.02 0.008199999999999985
12025.02 0.008000000000000007
12070.4 0.008000000000000007
12070.4 0.007800000000000029
12085.63 0.007800000000000029
12085.63 0.007600000000000051
12092.75 0.007600000000000051
12092.75 0.007399999999999962
12111.6 0.007399999999999962
12111.6 0.007199999999999984
12117.06 0.007199999999999984
12117.06 0.007000000000000006
12122.47 0.007000000000000006
12122.47 0.006800000000000028
12123.54 0.006800000000000028
12123.54 0.00660000000000005
12168.72 0.00660000000000005
12168.72 0.006399999999999961
12177.7 0.006399999999999961
12177.7 0.006199999999999983
12216.2 0.006199999999999983
12216.2 0.006000000000000005
12218.38 0.006000000000000005
12218.38 0.005800000000000027
12230.0 0.005800000000000027
12230.0 0.005600000000000049
12262.44 0.005600000000000049
12262.44 0.00539999999999996
12264.62 0.00539999999999996
12264.62 0.005199999999999982
12285.54 0.005199999999999982
12285.54 0.0050000000000000044
12289.69 0.0050000000000000044
12289.69 0.0048000000000000265
12344.75 0.0048000000000000265
12344.75 0.0046000000000000485
12357.19 0.0046000000000000485
12357.19 0.0043999999999999595
12371.87 0.0043999999999999595
12371.87 0.0041999999999999815
12437.85 0.0041999999999999815
12437.85 0.0040000000000000036
12445.96 0.0040000000000000036
12445.96 0.0038000000000000256
12451.89 0.0038000000000000256
12451.89 0.0036000000000000476
12487.46 0.0036000000000000476
12487.46 0.0033999999999999586
12495.22 0.0033999999999999586
12495.22 0.0031999999999999806
12502.2 0.0031999999999999806
12502.2 0.0030000000000000027
12513.09 0.0030000000000000027
12513.09 0.0028000000000000247
12514.28 0.0028000000000000247
12514.28 0.0026000000000000467
12518.14 0.0026000000000000467
12518.14 0.0023999999999999577
12581.66 0.0023999999999999577
12581.66 0.0021999999999999797
12671.27 0.0021999999999999797
12671.27 0.0020000000000000018
12800.7 0.0020000000000000018
12800.7 0.0018000000000000238
12806.59 0.0018000000000000238
12806.59 0.0016000000000000458
12954.29 0.0016000000000000458
12954.29 0.0013999999999999568
13019.04 0.0013999999999999568
13019.04 0.0011999999999999789
13177.01 0.0011999999999999789
13177.01 0.0010000000000000009
13362.15 0.0010000000000000009
13362.15 0.0008000000000000229
13480.62 0.0008000000000000229
13480.62 0.0006000000000000449
13692.41 0.0006000000000000449
13692.41 0.00039999999999995595
13808.56 0.00039999999999995595
13808.56 0.00019999999999997797


==> tikz/probsat/logn_fit_cdf_geom.csv <==
6807.379999999999 0.0001515486971409143
6812.2261371033055 0.0001562904316687269
6817.075724145475 0.00016116988462090416
6821.928763582501 0.00016619070953701286
6826.785257872126 0.00017135664623443758
6831.64520947384 0.00017667152253776663
6836.508620848884 0.00018213925603442467
6841.375494460253 0.00018776385585676778
6846.245832772695 0.00019354942449078782
6851.119638252711 0.00019950015961160242
6855.996913368566 0.00020562035594591594
6860.877660590261 0.00021191440716153567
6865.761882389577 0.00021838680778423655
6870.649581240047 0.00022504215514194858
6875.540759616964 0.0002318851513365322
6880.435419997385 0.0002389206052432269
6885.33356486013 0.0002461534345379
6890.2351966857805 0.00025358866775222175
6895.14031795669 0.00026123144635688576
6900.048931156974 0.00026908702687296186
6904.961038772518 0.00027716078301148685
6909.876643290978 0.00028545820784140163
6914.795747201781 0.0002939849159858791
6919.718352996123 0.00030274664584713847
6924.644463166979 0.00031174926185982614
6929.574080209094 0.0003209987567729659
6934.507206618991 0.00033050125396059493
6939.44384489497 0.00034026300976105605
6944.3839975371175 0.00035029041584503506
6949.327667047277 0.00036059000161224705
6954.274855929094 0.0003711684366170085
6959.225566687991 0.00038203253302240863
6964.179801831174 0.000393189248083255
6969.137563867633 0.00040464568665771444
6974.098855308142 0.0004164091037476057
6979.0636786652685 0.00042848690706731915
6984.032036453362 0.00044088665964126043
6989.003931188566 0.00045361608242982214
6993.979365388813 0.00046668305698369567
6998.958341573831 0.0004800956281265406
7003.940862265138 0.0004938620066657999
7008.92692998605 0.000507990572131632
7013.916547261678 0.0005224898755437408
7018.90971661893 0.0005373686422060121
7023.906440586515 0.0005526357745287674
7028.906721694941 0.0005683003548784867
7033.910562476516 0.0005843716484547311
7038.91796546536 0.0006008591061942089
7043.928933197375 0.0006177723677015074
7048.94346821029 0.0006351212642066628
7053.961573043633 0.0006529158215488339
7058.983250238738 0.0006711662631861769
7064.008502338752 0.0006898830132314701
7069.03733188863 0.0007090766995132408
7074.06974143514 0.0007287581566620448
7079.105733526861 0.0007489384292216232
7084.145310714188 0.0007696287747844985
7089.188475549332 0.0007908406671517323
7094.235230586319 0.000812585799516386
7099.2855783809955 0.0008348760876703682
7104.339521491025 0.0008577236732340954
7109.397062475894 0.000881140926908754
7114.45820389691 0.0009051404517504409
7119.522948317204 0.0009297350864659617
7124.591298301732 0.0009549379087295751
7129.663256417283 0.0009807622385203598
7134.738825232451 0.0010072216414793614
7139.818007317681 0.001034329932286556
7144.900805245241 0.001062101178056284
7149.987221589228 0.0010905497017511688
7155.077258925576 0.0011196900856136499
7160.170919832048 0.0011495371746144856
7165.268206888244 0.0011801060799176777
7170.369122675601 0.0012114121823610545
7175.473669777392 0.0012434711359518393
7180.581850778732 0.0012762988713764774
7185.693668266574 0.0013099115995240523
7190.809124829711 0.0013443258150223315
7195.928223058784 0.0013795582997859607
7201.050965546274 0.0014156261265757199
7206.177354886509 0.0014525466625681471
7211.307393675664 0.0014903375729346721
7216.441084511761 0.0015290168244293904
7221.5784299946745 0.0015686026889845334
7226.719432726133 0.0016091137473128122
7231.864095309699 0.0016505688925153516
7237.012420350808 0.001692987333695134
7242.164410456743 0.00173638859957374
7247.320068236646 0.001780792542111334
7252.479396301513 0.0018262193401284439
7257.6423972642 0.0018726895029285643
7262.809073739423 0.0019202238739205522
7267.97942834376 0.001968843634239645
7273.153463695652 0.0020185703063659716
7278.331182415402 0.00206942575773947
7283.512587125179 0.002121432204370064
7288.697680449022 0.0021746122144417654
7293.886465012834 0.002228988711909569
7299.07894344439 0.00228458498008801
7304.275118373332 0.002341424665229901
7309.474992431177 0.0023995317800941524
7314.678568251317 0.0024589307075012787
7319.885848469024 0.0025196462038752725
7325.0968357214215 0.002581703402770214
7330.311532647536 0.002645127818381232
7335.529941888265 0.0027099453490369327
7340.752066086385 0.0027761822806730676
7345.977907886552 0.0028438652902853813
7351.20746993531 0.002913021449360522
7356.440754881082 0.0029836782272832665
7361.677765374179 0.0030558634947185823
7366.918504066798 0.0031296055269672833
7372.1629736130235 0.003204933007293265
7377.411176668831 0.0032818750302210874
7382.663115892085 0.0033604611048022827
7387.918793942544 0.003440721157848499
7393.178213481858 0.003522685537130271
7398.441377173573 0.003606385014539309
7403.70828768313 0.0036918507892130374
7408.97894767787 0.0037791144906193664
7414.25335982703 0.0038682081816002046
7419.5315268017575 0.00395916436137196
7424.813451275076 0.004052015968480568
7430.099135921937 0.004146796383711276
7435.388583419187 0.004243539432948607
7440.681796445579 0.004342279389986866
7445.978777681774 0.004443050979288636
7451.279529810338 0.004545889378688981
7456.584055515751 0.004650830222044493
7461.892357484402 0.0047579096018243484
7467.204438404591 0.004867164071641955
7472.520300966534 0.0049786306487254635
7477.839947862361 0.005092346816324782
7483.16338178612 0.005208350526053361
7488.490605433775 0.005326680200163054
7493.82162150321 0.005447374733749587
7499.156432694229 0.0055704734968872426
7504.495041708559 0.005696016336690299
7509.83745124985 0.005824043579299538
7515.183664023685 0.005954596031791985
7520.5336827375495 0.006087714984010563
7525.887510100877 0.006223442210314561
7531.245148825027 0.00636181997124545
7536.606601623286 0.0065028910151082
7541.971871210872 0.0066466985794655185
7547.340960304939 0.006793286392542884
7552.71387162457 0.006942698674542326
7558.090607890788 0.00709498013886306
7563.4711718265535 0.007250175993226746
7568.855566156761 0.00740833194070528
7574.24379360825 0.007569494180649545
7579.6358569097965 0.0077337094095161875
7585.031758792124 0.007901024821591388
7590.431501987896 0.008071488109608619
7595.835089231723 0.008245147465258939
7601.242523260162 0.008422051579591671
7606.653806811719 0.008602249643303297
7612.068942626847 0.008785791346912392
7617.487933447961 0.008972726880819248
7622.910782019404 0.009163106935246282
7628.337491087494 0.009356982700060919
7633.768063400497 0.009554405864474327
7639.202501708639 0.009755428616617353
7644.640808764098 0.009960103642990291
7650.082987321017 0.010168484127784672
7655.529040135495 0.010380623752075454
7660.978969965596 0.01059657669288109
7666.432779571347 0.010816397622089892
7671.890471714738 0.011040141705250698
7677.352049159727 0.011267864600225996
7682.817514672241 0.011499622455705216
7688.286871020172 0.011735471909576967
7693.760120973386 0.01197547008715764
7699.237267303719 0.012219674599275213
7704.71831278498 0.012468143540205723
7710.203260192956 0.012720935485461493
7715.6921123054135 0.01297810948942857
7721.184871902076 0.013239725082850639
7726.681541764668 0.013505842270162284
7732.182124676885 0.013776521526662788
7737.686623424408 0.014051823795535073
7743.195040794898 0.014331810484704078
7748.7073795780025 0.014616543463535824
7754.223642565353 0.014906085059373294
7759.74383255057 0.015200498053909179
7765.267952329262 0.01549984567939298
7770.7960046990265 0.015804191614671607
7776.327992459456 0.016113599981062127
7781.863918412133 0.016428135338054015
7787.403785360634 0.01674786267884135
7792.947596110535 0.01707284742568265
7798.495353469405 0.017403155425086483
7804.047060246815 0.01773885294282348
7809.602719254334 0.01808000665876097
7815.162333305534 0.01842668366152173
7820.725905215996 0.01877895144296411
7826.293437803284 0.01913687789248098
7831.864933886989 0.019500531291122895
7837.4403962887045 0.019869980305535308
7843.0198278320295 0.020245293981715574
7848.603231342575 0.02062654173858723
7854.190609647963 0.021013793361389487
7859.781965577829 0.021407118994882603
7865.377301963822 0.021806589136367814
7870.9766216396065 0.022212274628520934
7876.579927440866 0.022624246652040162
7882.187222205302 0.023042576718105414
7887.798508772635 0.023467336660651487
7893.413789984608 0.023898598628452093
7899.0330686849875 0.02433643507701598
7904.656347719563 0.024780918760294188
7910.2836299361525 0.025232122722198373
7915.914918184598 0.025690120287930048
7921.550215316781 0.02615498505512113
7927.189524186588 0.02662679088478205
7932.832847649961 0.027105611892067002
7938.480188564868 0.027591522436843475
7944.13154979131 0.028084597114076258
7949.7869341913265 0.028584910744021606
7955.446344628992 0.029092538362233085
7961.1097839704225 0.029607555209379476
7966.777255083771 0.030130036720874102
7972.448760839236 0.03066005851631857
7978.124304109055 0.03119769638875741
7983.803887767515 0.031743026293749525
7989.487514690946 0.03229612433825178
7995.175187757726 0.032857066769320174
8000.866909848284 0.03342592996262598
8006.562683845097 0.03400279041078957
8012.262512632696 0.034587724711533166
8017.966399097664 0.03518080955565233
8023.67434612864 0.0357821217148083
8029.386356616327 0.036391738029143555
8035.102433453461 0.03700973539471468
8040.822579534864 0.037636190750761446
8046.546797757408 0.03827118106678949
8052.275091020028 0.038914783329488646
8058.007462223724 0.03956707452947728
8063.74391427156 0.04022813164787859
8069.484450068667 0.04089803164272986
8075.229072522243 0.041576851435226124
8080.977784541557 0.04226466789580066
8086.73058903795 0.0429615578300445
8092.487488924834 0.04366759796446611
8098.248487117695 0.044382864932095166
8104.0135865340935 0.04510743525793048
8109.782790093671 0.0458413853442373
8115.556100718144 0.04658479145569334
8121.333521331309 0.04733772970438794
8127.115054859046 0.04810027603467716
8132.900704229323 0.04887250620789761
8138.690472372172 0.04965449578693546
8144.484362219732 0.05044632012067045
8150.282376706223 0.05124805432827515
8156.0845187679515 0.05205977328338962
8161.890791343318 0.0528815515981685
8167.701197372812 0.05371346360720165
8173.515739799018 0.054555583351316723
8179.334421566613 0.05540798456126202
8185.157245622372 0.05627074064127732
8190.98421491517 0.057143924652551865
8196.815332395976 0.05802760929657688
8202.650601017864 0.05892186689839401
8208.490023736009 0.05982676938974426
8214.333603507688 0.060742388292120586
8220.181343292288 0.06166879469972983
8226.033246051298 0.06260605926236361
8231.889314748318 0.06355425216818866
8237.749552349063 0.06451344312645564
8243.613961821338 0.06548370135012686
8249.482546135085 0.06646509553844508
8255.35530826235 0.06745769385942178
8261.232251177295 0.0684615639322685
8267.113377856202 0.06947677280976962
8272.998691277468 0.07050338696059846
8278.888194421614 0.07154147225158718
8284.78189027128 0.07259109392994795
8290.679781811234 0.0736523166054573
8296.581872028359 0.07472520423260094
8302.488163911676 0.07580982009269317
8308.398660452325 0.0769062267759639
8314.313364643582 0.07801448616363006
8320.232279480848 0.07913465940994746
8326.15540796166 0.08026680692425298
8332.08275308569 0.08141098835300159
8338.014317854739 0.08256726256179908
8343.950105272756 0.08373568761744415
8349.890118345824 0.0849163207699748
8355.834360082152 0.08610921843473018
8361.782833492109 0.08731443617443851
8367.7355415882 0.08853202868132282
8373.692487385075 0.08976204975924035
8379.653673899533 0.09100455230585852
8385.619104150515 0.09225958829487102
8391.588781159116 0.09352720875826281
8397.56270794858 0.09480746376862664
8403.540887544303 0.09610040242153672
8409.523322973833 0.09740607281798841
8415.510017266875 0.09872452204690496
8421.500973455295 0.10005579616772148
8427.496194573108 0.1013999401930456
8433.495683656498 0.10275699807140992
8439.499443743805 0.10412701267011132
8445.507477875535 0.10551002575815072
8451.519789094356 0.10690607798927548
8457.536380445104 0.10831520888513108
8463.55725497479 0.10973745681852859
8469.582415732568 0.11117285899682439
8475.61186576979 0.11262145144544566
8481.645608139972 0.11408326899152782
8487.6836458988 0.11555834524769804
8493.72598210414 0.11704671259600485
8499.772619816034 0.11854840217199242
8505.823562096699 0.12006344384893225
8511.878812010535 0.12159186622221657
8517.938372624121 0.12313369659391576
8524.002247006225 0.1246889609575112
8530.070438227793 0.1262576839828019
8536.14294936196 0.12783988900100007
8542.21978348405 0.12943559799001214
8548.300943671571 0.13104483155991425
8554.386433004229 0.1326676089386345
8560.476254563919 0.13430394795783301
8566.570411434726 0.13595386503899792
8572.66890670295 0.13761737517976397
8578.77174345705 0.1392944919404347
8584.878924787718 0.1409852274307643
8590.990453787832 0.14268959229694222
8597.106333552476 0.1444075957088352
8603.226567178936 0.14613924534746658
8609.351157766703 0.1478845473927476
8615.480108417472 0.14964350651146108
8621.613422235152 0.1514161258455094
8627.751102325856 0.15320240700042198
8633.893151797909 0.15500235003413804
8640.039573761851 0.15681595344606125
8646.190371330436 0.15864321416639665
8652.345547618634 0.16048412754577035
8658.50510574363 0.16233868734514106
8664.669048824831 0.1642068857260049
8670.837379983863 0.16608871324090008
8677.010102344575 0.16798415882421602
8683.18721903305 0.16989320978331274
8689.368733177567 0.17181585178993752
8695.554647908662 0.1737520688719918
8701.744966359087 0.17570184340558392
8707.939691663825 0.1776651561074304
8714.138826960096 0.17964198602757814
8720.342375387345 0.18163231054245954
8726.550340087257 0.18363610534829167
8732.762724203754 0.18565334445481196
8738.979530882994 0.18768400017935943
8745.200763273377 0.18972804314130814
8751.426424525542 0.1917854422568505
8757.65651779237 0.19385616473413553
8763.89104622899 0.19594017606877295
8770.130012992775 0.19803744003969076
8776.373421243346 0.2001479187053659
8782.621274142575 0.20227157240042093
8788.873574854582 0.2044083597325912
8795.130326545743 0.20655823758007058
8801.39153238469 0.2087211610892319
8807.657195542295 0.2108970836727191
8813.927319191704 0.21308595700794464
8820.201906508319 0.215287731035948
8826.480960669798 0.21750235396065043
8832.764484856067 0.219729772248501
8839.052482249312 0.2219699306285105
8845.344956033981 0.22422277209267677
8851.6419093968 0.22648823789681227
8857.94334552675 0.22876626756175633
8864.249267615092 0.23105679887499792
8870.559678855354 0.2333597678926857
8876.87458244334 0.23567510894204885
8883.19398157713 0.238002754624211
8889.517879457075 0.24034263581741266
8895.84627928581 0.2426946816806343
8902.179184268247 0.24505881965762227
8908.516597611584 0.24743497548132565
8914.858522525295 0.2498230731787262
8921.204962221153 0.252223035076091
8927.55591991319 0.2546347818046057
8933.911398817749 0.2570582323064461
8940.271402153461 0.25949330384122815
8946.635933141242 0.26193991199287225
8953.004995004303 0.2643979706768756
8959.378590968148 0.2668673921479846
8965.756724260584 0.26934808700827645
8972.139398111705 0.271839964215634
8978.526615753914 0.27434293109263397
8984.91838042191 0.2768568933358287
8991.314695352696 0.27938175502542884
8997.71556378558 0.28191741863538844
9004.120988962175 0.28446378504388165
9010.530974126403 0.2870207535441775
9016.945522524495 0.28958822185590954
9023.364637404991 0.2921660861367338
9029.788322018745 0.2947542409943789
9036.216579618938 0.29735257949908933
9042.649413461031 0.2999609931964258
9049.08682680284 0.30257937212050223
9055.528822904484 0.30520760480754683
9061.975405028403 0.3078455783098748
9068.426576439364 0.31049317821022315
9074.882340404456 0.31315028863645933
9081.342700193092 0.3158167922766591
9087.807659077016 0.3184925703945498
9094.277220330296 0.3211775028453133
9100.751387229337 0.3238714680917536
9107.230163052871 0.3265743432208086
9113.713551081968 0.32928600396042446
9120.201554600031 0.33200632469676816
9126.694176892805 0.3347351784917896
9133.191421248366 0.33747243710111763
9139.693290957139 0.34021797099229467
9146.199789311886 0.3429716493633401
9152.710919607725 0.3457333401616437
9159.226685142092 0.3485029101031594
9165.747089214798 0.3512802246919593
9172.272135127992 0.3540651482400541
9178.801826186176 0.3568575438875428
9185.336165696204 0.35965727362306377
9191.875156967282 0.36246419830453347
9198.418803310975 0.3652781776801887
9204.967108041204 0.36809907040990203
9211.52007447425 0.3709267340867861
9218.077705928754 0.3737610252590702
9224.640005725718 0.37660179945224476
9231.206977188509 0.3794489111914713
9237.778623642864 0.38230221402424946
9244.354948416883 0.3851615605433343
9250.935954841036 0.3880268024098966
9257.521646248164 0.3908977903769316
9264.112025973483 0.39377437431289036
9270.70709735458 0.396656403225541
9277.306863731428 0.39954372528606025
9283.911328446353 0.4024361878533088
9290.520494844082 0.4053336374983617
9297.134366271723 0.4082359200291968
9303.752946078757 0.4111428805155958
9310.376237617054 0.4140543633142287
9317.004244240874 0.4169702120939244
9323.636969306857 0.41989026986110267
9330.274416174037 0.42281437898538515
9336.916588203841 0.4257423812253591
9343.563488760085 0.42867411775449327
9350.215121208981 0.4316094291872023
9356.87148891914 0.4345481556050468
9363.532595261568 0.4374901365830643
9370.19844360967 0.44043521121622364
9376.869037339256 0.4433832181459998
9383.54437982854 0.44633399558705045
9390.224474458133 0.4492873813539974
9396.90932461106 0.4522432128883048
9403.598933672763 0.45520132728524654
9410.293305031066 0.45816156132092795
9416.992442076229 0.4611237514794252
9423.69634820092 0.4640877339799478
9430.40502680022 0.4670533448040745
9437.118481271627 0.47002041972303876
9443.836715015063 0.472988794325052
9450.55973143286 0.4759583040426615
9457.287533929783 0.47892878418013696
9464.020125913014 0.4819000699408742
9470.757510792162 0.48487199645480805
9477.499691979265 0.4878443988058323
9484.246672888788 0.4908171120592144
9490.998456937628 0.4937899712889963
9497.755047545113 0.49676281160538144
9504.516448133007 0.4997354681820876
9511.282662125508 0.5027077762836745
9518.053692949265 0.5056795712928253
9524.829544033322 0.5086506887375585
9531.610218809235 0.5116209643184495
9538.39572071094 0.5145902339356851
9545.186053174846 0.5175583337161442
9551.981219639807 0.5205251000403438
9558.781223547121 0.5234903695693108
9565.586068340539 0.5264539792713706
9572.39575746626 0.5294157664488213
9579.210294372937 0.5323755687645064
9586.029682511682 0.5353332242682765
9592.85392533606 0.5382885714233216
9599.683026302093 0.5412414491323723
9606.51698886827 0.5441916967637782
9613.355816495534 0.5471391541774241
9620.1995126473 0.5500836617505163
9627.048080789438 0.5530250604031897
9633.9015243903 0.5559631916239764
9640.759846920691 0.5588978974950768
9647.623051853909 0.5618290207174839
9654.491142665689 0.564756404635883
9661.364122834271 0.5676798932634148
9668.241995840364 0.5705993313061967
9675.124765167151 0.5735145641876586
9682.012434300295 0.5764254380726735
9688.905006727944 0.5793317998914684
9695.802485940725 0.5822334973633118
9702.704875431755 0.5851303790199784
9709.61217869663 0.5880222942289774
9716.524399233444 0.590909093216549
9723.441540542774 0.5937906270904036
9730.363606127688 0.596666747862224
9737.290599493757 0.5995373084699048
9744.22252414904 0.6024021627995336
9751.159383604094 0.605261165707102
9758.101181371976 0.6081141730399515
9765.047920968247 0.6109610416579382
9771.999605910965 0.6138016294543168
9778.956239720706 0.6166357953763422
9785.917825920524 0.6194633994455618
9792.884368036006 0.6222843027778513
9799.855869595243 0.6250983676031056
9806.832334128838 0.627905457284653
9813.813765169902 0.6307054363383489
9820.800166254066 0.6334981704513605
9827.791540919477 0.6362835265006338
9834.787892706803 0.6390613725710398
9841.789225159227 0.6418315779731887
9848.795541822461 0.6445940132609262
9855.806846244735 0.6473485502484899
9862.823141976807 0.6500950620273307
9869.844432571967 0.6528334229825988
9876.870721586029 0.6555635088092813
9883.902012577339 0.6582851965279983
9890.938309106781 0.6609983645004498
9897.979614737767 0.6637028924445094
9905.025933036253 0.6663986614489679
9912.077267570738 0.6690855539879155
9919.133621912233 0.6717634539347573
9926.194999634321 0.6744322465758962
9933.261404313122 0.6770918186240188
9940.332839527298 0.679742058231029
9947.40930885806 0.6823828550006178
9954.490815889169 0.6850141000004581
9961.577364206934 0.6876356857740276
9968.668957400223 0.6902475063520639
9975.765599060454 0.6928494572636381
9982.867292781606 0.6954414355468597
9989.97404216021 0.6980233397591996
9997.085850795364 0.7005950699874397
10004.202722288734 0.7031565278572391
10011.324660244512 0.7057076165423124
10018.451668269527 0.7082482407732713
10025.58374997309 0.7107783068460014
10032.720908967169 0.7132977226297642
10039.863148866218 0.7158063975748071
10047.010473287346 0.7183042427197001
10054.162885850155 0.7207911706981831
10061.320390176912 0.7232670957457431
10068.482989892369 0.7257319337056909
10075.65068862395 0.7281856020349811
10082.823490001574 0.7306280198095281
10090.001397657832 0.7330591077292623
10097.18441522781 0.7354787881226863
10104.372546349274 0.7378869849511769
10111.565794662509 0.740283623812791
10118.764163810398 0.7426686319457736
10125.967657438478 0.7450419382316902
10133.176279194793 0.7474034731981092
10140.390032730076 0.7497531690210232
10147.608921697569 0.7520909595267846
10154.832949753201 0.7544167801937827
10162.062120555418 0.7567305681536407
10169.296437765357 0.759032262192163
10176.535905046674 0.7613218027498012
10183.780526065722 0.7635991319218731
10191.030304491374 0.765864193458309
10198.285243995204 0.7681169327631531
10205.545348251311 0.7703572968935988
10212.8106209365 0.7725852345587794
10220.081065730104 0.7748006961181018
10227.35668631416 0.777003633579338
10234.637486373267 0.7791940005962784
10241.923469594642 0.7813717524661005
10249.214639668193 0.7835368461264047
10256.511000286371 0.7856892401518476
10263.812555144337 0.7878288947505374
10271.119307939802 0.7899557717600024
10278.43126237319 0.7920698346429296
10285.748422147477 0.7941710484824819
10293.07079096836 0.7962593799773967
10300.39837254409 0.7983347974366678
10307.731170585641 0.8003972707740147
10315.069188806541 0.8024467715019445
10322.412430923056 0.8044832727256077
10329.760900654 0.8065067491362554
10337.114601720932 0.8085171770044949
10344.473537847967 0.8105145341731588
10351.837712761957 0.8124988000499764
10359.207130192326 0.8144699555998725
10366.581793871233 0.8164279833370687
10373.961707533435 0.8183728673168325
10381.346874916346 0.820304593127003
10388.737299760103 0.8222231478792539
10396.13298580742 0.8241285202000318
10403.533936803764 0.8260207002213245
10410.940156497181 0.8278996795710828
10418.35164863847 0.8297654513634782
10425.768416981016 0.8316180101888344
10433.19046528096 0.8334573521033967
10440.617797297034 0.8352834746187857
10448.05041679073 0.8370963766913005
10455.488327526129 0.8388960587109109
10462.931533270083 0.8406825224901144
10470.380037792036 0.8424557712524898
10477.833844864203 0.8442158096211223
10485.292958261396 0.8459626436067375
10492.757381761206 0.847696280595718
10500.227119143821 0.8494167293378353
10507.702174192209 0.8511239999338751
10515.182550691965 0.8528181038229956
10522.66825243138 0.8544990537699564
10530.159283201509 0.8561668638521669
10537.655646796014 0.8578215494465111
10545.15734701135 0.8594631272160819
10552.664387646584 0.861091615096672
10560.176772503573 0.8627070322831853
10567.6945053868 0.8643093992158191
10575.217590103539 0.8658987375661721
10582.746030463686 0.867475070223138
10590.279830279938 0.8690384212787319
10597.818993367622 0.8705888160137163
10605.363523544864 0.8721262808831646
10612.913424632421 0.8736508435018364
10620.468700453861 0.875162532629504
10628.029354835384 0.8766613781560952
10635.595391606 0.8781474110867993
10643.166814597362 0.8796206635270019
10650.743627643933 0.88108116866719
10658.325834582844 0.8825289607677
10665.913439253953 0.8839640751434217
10673.506445499923 0.88538654814842
10681.10485716606 0.8867964171604328
10688.7086781005 0.8881937205653672
10696.317912154025 0.8895784977416488
10703.932563180253 0.8909507890445862
10711.55263503545 0.892310635790603
10719.178131578721 0.893658080241485
10726.809056671827 0.8949931655885128
10734.445414179369 0.8963159359366147
10742.087207968607 0.8976264362884165
10749.734441909648 0.8989247125283187
10757.387119875259 0.9002108114064808
10765.045245741057 0.9014847805228443
10772.708823385332 0.9027466683110708
10780.377856689214 0.9039965240225228
10788.05234953652 0.9052343977101772
10795.732305813906 0.9064603402125837
10803.417729410743 0.907674403137772
10811.108624219163 0.90887663884719
10818.804994134132 0.9100671004396486
10826.50684305331 0.9112458417352454
10834.21417487721 0.9124129172593447
10841.926993509041 0.9135683822265311
10849.645302854877 0.9147122925246303
10857.36910682348 0.9158447046987058
10865.09840932649 0.91696567593514
10872.833214278238 0.9180752640456915
10880.573525595932 0.919173527451648
10888.31934719948 0.9202605251679643
10896.070683011669 0.9213363167874978
10903.82753695799 0.922400962465244
10911.589912966818 0.9234545229026716
10919.357814969233 0.9244970593320667
10927.131246899207 0.9255286335009845
10934.910212693421 0.9265493076567147
10942.694716291446 0.9275591445308626
10950.484761635595 0.9285582073239558
10958.28035267098 0.9295465596901512
10966.081493345599 0.9305242657220213
10973.88818761016 0.9314913899353885
10981.700439418284 0.9324479972542868
10989.518252726308 0.9333941529959625
10997.341631493478 0.934329922856009
11005.170579681773 0.9352553728935488
11013.005101256076 0.9361705695165535
11020.845200184007 0.9370755794672183
11028.690880436097 0.9379704698074769
11036.542145985617 0.9388553079045809
11044.399000808755 0.9397301614168215
11052.26144888444 0.9405950982793214
11060.129494194522 0.941450186689974
11068.003140723598 0.942295495095459
11075.882392459192 0.9431310921774088
11083.767253391596 0.9439570468386572
11091.657727513943 0.9447734281896325
11099.55381882228 0.9455803055348696
11107.455531315405 0.9463777483596238
11115.362868995056 0.9471658263166451
11123.275835865727 0.9479446092130422
11131.194435934853 0.9487141669973134
11139.118673212633 0.9494745697464723
11147.04855171221 0.9502258876533412
11154.984075449496 0.9509681910139454
11162.925248443351 0.9517015502150777
11170.8720747154 0.9524260357219665
11178.824558290233 0.9531417180661169
11186.782703195202 0.9538486678332594
11194.746513460628 0.9545469556514738
11202.7159931196 0.9552366521794234
11210.69114620818 0.9559178280947667
11218.671976765201 0.956590554082682
11226.658488832472 0.9572549008245724
11234.650686454605 0.957910938986887
11242.648573679091 0.9585587392101129
11250.652154556376 0.9591983720979149
11258.661433139692 0.9598299082064092
11266.676413485255 0.9604534180336146
11274.69709965207 0.9610689720090282
11282.723495702126 0.9616766404833826
11290.755605700215 0.9622764937185283
11298.793433714107 0.9628686018774982
11306.836983814384 0.9634530350146999
11314.886260074616 0.96402986306629
11322.941266571175 0.9645991558406767
11331.002007383435 0.9651609830092067
11339.068486593576 0.9657154140969808
11347.14070828678 0.9662625184738519
11355.218676551043 0.966802365345555
11363.302395477365 0.9673350237450193
11371.391869159586 0.9678605625238136
11379.487101694465 0.9683790503437646
11387.588097181744 0.9688905556687314
11395.69485972399 0.9693951467565232
11403.807393426785 0.9698928916509952
11411.925702398541 0.9703838581742789
11420.049790750689 0.9708681139191907
11428.17966259749 0.9713457262417747
11436.315322056229 0.9718167622540248
11444.456773247031 0.9722812888167389
11452.604020293044 0.9727393725325507
11460.75706732026 0.9731910797390964
11468.915918457702 0.9736364765023533
11477.080577837234 0.9740756286101165
11485.251049593764 0.9745086015656453
11493.427337865043 0.9749354605814435
11501.609446791863 0.9753562705732127
11509.79738051787 0.9757710961539358
11517.991143189754 0.9761800016281325
11526.19073895709 0.9765830509862451
11534.3961719724 0.9769803078991862
11542.607446391235 0.9773718357130351
11550.824566372017 0.9777576974438696
11559.047536076212 0.978137955772762
11567.276359668163 0.9785126730409028
11575.511041315267 0.978881911244887
11583.751585187792 0.9792457320321264
11591.997995459078 0.9796041966964232
11600.250276305329 0.9799573661736665
11608.508431905826 0.9803053010376883
11616.772466442728 0.9806480614962413
11625.042384101265 0.980985707387132
11633.31818906955 0.9813182981744754
11641.599885538779 0.9816458929451012
11649.887477703027 0.9819685504050797
11658.18096975946 0.9822863288763977
11666.480365908128 0.9825992862937498
11674.785670352172 0.9829074802014786
11683.09688729765 0.9832109677506284
11691.414020953618 0.9835098056961399
11699.737075532199 0.9838040503941685
11708.066055248415 0.9840937577995232
11716.400964320388 0.9843789834632418
11724.741806969148 0.9846597825302755
11733.088587418824 0.9849362097373093
11741.441309896456 0.9852083194106904
11749.799978632189 0.9854761654644871
11758.164597859086 0.9857398013986544
11766.535171813315 0.9859992802973268
11774.911704733968 0.986254654827215
11783.294200863247 0.9865059772361269
11791.682664446284 0.9867532993515892
11800.077099731321 0.9869966725795905
11808.477510969535 0.9872361479034222
11816.883902415222 0.9874717758826377
11825.296278325612 0.9877036066521067
11833.71464296106 0.9879316899211836
11842.139000584884 0.9881560749729706
11850.569355463434 0.9883768106636862
11859.005711866175 0.988593945422135
11867.44807406551 0.9888075272492686
11875.896446336981 0.9890176037178525
11884.350832959077 0.9892242219722183
11892.811238213431 0.9894274287281188
11901.277666384627 0.9896272702726655
11909.750121760395 0.9898237924643657
11918.22860863142 0.990017040733239
11926.713131291539 0.9902070600810309
11935.203694037553 0.9903938950815014
11943.70030116941 0.9905775898808082
11952.202956990031 0.9907581881979626
11960.711665805491 0.9909357333253745
11969.226431924839 0.9911102681294705
11977.747259660282 0.9912818350513946
11986.274153327004 0.9914504761077806
11994.80711724336 0.9916162328916046
12003.346155730698 0.9917791465731042
12011.891273113455 0.9919392579007743
12020.442473719208 0.9920966072024329
12028.999761878522 0.9922512343863501
12037.563141925144 0.9924031789424523
12046.132618195808 0.9925524799435832
12054.70819503043 0.9926991760468364
12063.289876771918 0.9928433054949449
12071.877667766374 0.9929849061177359
12080.47157236289 0.9931240153336403
12089.071594913761 0.9932606701512662
12097.677739774272 0.9933949071710224
12106.290011302912 0.9935267625868038
12114.908413861176 0.9936562721877236
12123.532951813757 0.9937834713599039
12132.163629528362 0.9939083950883117
12140.800451375904 0.9940310779586501
12149.443421730308 0.9941515541592905
12158.092544968711 0.9942698574832586
12166.747825471295 0.9943860213302593
12175.409267621357 0.9945000787087499
12184.076875805393 0.9946120622380542
12192.750654412916 0.9947220041505159
12201.430607836668 0.9948299362936958
12210.11674047242 0.9949358901326028
12218.809056719167 0.9950398967519667
12227.50756097894 0.9951419868585427
12236.212257657 0.995242190783454
12244.923151161647 0.9953405384845643
12253.64024590442 0.995437059548886
12262.363546299895 0.9955317831950156
12271.093056765894 0.9956247382756025
12279.828781723283 0.9957159532798423
12288.570725596172 0.9958054563360006
12297.318892811752 0.9958932752139606
12306.07328780036 0.9959794373277965
12314.833914995539 0.9960639697383712
12323.60077883399 0.9961468991559554
12332.37388375552 0.9962282519428683
12341.153234203095 0.9963080541161397
12349.938834622924 0.9963863313501905
12358.730689464277 0.9964631089795312
12367.528803179695 0.996538412001479
12376.333180224785 0.9966122650788882
12385.143825058429 0.9966846925428998
12393.960742142579 0.9967557183957002
12402.783935942469 0.9968253663132981
12411.613410926408 0.9968936596483088
12420.449171565988 0.9969606214327538
12429.291222335882 0.9970262743808666
12438.139567714052 0.9970906408919121
12446.994212181542 0.99715374305301
12455.855160222693 0.997215602641969
12464.722416324958 0.9972762411301258
12473.595984978989 0.9973356796851902
12482.475870678705 0.997393939174096
12491.362077921127 0.9974510401658538
12500.254611206581 0.9975070029344097
12509.153475038487 0.997561847461504
12518.058673923582 0.9976155934395331
12526.970212371703 0.9976682602744116
12535.888094896003 0.9977198670884346
12544.812326012743 0.9977704327231396
12553.742910241504 0.9978199757421665
12562.67985210498 0.9978685144341163
12571.62315612919 0.9979160668154065
12580.572826843269 0.9979626506331226
12589.52886877968 0.9980082833678676
12598.491286474013 0.9980529822366032
12607.460084465183 0.99809676419549
12616.435267295243 0.9981396459427172
12625.416839509571 0.99818164392133
12634.404805656714 0.9982227743220463
12643.39917028845 0.9982630530860676
12652.399937959879 0.9983024959078814
12661.407113229236 0.9983411182380543
12670.42070065811 0.9983789352860161
12679.44070481123 0.9984159620228333
12688.467130256677 0.9984522131839739
12697.499981565687 0.9984877032720588
12706.539263312845 0.9985224465596049
12715.584980075897 0.9985564570917529
12724.637136435946 0.998589748688987
12733.695736977255 0.9986223349498375
12742.760786287454 0.9986542292535745
12751.832288957332 0.9986854447628845
12760.910249581058 0.9987159944265357
12769.99467275596 0.9987458909820279
12779.085563082745 0.9987751469582282
12788.18292516529 0.9988037746779906
12797.286763610859 0.9988317862607627
12806.39708302991 0.9988591936251737
12815.51388803619 0.998886008491609
12824.637183246803 0.9989122423847676
12833.766973282041 0.9989379066362017
12842.903262765585 0.9989630123868425
12852.046056324305 0.9989875705895052
12861.195358588471 0.9990115920113797
12870.35117419154 0.9990350872365017
12879.51350777038 0.9990580666682078
12888.682363965045 0.99908054053157
12897.857747419006 0.9991025188758147
12907.039662778929 0.9991240115767207
12916.228114694897 0.9991450283390009
12925.423107820194 0.999165578698663
12934.624646811528 0.9991856720253526
12943.83273632881 0.9992053175246762
12953.047381035378 0.999224524240506
12962.268585597782 0.9992433010572632
12971.496354686002 0.9992616567021843
12980.730692973262 0.999279599747565
12989.971605136112 0.9992971386129865
12999.219095854512 0.99931428156752
13008.473169811648 0.9993310367319124
13017.733831694146 0.9993474120807508
13027.001086191858 0.999363415444608
13036.274937998087 0.9993790545121661
13045.555391809366 0.9993943368323209
13054.842452325684 0.9994092698162658
13064.136124250263 0.9994238607395538
13073.43641228978 0.9994381167441414
13082.743321154161 0.999452044840409
13092.05685555679 0.9994656519091634
13101.377020214295 0.9994789447036175
13110.703819846774 0.999491929851351
13120.037259177576 0.9995046138562492
13129.377342933522 0.9995170031004217
13138.724075844686 0.9995291038461002
13148.07746264462 0.9995409222375161
13157.437508070165 0.9995524643027572
13166.804216861534 0.9995637359556033
13176.177593762395 0.9995747429973417
13185.557643519685 0.9995854911185625
13194.94437088383 0.9995959859009326
13204.337780608526 0.9996062328189493
13213.737877450965 0.9996162372416746
13223.144666171615 0.9996260044344472
13232.558151534442 0.9996355395605762
13241.978338306697 0.9996448476830129
13251.405231259128 0.9996539337660038
13260.838835165778 0.9996628026767221
13270.279154804191 0.9996714591868806
13279.726194955208 0.9996799079743234
13289.179960403178 0.9996881536245984
13298.64045593575 0.9996962006325103
13308.10768634409 0.999704053403653
13317.581656422666 0.9997117162559234
13327.062370969465 0.9997191934210148
13336.54983478581 0.9997264890458919
13346.044052676443 0.9997336071942458
13355.545029449611 0.9997405518479296
13365.052769916867 0.9997473269083765
13374.567278893304 0.999753936197997
13384.088561197335 0.9997603834615583
13393.616621650906 0.999766672367545
13403.151465079296 0.9997728065095015
13412.693096311317 0.9997787894073549
13422.241520179117 0.9997846245087207
13431.796741518394 0.9997903151901901
13441.358765168174 0.9997958647585986
13450.92759597104 0.9998012764522772
13460.503238772913 0.9998065534422863
13470.085698423276 0.9998116988336311
13479.674979774947 0.9998167156664598
13489.271087684316 0.9998216069172449
13498.874027011118 0.9998263754999464
13508.483802618655 0.9998310242671591
13518.100419373613 0.9998355560112422
13527.72388214614 0.999839973465432
13537.354195809934 0.9998442793049387
13546.991365242051 0.9998484761480264
13556.635395323132 0.9998525665570768
13566.286290937182 0.9998565530396362
13575.94405697179 0.9998604380494479
13585.608698317918 0.9998642239874672
13595.280219870116 0.9998679132028618
13604.958626526311 0.9998715079939965
13614.643923188029 0.9998750106094016
13624.33611476017 0.9998784232487277
13634.035206151239 0.999881748063684
13643.741202273126 0.9998849871589625
13653.454108041326 0.9998881425931472
13663.173928374752 0.999891216379609
13672.900668195816 0.9998942104873857
13682.634332430494 0.999897126842048
13692.374926008266 0.9998999673265516
13702.122453862065 0.9999027337820752
13711.876920928336 0.9999054280088445
13721.638332147128 0.9999080517669428
13731.406692461882 0.9999106067771084
13741.182006819685 0.9999130947215182
13750.964280171022 0.9999155172445584
13760.753517470022 0.9999178759535822
13770.549723674223 0.9999201724196548
13780.35290374481 0.9999224081782854
13790.163062646383 0.9999245847301472
13799.980205347189 0.9999267035417846
13809.804336818905 0.9999287660463082
13819.635462036851 0.999930773644078
13829.473585979782 0.999932727703375
13839.318713630111 0.9999346295610602
13849.17084997371 0.9999364805232226
13859.030000000002 0.9999382818658159


==> tikz/probsat/logn_fit_cdf_lin.csv <==
6807.38 0.00015154869714091533
6814.438708708709 0.00015849975851871395
6821.497417417418 0.00016573877654469572
6828.556126126126 0.00017327626408482477
6835.614834834835 0.00018112305822046715
6842.673543543544 0.00018929032796635663
6849.732252252253 0.00019778958209289564
6856.7909609609615 0.0002066326770515776
6863.84966966967 0.00021583182500218583
6870.908378378378 0.00022539960194031122
6877.967087087087 0.00023534895592365837
6885.025795795796 0.00024569321539543695
6892.084504504504 0.0002564460976030807
6899.143213213213 0.00026762171711038925
6906.201921921922 0.0002792345944010737
6913.260630630631 0.0002912996645715809
6920.319339339339 0.0003038322861109353
6927.378048048048 0.0003168482497652382
6934.436756756757 0.0003303637874843151
6941.495465465466 0.0003443955814479121
6948.5541741741745 0.0003589607731686775
6955.612882882883 0.0003740769726690885
6962.671591591592 0.00038976226772930746
6969.730300300301 0.0004060352332028659
6976.7890090090095 0.00042291494039691825
6983.847717717717 0.00044042096651370676
6990.906426426426 0.0004585734041497287
6997.965135135135 0.0004773928708489661
7005.023843843844 0.0004969005187064381
7012.082552552552 0.0005171180440181814
7019.141261261261 0.0005380676969736382
7026.19996996997 0.0005597722913863168
7033.258678678679 0.00058225521445844
7040.3173873873875 0.0006055404365751901
7047.376096096096 0.0006296525211240202
7054.434804804805 0.0006546166343343686
7061.493513513514 0.0006804585551330097
7068.552222222223 0.0007072046850101024
7075.610930930931 0.0007348820578909527
7082.66963963964 0.0007635183500082849
7089.728348348349 0.0007931418897697659
7096.787057057058 0.0008237816676153905
7103.8457657657655 0.0008554673458591968
7110.904474474474 0.000888229268509677
7117.963183183183 0.0009220984710631243
7125.021891891892 0.0009571066902640663
7132.0806006006005 0.0009932863738267865
7139.139309309309 0.0010306706901118713
7146.198018018018 0.0010692935377515378
7153.256726726727 0.00110918955521749
7160.315435435436 0.0011503941303248656
7167.374144144144 0.001192943409665785
7174.432852852853 0.0012368743079658848
7181.491561561562 0.001282224517357147
7188.550270270271 0.0013290325165602381
7195.608978978979 0.0013773375799694444
7202.667687687688 0.0014271797866333435
7209.726396396397 0.0014786000291240051
7216.785105105106 0.0015316400222877681
7223.8438138138135 0.0015863423118702583
7230.902522522522 0.001642750283008523
7237.961231231231 0.0017009081685827963
7245.01993993994 0.0017608610574206163
7252.078648648649 0.0018226549023458041
7259.137357357357 0.001886336528064807
7266.196066066066 0.0019519536388828385
7273.254774774775 0.002019554826242209
7280.313483483484 0.002089189576075266
7287.372192192192 0.0021609082759641925
7294.430900900901 0.002234762222100026
7301.48960960961 0.002310803626033116
7308.548318318319 0.002389085621207345
7315.6070270270275 0.0024696622692702555
7322.665735735736 0.0025525885661514002
7329.724444444444 0.0026379204479010532
7336.783153153154 0.0027257147962816753
7343.841861861862 0.00281602944410401
7350.90057057057 0.002908923180300608
7357.959279279279 0.0030044557547284313
7365.017987987988 0.0031026878826932993
7372.076696696697 0.0032036812491882667
7379.135405405405 0.0033074985128382925
7386.194114114114 0.0034142033095437103
7393.252822822823 0.003523860255814805
7400.311531531532 0.0036365349517900273
7407.3702402402405 0.003752293983930574
7414.428948948949 0.0038712049273836036
7421.487657657658 0.003993336348007128
7428.546366366367 0.004118757804049165
7435.605075075076 0.0042475398474740075
7442.663783783784 0.00437975402492867
7449.722492492492 0.00451547287834239
7456.781201201201 0.004654769945152549
7463.83990990991 0.004797719758149927
7470.8986186186185 0.004944397844937098
7477.957327327327 0.005094880726993064
7485.016036036036 0.005249245918337956
7492.074744744745 0.005407571923791554
7499.1334534534535 0.005569938236819388
7506.192162162162 0.005736425336960524
7513.250870870871 0.005907114686831387
7520.30957957958 0.006082088728699566
7527.368288288289 0.006261430880622624
7534.426996996997 0.006445225532146086
7541.485705705706 0.006633558039555871
7548.544414414415 0.006826514720679951
7555.603123123124 0.007024182849234561
7562.661831831832 0.007226650648710347
7569.72054054054 0.007434007285794043
7576.779249249249 0.00764634286332163
7583.837957957958 0.007863748412758694
7590.8966666666665 0.008086315886204575
7597.955375375375 0.00831413814791654
7605.014084084084 0.00854730896535076
7612.072792792793 0.008785922999716865
7619.131501501502 0.009030075796043398
7626.19021021021 0.009279863772751449
7633.248918918919 0.009535384210734056
7640.307627627628 0.009796735241939275
7647.366336336337 0.010064015837455122
7654.425045045045 0.010337325795094544
7661.483753753754 0.010616765726479375
7668.542462462463 0.010902437043621746
7675.601171171171 0.01119444194500246
7682.6598798798805 0.011492883401145848
7689.718588588588 0.011797865139689917
7696.777297297297 0.012109491629953386
7703.836006006006 0.01242786806699802
7710.894714714715 0.01275310035518837
7717.953423423423 0.01308529509124857
7725.012132132132 0.01342455954681811
7732.070840840841 0.0137710016505074
7739.12954954955 0.014124729969455222
7746.188258258258 0.014485853690389702
7753.246966966967 0.014854482600195312
7760.305675675676 0.01523072706598843
7767.364384384385 0.015614698014704064
7774.4230930930935 0.016006506912197217
7781.481801801802 0.016406265741862106
7788.540510510511 0.016814086982773153
7795.599219219219 0.017230083587351435
7802.6579279279285 0.01765436895856177
7809.716636636636 0.018087056926643388
7816.775345345345 0.01852826172538165
7823.834054054054 0.01897809796792336
7830.892762762763 0.019436680622142998
7837.951471471471 0.019904124985565087
7845.01018018018 0.02038054665984877
7852.068888888889 0.020866061524840947
7859.127597597598 0.02136078571220498
7866.1863063063065 0.021864835578631555
7873.245015015015 0.02237832767863933
7880.303723723724 0.022901378736972247
7887.362432432433 0.023434105620602632
7894.421141141142 0.02397662531034652
7901.479849849849 0.02452905487210081
7908.538558558559 0.025091511427710857
7915.597267267267 0.025664112125475928
7922.655975975977 0.026246974110304692
7929.7146846846845 0.02684021449352589
7936.773393393393 0.027443950322369234
7943.832102102102 0.028058298549120994
7950.890810810811 0.028683375999968615
7957.9495195195195 0.02931929934354269
7965.008228228228 0.02996618505916774
7972.066936936937 0.03062414940483235
7979.125645645646 0.031293308384890244
7986.184354354355 0.03197377771750314
7993.243063063063 0.03266567280183731
8000.301771771772 0.03336910868502572
8007.360480480481 0.03408420002890735
8014.41918918919 0.034811061076556356
8021.4778978978975 0.03554980561861299
8028.536606606607 0.036300546959429844
8035.595315315315 0.03706339788304385
8042.654024024025 0.0378384706189911
8049.712732732733 0.03862587680797212
8056.771441441441 0.039425727467386804
8063.83015015015 0.04023813295674687
8070.888858858859 0.04106320294298363
8077.947567567568 0.041901046365662435
8085.006276276276 0.04275177140211853
8092.064984984985 0.04361548543252784
8099.123693693694 0.04449229500492733
8106.182402402403 0.045382305800198336
8113.241111111111 0.046285622597027905
8120.29981981982 0.04720234923686206
8127.358528528529 0.04813258858886557
8134.417237237238 0.0490764425149028
8141.475945945946 0.05003401183455389
8148.534654654655 0.05100539629018227
8155.593363363363 0.051990694512065116
8162.652072072073 0.052990003983606426
8169.710780780781 0.05400342100664123
8176.769489489489 0.05503104066685292
8183.828198198198 0.05607295679931141
8190.886906906907 0.057129261954152195
8197.945615615616 0.05820004736240891
8205.004324324324 0.0592854029020142
8212.063033033033 0.060385417063984995
8219.121741741743 0.06150017691880447
8226.18045045045 0.06262976808301839
8233.239159159159 0.06377427468605956
8240.297867867868 0.06493377933731363
8247.356576576576 0.06610836309344097
8254.415285285286 0.06729810542597374
8261.473993993994 0.06850308418919446
8268.532702702703 0.06972337558831901
8275.591411411411 0.07095905414799052
8282.65012012012 0.07221019268110633
8289.708828828829 0.07347686225798288
8296.767537537538 0.07475913217588302
8303.826246246246 0.07605706992890826
8310.884954954956 0.07737074117828108
8317.943663663664 0.07870020972301989
8325.002372372372 0.0800455374710296
8332.061081081081 0.08140678441061494
8339.11978978979 0.08278400858242974
8346.178498498499 0.08417726605188103
8353.237207207207 0.08558661088199171
8360.295915915916 0.08701209510674374
8367.354624624624 0.08845376870490423
8374.413333333334 0.08991167957435808
8381.472042042042 0.09138587350694616
8388.530750750751 0.09287639416383414
8395.58945945946 0.09438328305141103
8402.648168168169 0.09590657949773901
8409.706876876877 0.09744632062955733
8416.765585585586 0.09900254134985897
8423.824294294294 0.10057527431604152
8430.883003003004 0.10216454991865304
8437.941711711712 0.10377039626073153
8445.00042042042 0.10539283913775999
8452.05912912913 0.10703190201823548
8459.117837837837 0.10868760602486632
8466.176546546547 0.110359969916412
8473.235255255255 0.11204901007016022
8480.293963963964 0.11375474046506645
8487.352672672672 0.1154771726655478
8494.411381381382 0.11721631580595532
8501.47009009009 0.1189721765757143
8508.5287987988 0.12074475920515909
8515.587507507507 0.12253406545205053
8522.646216216217 0.12434009458879897
8529.704924924925 0.12616284339038547
8536.763633633635 0.12800230612299945
8543.822342342342 0.1298584745333854
8550.881051051052 0.13173133783891855
8557.93975975976 0.13362088271839884
8564.998468468468 0.13552709330358337
8572.057177177177 0.13744995117144848
8579.115885885885 0.1393894353371921
8586.174594594595 0.14134552224798275
8593.233303303303 0.14331818577744782
8600.292012012012 0.145307397220919
8607.35072072072 0.14731312529142127
8614.40942942943 0.14933533611642352
8621.468138138138 0.15137399323533834
8628.526846846848 0.15342905759778613
8635.585555555555 0.1555004875626108
8642.644264264265 0.1575882388976636
8649.702972972973 0.1596922647803386
8656.761681681683 0.16181251579887757
8663.82039039039 0.16394893995442705
8670.8790990991 0.16610148266386437
8677.937807807808 0.16827008676337413
8684.996516516516 0.1704546925127915
8692.055225225226 0.1726552376006973
8699.113933933933 0.17487165715026765
8706.172642642643 0.17710388372588326
8713.23135135135 0.17935184734048015
8720.29006006006 0.18161547546365847
8727.348768768768 0.18389469303052636
8734.407477477478 0.18618942245129466
8741.466186186186 0.18849958362160163
8748.524894894896 0.19082509393357866
8755.583603603603 0.19316586828763838
8762.642312312313 0.19552181910499572
8769.701021021021 0.19789285634090042
8776.759729729729 0.20027888749859274
8783.818438438439 0.20267981764396287
8790.877147147148 0.20509554942091424
8797.935855855856 0.20752598306742648
8804.994564564564 0.20997101643230937
8812.053273273274 0.21243054499263908
8819.111981981981 0.21490446187187023
8826.170690690691 0.21739265785862477
8833.229399399399 0.21989502142613404
8840.288108108109 0.2224114387523456
8847.346816816816 0.22494179374066664
8854.405525525526 0.22748596804135585
8861.464234234234 0.23004384107353582
8868.522942942944 0.23261529004783582
8875.581651651652 0.23520018998963715
8882.640360360361 0.23779841376293215
8889.699069069069 0.2404098320947648
8896.757777777777 0.24303431360026678
8903.816486486487 0.24567172480825988
8910.875195195196 0.24832193018742255
8917.933903903904 0.2509847921730135
8924.992612612612 0.253660171194138
8932.051321321322 0.25634792570154297
8939.11003003003 0.2590479121959343
8946.16873873874 0.26175998525681005
8953.227447447447 0.2644839975717832
8960.286156156157 0.267219799966403
8967.344864864865 0.2699672414344413
8974.403573573574 0.272726169168655
8981.462282282282 0.2754964285919885
8988.520990990992 0.2782778633892305
8995.5796996997 0.28107031553908646
9002.63840840841 0.2838736253466779
9009.697117117117 0.2866876314764364
9016.755825825825 0.28951217098539805
9023.814534534535 0.2923470793568702
9030.873243243244 0.2951921905344654
9037.931951951952 0.29804733695649116
9044.99066066066 0.3009123495906804
9052.04936936937 0.30378705796924677
9059.108078078078 0.30667129022425377
9066.166786786787 0.30956487312329245
9073.225495495495 0.31246763210543715
9080.284204204205 0.3153793913174876
9087.342912912913 0.31829997365046114
9094.401621621622 0.3212292007763462
9101.46033033033 0.32416689318507863
9108.51903903904 0.3271128702217522
9115.577747747748 0.330066950124026
9122.636456456457 0.333028950059739
9129.695165165165 0.33599868616469447
9136.753873873873 0.33897597358062515
9143.812582582583 0.3419606264933048
9150.871291291292 0.34495245817080317
9157.93 0.3479512810018729
9164.988708708708 0.35095690653445083
9172.047417417418 0.35396914551425895
9179.106126126126 0.3569878079234928
9186.164834834835 0.36001270301959365
9193.223543543543 0.36304363937407086
9200.282252252253 0.3660804249113867
9207.34096096096 0.36912286694786417
9214.39966966967 0.3721707722306311
9221.458378378378 0.37522394697656225
9228.517087087086 0.37828219691123016
9235.575795795796 0.38134532730783366
9242.634504504505 0.38441314302609886
9249.693213213213 0.3874854485511431
9256.751921921921 0.3905620480322859
9263.81063063063 0.39364274532179194
9270.86933933934 0.39672734401353626
9277.928048048048 0.39981564748158294
9284.986756756756 0.4029074589186624
9292.045465465466 0.4060025813745318
9299.104174174174 0.4091008177942098
9306.162882882883 0.4122019710560816
9313.221591591591 0.41530584400984394
9320.280300300301 0.41841223951430334
9327.339009009009 0.4215209604749899
9334.397717717718 0.4246318098816021
9341.456426426426 0.4277445908452457
9348.515135135134 0.4308591066354804
9355.573843843844 0.4339751607171445
9362.632552552554 0.4370925567869553
9369.691261261261 0.440211098809877
9376.74996996997 0.44333059105524375
9383.808678678679 0.4464508381326238
9390.867387387389 0.44957164502741864
9397.926096096096 0.45269281713619053
9404.984804804804 0.45581416030170596
9412.043513513514 0.4589354808476823
9419.102222222222 0.4620565856132312
9426.160930930931 0.4651772819869987
9433.21963963964 0.4682973779409729
9440.278348348349 0.47141668206397663
9447.337057057057 0.4745350035948093
9454.395765765767 0.47765215245505765
9461.454474474474 0.4807679392815399
9468.513183183182 0.48388217545840184
9475.571891891892 0.48699467314883654
9482.630600600602 0.49010524532642924
9489.68930930931 0.493213705806123
9496.748018018017 0.49631986927479493
9503.806726726727 0.4994235513214327
9510.865435435437 0.5025245684669084
9517.924144144145 0.5056227381933472
9524.982852852852 0.5087178789730796
9532.041561561562 0.5118098102971707
9539.10027027027 0.5148983527035214
9546.15897897898 0.5179833278045457
9553.217687687687 0.5210645583143982
9560.276396396397 0.5241418680757729
9567.335105105105 0.5272150820862401
9574.393813813815 0.5302840265241467
9581.452522522522 0.5333485287740451
9588.51123123123 0.5364084174516749
9595.56993993994 0.5394635224284712
9602.62864864865 0.5425136748556063
9609.687357357358 0.5455587071875619
9616.746066066065 0.548598453205226
9623.804774774775 0.5516327480385087
9630.863483483485 0.5546614281884756
9637.922192192193 0.5576843315490015
9644.9809009009 0.5607012974279358
9652.03960960961 0.5637121665677765
9659.098318318318 0.5667167811658518
9666.157027027028 0.5697149848940164
9673.215735735736 0.5727066229178408
9680.274444444445 0.575691541915317
9687.333153153153 0.5786695900950526
9694.391861861863 0.5816406172139794
9701.45057057057 0.5846044745945489
9708.509279279278 0.5875610151414381
9715.567987987988 0.5905100933577472
9722.626696696698 0.5934515653606943
9729.685405405406 0.5963852888968127
9736.744114114113 0.599311123356645
9743.802822822823 0.6022289297889317
9750.861531531533 0.6051385709142991
9757.92024024024 0.6080399111384479
9764.978948948949 0.6109328165648413
9772.037657657658 0.6138171550068906
9779.096366366366 0.6166927959996406
9786.155075075076 0.619559610810965
9793.213783783784 0.6224174724522551
9800.272492492493 0.6252662556886236
9807.331201201201 0.6281058370486049
9814.38990990991 0.6309360948333753
9821.448618618619 0.633756909125472
9828.507327327326 0.6365681617970353
9835.566036036036 0.6393697365175594
9842.624744744746 0.6421615187611593
9849.683453453454 0.6449433958133637
9856.742162162162 0.6477152567774265
9863.800870870871 0.6504769925801644
9870.859579579579 0.6532284959773196
9877.918288288289 0.6559696615584621
9884.976996996997 0.6587003857514165
9892.035705705706 0.6614205668262372
9899.094414414414 0.6641301048987138
9906.153123123124 0.6668289019334341
9913.211831831832 0.6695168617463835
9920.270540540541 0.672193890007108
9927.32924924925 0.6748598942404245
9934.387957957959 0.6775147838276998
9941.446666666667 0.6801584700076866
9948.505375375375 0.6827908658769368
9955.564084084084 0.6854118863897813
9962.622792792794 0.6880214483578901
9969.681501501502 0.6906194704494149
9976.74021021021 0.6932058731877211
9983.79891891892 0.6957805789497076
9990.857627627627 0.6983435119637227
9997.916336336337 0.7008945983070884
10004.975045045045 0.7034337659032204
10012.033753753754 0.7059609445183711
10019.092462462462 0.7084760657579783
10026.151171171172 0.7109790630626452
10033.20987987988 0.7134698717037389
10040.26858858859 0.7159484287786295
10047.327297297297 0.7184146732055579
10054.386006006007 0.7208685457181561
10061.444714714715 0.7233099888596073
10068.503423423423 0.7257389469764676
10075.562132132132 0.7281553662121425
10082.620840840842 0.7305591945000293
10089.67954954955 0.7329503815563323
10096.738258258258 0.7353288788725554
10103.796966966967 0.7376946397076742
10110.855675675675 0.7400476190799958
10117.914384384385 0.7423877737587193
10124.973093093093 0.7447150622551864
10132.031801801802 0.7470294448138473
10139.09051051051 0.7493308834029297
10146.14921921922 0.7516193417048345
10153.207927927928 0.7538947851062443
10160.266636636636 0.7561571806879717
10167.325345345345 0.7584064972145369
10174.384054054055 0.7606427051234868
10181.442762762763 0.7628657765144639
10188.50147147147 0.7650756851380287
10195.56018018018 0.7672724063842395
10202.61888888889 0.7694559172709965
10209.677597597598 0.7716261964321602
10216.736306306306 0.7737832241054483
10223.795015015015 0.7759269821201105
10230.853723723723 0.7780574538843953
10237.912432432433 0.7801746243728156
10244.97114114114 0.782278480113208
10252.02984984985 0.7843690091736076
10259.088558558558 0.7864462011489277
10266.147267267268 0.788510047147466
10273.205975975976 0.7905605397772278
10280.264684684684 0.7925976731320888
10287.323393393393 0.7946214427777866
10294.382102102103 0.7966318457377572
10301.440810810811 0.7986288804788211
10308.499519519519 0.8006125468967227
10315.558228228228 0.8025828463015279
10322.616936936938 0.8045397814028856
10329.675645645646 0.806483356295165
10336.734354354354 0.8084135764424658
10343.793063063064 0.8103304486635113
10350.851771771771 0.8122339811164265
10357.910480480481 0.8141241832834161
10364.969189189189 0.8160010659553318
10372.027897897899 0.8178646412161535
10379.086606606606 0.81971492242737
10386.145315315316 0.8215519242122832
10393.204024024024 0.8233756624402242
10400.262732732732 0.8251861542107022
10407.321441441441 0.8269834178374778
10414.380150150151 0.8287674728325727
10421.438858858859 0.8305383398902229
10428.497567567567 0.8322960408707754
10435.556276276277 0.8340405987845345
10442.614984984986 0.8357720377755633
10449.673693693694 0.8374903831054479
10456.732402402402 0.8391956611370245
10463.791111111112 0.8408878993180773
10470.84981981982 0.842567126165007
10477.90852852853 0.8442333712464862
10484.967237237237 0.8458866651670882
10492.025945945947 0.8475270395509136
10499.084654654655 0.8491545270252007
10506.143363363364 0.8507691612039401
10513.202072072072 0.8523709766714835
10520.26078078078 0.8539600089661648
10527.31948948949 0.855536294563924
10534.3781981982 0.857099870861949
10541.436906906907 0.858650776162333
10548.495615615615 0.8601890496557556
10555.554324324325 0.861714731405187
10562.613033033034 0.8632278623296217
10569.671741741742 0.8647284841878466
10576.73045045045 0.8662166395622461
10583.78915915916 0.8676923718426468
10590.847867867868 0.8691557252102038
10597.906576576577 0.8706067446213401
10604.965285285285 0.872045475791732
10612.023993993995 0.8734719651803509
10619.082702702703 0.8748862599735623
10626.141411411412 0.8762884080692863
10633.20012012012 0.8776784580612199
10640.258828828828 0.8790564592231296
10647.317537537538 0.8804224614932119
10654.376246246247 0.8817765154585264
10661.434954954955 0.8831186723395068
10668.493663663663 0.8844489839745495
10675.552372372373 0.8857675028046847
10682.611081081082 0.8870742818583286
10689.66978978979 0.8883693747361263
10696.728498498498 0.8896528355958827
10703.787207207208 0.8909247191375849
10710.845915915916 0.892185080588517
10717.904624624625 0.8934339756884764
10724.963333333333 0.8946714606750836
10732.022042042043 0.8958975922691974
10739.08075075075 0.8971124276604294
10746.13945945946 0.8983160244927685
10753.198168168168 0.8995084408503073
10760.256876876876 0.9006897352430829
10767.315585585586 0.9018599665930265
10774.374294294295 0.9030191942200241
10781.433003003003 0.9041674778280964
10788.491711711711 0.9053048774916923
10795.55042042042 0.9064314536421008
10802.609129129129 0.9075472670539823
10809.667837837838 0.9086523788320235
10816.726546546546 0.9097468503977115
10823.785255255256 0.9108307434762349
10830.843963963964 0.9119041200835082
10837.902672672673 0.912967042513325
10844.961381381381 0.9140195733246359
10852.02009009009 0.9150617753289603
10859.078798798799 0.916093711577923
10866.137507507508 0.917115445350926
10873.196216216216 0.9181270401429507
10880.254924924924 0.9191285596524934
10887.313633633634 0.9201200677696361
10894.372342342343 0.9211016285642487
10901.431051051051 0.922073306274332
10908.48975975976 0.9230351652944928
10915.548468468469 0.9239872701645578
10922.607177177179 0.9249296855583243
10929.665885885886 0.9258624762724502
10936.724594594594 0.9267857072154821
10943.783303303304 0.9276994433970227
10950.842012012012 0.9286037499170363
10957.900720720721 0.9294986919552984
10964.95942942943 0.9303843347609797
10972.018138138137 0.9312607436423763
10979.076846846847 0.9321279839567774
10986.135555555556 0.9329861211004744
10993.194264264264 0.9338352204989117
11000.252972972972 0.9346753475969796
11007.311681681682 0.9355065678494467
11014.370390390392 0.9363289467115343
11021.4290990991 0.9371425496296326
11028.487807807807 0.9379474420321577
11035.546516516517 0.9387436893205507
11042.605225225227 0.9395313568604148
11049.663933933934 0.9403105099727969
11056.722642642642 0.9410812139256082
11063.78135135135 0.9418435339251848
11070.84006006006 0.9425975351079885
11077.89876876877 0.9433432825324474
11084.957477477477 0.9440808411709363
11092.016186186185 0.9448102759018958
11099.074894894895 0.9455316515020898
11106.133603603605 0.9462450326390008
11113.192312312312 0.9469504838633633
11120.25102102102 0.9476480696018348
11127.30972972973 0.948337854149802
11134.36843843844 0.9490199016643236
11141.427147147147 0.9496942761572088
11148.485855855855 0.9503610414882306
11155.544564564565 0.9510202613584724
11162.603273273275 0.9516719993038079
11169.661981981983 0.9523163186885145
11176.72069069069 0.9529532826990192
11183.779399399398 0.9535829543377736
11190.838108108108 0.9542053964172611
11197.896816816818 0.9548206715541323
11204.955525525525 0.9554288421634706
11212.014234234233 0.9560299704531852
11219.072942942943 0.9566241184185305
11226.131651651653 0.9572113478367521
11233.19036036036 0.9577917202618584
11240.249069069068 0.9583652970195163
11247.307777777778 0.95893213920207
11254.366486486488 0.9594923076636825
11261.425195195196 0.9600458630155982
11268.483903903903 0.960592865621527
11275.542612612613 0.9611333755931467
11282.601321321323 0.9616674527857239
11289.66003003003 0.962195156793853
11296.718738738738 0.9627165469473115
11303.777447447446 0.9632316823070295
11310.836156156156 0.963740621661175
11317.894864864866 0.9642434235213507
11324.953573573574 0.964740146118904
11332.012282282281 0.9652308474013477
11339.070990990991 0.9657155850288902
11346.1296996997 0.9661944163710742
11353.188408408409 0.9666673985035235
11360.247117117116 0.967134588204796
11367.305825825826 0.9675960419533423
11374.364534534536 0.9680518159245661
11381.423243243244 0.968501965987992
11388.481951951951 0.9689465477045306
11395.540660660661 0.9693856163238465
11402.59936936937 0.9698192267818251
11409.658078078079 0.9702474336981376
11416.716786786787 0.9706702913739036
11423.775495495494 0.971087853789448
11430.834204204204 0.9715001746021544
11437.892912912914 0.9719073071444104
11444.951621621622 0.9723093044216455
11452.01033033033 0.9727062191104611
11459.06903903904 0.9730981035568483
11466.127747747749 0.9734850097744963
11473.186456456457 0.973866989443186
11480.245165165165 0.9742440939072723
11487.303873873874 0.9746163741742492
11494.362582582584 0.9749838809133994
11501.421291291292 0.9753466644545267
11508.48 0.9757047747867695
11515.53870870871 0.9760582615574946
11522.597417417419 0.976407174071269
11529.656126126127 0.9767515612889102
11536.714834834835 0.9770914718266138
11543.773543543542 0.9774269539551546
11550.832252252252 0.9777580555991628
11557.890960960962 0.9780848243364733
11564.94966966967 0.9784073073975457
11572.008378378378 0.9787255516649569
11579.067087087087 0.9790396036729605
11586.125795795797 0.979349509607116
11593.184504504505 0.9796553153039845
11600.243213213213 0.9799570662508912
11607.301921921922 0.9802548075857505
11614.360630630632 0.9805485840969568
11621.41933933934 0.9808384402233361
11628.478048048048 0.9811244200541606
11635.536756756757 0.9814065673292214
11642.595465465467 0.9816849254389611
11649.654174174175 0.9819595374246652
11656.712882882883 0.9822304459787082
11663.77159159159 0.9824976934448574
11670.8303003003 0.9827613218186296
11677.88900900901 0.9830213727477025
11684.947717717718 0.9832778875323773
11692.006426426426 0.9835309071260935
11699.065135135135 0.9837804721359935
11706.123843843845 0.9840266228235366
11713.182552552553 0.9842693991051601
11720.24126126126 0.9845088405529892
11727.29996996997 0.9847449863955912
11734.35867867868 0.9849778755187758
11741.417387387388 0.9852075464664387
11748.476096096096 0.9854340374414485
11755.534804804805 0.9856573863065753
11762.593513513513 0.9858776305854604
11769.652222222223 0.9860948074636263
11776.71093093093 0.9863089537895248
11783.769639639639 0.9865201060756238
11790.828348348348 0.9867283004995314
11797.887057057058 0.9869335729051555
11804.945765765766 0.9871359588038988
11812.004474474474 0.9873354933758882
11819.063183183183 0.9875322114712379
11826.121891891893 0.9877261476113439
11833.1806006006 0.9879173359902109
11840.239309309309 0.9881058104758104
11847.298018018018 0.9882916046114666
11854.356726726728 0.9884747516172738
11861.415435435436 0.9886552843915396
11868.474144144144 0.9888332355122569
11875.532852852853 0.9890086372386018
11882.591561561561 0.9891815215124562
11889.650270270271 0.9893519199599571
11896.708978978979 0.9895198638930679
11903.767687687687 0.989685384311174
11910.826396396396 0.9898485119027006
11917.885105105106 0.9900092770467517
11924.943813813814 0.9901677098147703
11932.002522522522 0.9903238399722188
11939.061231231231 0.990477696980279
11946.119939939941 0.990629309997569
11953.178648648649 0.9907787078818812
11960.237357357357 0.990925919191934
11967.296066066066 0.9910709721891426
11974.354774774776 0.9912138948394047
11981.413483483484 0.9913547148149005
11988.472192192192 0.9914934594959086
11995.5309009009 0.9916301559726353
12002.58960960961 0.9917648310470563
12009.648318318319 0.9918975112347714
12016.707027027027 0.9920282227668717
12023.765735735735 0.9921569915918172
12030.824444444444 0.9922838433773252
12037.883153153154 0.9924088035122693
12044.941861861862 0.9925318971085875
12052.00057057057 0.992653149003199
12059.05927927928 0.99277258375993
12066.11798798799 0.9928902256714465
12073.176696696697 0.9930060987611949
12080.235405405405 0.9931202267853492
12087.294114114115 0.993232633234764
12094.352822822824 0.9933433413369336
12101.411531531532 0.9934523740579561
12108.47024024024 0.9935597541045019
12115.528948948948 0.9936655039257869
12122.587657657657 0.9937696457155487
12129.646366366367 0.9938722014140261
12136.705075075075 0.993973192709942
12143.763783783783 0.994072641042488
12150.822492492493 0.9941705676033109
12157.881201201202 0.9942669933385002
12164.93990990991 0.9943619389505776
12171.998618618618 0.9944554249004862
12179.057327327328 0.9945474714095802
12186.116036036037 0.9946380984616141
12193.174744744745 0.9947273258047312
12200.233453453453 0.9948151729534519
12207.292162162163 0.9949016591906591
12214.350870870872 0.9949868035695831
12221.40957957958 0.9950706249157841
12228.468288288288 0.9951531418291316
12235.526996996996 0.9952343726857817
12242.585705705706 0.9953143356401507
12249.644414414415 0.9953930486268856
12256.703123123123 0.9954705293628309
12263.761831831831 0.9955467953489903
12270.82054054054 0.9956218638724853
12277.87924924925 0.9956957520085086
12284.937957957958 0.9957684766222716
12291.996666666666 0.9958400543709482
12299.055375375376 0.9959105017056119
12306.114084084085 0.9959798348731671
12313.172792792793 0.9960480699182751
12320.231501501501 0.9961152226852731
12327.29021021021 0.9961813088200865
12334.34891891892 0.9962463437721353
12341.407627627628 0.9963103427962321
12348.466336336336 0.9963733209544741
12355.525045045044 0.9964352931181266
12362.583753753754 0.9964962739694997
12369.642462462463 0.9965562780038161
12376.701171171171 0.9966153195310716
12383.759879879879 0.9966734126778872
12390.818588588589 0.9967305713893522
12397.877297297298 0.9967868094308587
12404.936006006006 0.9968421403899285
12411.994714714714 0.9968965776780284
12419.053423423424 0.9969501345323797
12426.112132132133 0.9970028240177551
12433.170840840841 0.9970546590282682
12440.22954954955 0.997105652289153
12447.288258258259 0.9971558163585329
12454.346966966968 0.9972051636291803
12461.405675675676 0.9972537063302664
12468.464384384384 0.9973014565291007
12475.523093093092 0.9973484261328593
12482.581801801802 0.9973946268903046
12489.640510510511 0.9974400703934925
12496.69921921922 0.997484768079471
12503.757927927927 0.9975287312319662
12510.816636636637 0.9975719709830587
12517.875345345346 0.9976144983148488
12524.934054054054 0.9976563240611105
12531.992762762762 0.9976974589089348
12539.051471471472 0.9977379134003616
12546.110180180181 0.9977776979340001
12553.16888888889 0.9978168227666389
12560.227597597597 0.9978552980148434
12567.286306306307 0.9978931336565432
12574.345015015017 0.9979303395326069
12581.403723723724 0.9979669253484056
12588.462432432432 0.9980029006753657
12595.52114114114 0.9980382749525087
12602.57984984985 0.9980730574879807
12609.63855855856 0.9981072574605689
12616.697267267267 0.9981408839212077
12623.755975975975 0.9981739457944717
12630.814684684685 0.9982064518800584
12637.873393393395 0.9982384108542572
12644.932102102102 0.9982698312714088
12651.99081081081 0.9983007215653505
12659.04951951952 0.9983310900508516
12666.10822822823 0.9983609449250354
12673.166936936937 0.9983902942687899
12680.225645645645 0.9984191460481674
12687.284354354355 0.9984475081157704
12694.343063063065 0.9984753882121276
12701.401771771772 0.9985027939670561
12708.46048048048 0.9985297329010134
12715.519189189188 0.9985562124264363
12722.577897897898 0.9985822398490686
12729.636606606608 0.9986078223692765
12736.695315315315 0.9986329670833524
12743.754024024023 0.9986576809848071
12750.812732732733 0.9986819709656496
12757.871441441443 0.9987058438176551
12764.93015015015 0.9987293062336225
12771.988858858858 0.9987523648086181
12779.047567567568 0.9987750260412093
12786.106276276278 0.9987972963346857
12793.164984984985 0.9988191819982692
12800.223693693693 0.9988406892483117
12807.282402402403 0.9988618242094816
12814.34111111111 0.998882592915939
12821.39981981982 0.9989030013124988
12828.458528528528 0.9989230552557831
12835.517237237236 0.9989427605153615
12842.575945945946 0.99896212277488
12849.634654654656 0.9989811476331792
12856.693363363363 0.9989998406054007
12863.752072072071 0.9990182071240821
12870.810780780781 0.999036252540241
12877.86948948949 0.9990539821244484
12884.928198198199 0.9990714010678903
12891.986906906906 0.9990885144834177
12899.045615615616 0.9991053274065878
12906.104324324326 0.9991218447966913
12913.163033033034 0.9991380715377712
12920.221741741741 0.9991540124396301
12927.280450450451 0.9991696722388257
12934.339159159159 0.999185055599657
12941.397867867869 0.9992001671151395
12948.456576576576 0.9992150113079691
12955.515285285284 0.9992295926314761
12962.573993993994 0.999243915470569
12969.632702702704 0.9992579841426671
12976.691411411412 0.9992718028986234
12983.75012012012 0.999285375923637
12990.808828828829 0.9992987073381555
12997.867537537539 0.9993118011987668
13004.926246246247 0.9993246614990816
13011.984954954954 0.9993372921706046
13019.043663663664 0.9993496970835978
13026.102372372374 0.9993618800479318
13033.161081081082 0.9993738448139285
13040.21978978979 0.9993855950731946
13047.278498498497 0.9993971344594432
13054.337207207207 0.9994084665493087
13061.395915915917 0.9994195948631504
13068.454624624625 0.9994305228658464
13075.513333333332 0.9994412539675801
13082.572042042042 0.9994517915246148
13089.630750750752 0.9994621388400614
13096.68945945946 0.9994722991646355
13103.748168168167 0.9994822756974059
13110.806876876877 0.9994920715865342
13117.865585585587 0.999501689930005
13124.924294294295 0.9995111337763484
13131.983003003003 0.9995204061253521
13139.041711711712 0.9995295099287659
13146.100420420422 0.9995384480909977
13153.15912912913 0.9995472234697996
13160.217837837838 0.9995558388769475
13167.276546546545 0.9995642970789106
13174.335255255255 0.9995726007975132
13181.393963963965 0.9995807527105885
13188.452672672673 0.9995887554526238
13195.51138138138 0.9995966116153979
13202.57009009009 0.9996043237486101
13209.6287987988 0.9996118943605015
13216.687507507508 0.9996193259184682
13223.746216216216 0.9996266208496674
13230.804924924925 0.9996337815416144
13237.863633633635 0.9996408103427733
13244.922342342343 0.9996477095631393
13251.98105105105 0.9996544814748137
13259.03975975976 0.9996611283125714
13266.09846846847 0.9996676522744211
13273.157177177178 0.9996740555221583
13280.215885885886 0.9996803401819108
13287.274594594594 0.999686508344677
13294.333303303303 0.9996925620668576
13301.392012012013 0.9996985033707801
13308.45072072072 0.9997043342452155
13315.509429429429 0.9997100566458896
13322.568138138138 0.9997156724959863
13329.626846846848 0.9997211836866446
13336.685555555556 0.9997265920774496
13343.744264264264 0.9997318994969153
13350.802972972973 0.9997371077429624
13357.861681681683 0.9997422185833893
13364.92039039039 0.9997472337563356
13371.979099099099 0.9997521549707411
13379.037807807808 0.9997569839067972
13386.096516516518 0.9997617222163929
13393.155225225226 0.9997663715235537
13400.213933933934 0.9997709334248758
13407.272642642642 0.9997754094899529
13414.331351351351 0.9997798012617987
13421.390060060061 0.9997841102572619
13428.448768768769 0.9997883379674364
13435.507477477477 0.9997924858580659
13442.566186186186 0.9997965553699422
13449.624894894896 0.999800547919298
13456.683603603604 0.9998044648981951
13463.742312312312 0.9998083076749058
13470.801021021021 0.99981207759429
13477.859729729731 0.9998157759781663
13484.918438438439 0.9998194041256782
13491.977147147147 0.9998229633136545
13499.035855855856 0.999826454796966
13506.094564564566 0.999829879808875
13513.153273273274 0.9998332395613817
13520.211981981982 0.9998365352455644
13527.27069069069 0.9998397680319152
13534.3293993994 0.9998429390706713
13541.388108108109 0.9998460494921408
13548.446816816817 0.9998491004070239
13555.505525525525 0.9998520929067298
13562.564234234234 0.9998550280636889
13569.622942942944 0.9998579069316599
13576.681651651652 0.9998607305460334
13583.74036036036 0.9998634999241297
13590.79906906907 0.9998662160654939
13597.85777777778 0.9998688799521847
13604.916486486487 0.9998714925490609
13611.975195195195 0.9998740548040622
13619.033903903905 0.9998765676484863
13626.092612612614 0.9998790319972624
13633.151321321322 0.9998814487492196
13640.21003003003 0.9998838187873521
13647.268738738738 0.9998861429790805
13654.327447447447 0.9998884221765083
13661.386156156157 0.9998906572166752
13668.444864864865 0.999892848921807
13675.503573573573 0.9998949980995604
13682.562282282282 0.9998971055432658
13689.620990990992 0.9998991720321647
13696.6796996997 0.999901198331645
13703.738408408408 0.9999031851934715
13710.797117117118 0.9999051333560138
13717.855825825827 0.9999070435444704
13724.914534534535 0.9999089164710885
13731.973243243243 0.9999107528353826
13739.031951951953 0.999912553324347
13746.09066066066 0.9999143186126678
13753.14936936937 0.9999160493629285
13760.208078078078 0.9999177462258161
13767.266786786786 0.9999194098403202
13774.325495495495 0.9999210408339324
13781.384204204205 0.9999226398228401
13788.442912912913 0.9999242074121186
13795.50162162162 0.9999257441959198
13802.56033033033 0.999927250757658
13809.61903903904 0.9999287276701927
13816.677747747748 0.9999301754960088
13823.736456456456 0.9999315947873935
13830.795165165166 0.999932986086611
13837.853873873875 0.9999343499260739
13844.912582582583 0.9999356868285121
13851.971291291291 0.9999369973071391
13859.03 0.9999382818658159


==> tikz/probsat/logn_fit_sf_geom.csv <==
6807.379999999999 0.999848451302859
6812.2261371033055 0.9998437095683312
6817.075724145475 0.9998388301153791
6821.928763582501 0.999833809290463
6826.785257872126 0.9998286433537655
6831.64520947384 0.9998233284774622
6836.508620848884 0.9998178607439656
6841.375494460253 0.9998122361441433
6846.245832772695 0.9998064505755092
6851.119638252711 0.9998004998403884
6855.996913368566 0.999794379644054
6860.877660590261 0.9997880855928385
6865.761882389577 0.9997816131922158
6870.649581240047 0.999774957844858
6875.540759616964 0.9997681148486635
6880.435419997385 0.9997610793947568
6885.33356486013 0.9997538465654621
6890.2351966857805 0.9997464113322477
6895.14031795669 0.9997387685536431
6900.048931156974 0.999730912973127
6904.961038772518 0.9997228392169886
6909.876643290978 0.9997145417921586
6914.795747201781 0.9997060150840141
6919.718352996123 0.9996972533541528
6924.644463166979 0.9996882507381402
6929.574080209094 0.9996790012432271
6934.507206618991 0.9996694987460394
6939.44384489497 0.9996597369902389
6944.3839975371175 0.999649709584155
6949.327667047277 0.9996394099983877
6954.274855929094 0.999628831563383
6959.225566687991 0.9996179674669776
6964.179801831174 0.9996068107519167
6969.137563867633 0.9995953543133422
6974.098855308142 0.9995835908962524
6979.0636786652685 0.9995715130929327
6984.032036453362 0.9995591133403587
6989.003931188566 0.9995463839175702
6993.979365388813 0.9995333169430163
6998.958341573831 0.9995199043718734
7003.940862265138 0.9995061379933342
7008.92692998605 0.9994920094278684
7013.916547261678 0.9994775101244563
7018.90971661893 0.999462631357794
7023.906440586515 0.9994473642254712
7028.906721694941 0.9994316996451215
7033.910562476516 0.9994156283515453
7038.91796546536 0.9993991408938058
7043.928933197375 0.9993822276322984
7048.94346821029 0.9993648787357934
7053.961573043633 0.9993470841784512
7058.983250238738 0.9993288337368138
7064.008502338752 0.9993101169867685
7069.03733188863 0.9992909233004867
7074.06974143514 0.9992712418433379
7079.105733526861 0.9992510615707784
7084.145310714188 0.9992303712252155
7089.188475549332 0.9992091593328483
7094.235230586319 0.9991874142004836
7099.2855783809955 0.9991651239123296
7104.339521491025 0.9991422763267659
7109.397062475894 0.9991188590730913
7114.45820389691 0.9990948595482496
7119.522948317204 0.999070264913534
7124.591298301732 0.9990450620912704
7129.663256417283 0.9990192377614796
7134.738825232451 0.9989927783585206
7139.818007317681 0.9989656700677134
7144.900805245241 0.9989378988219437
7149.987221589228 0.9989094502982488
7155.077258925576 0.9988803099143864
7160.170919832048 0.9988504628253855
7165.268206888244 0.9988198939200823
7170.369122675601 0.9987885878176389
7175.473669777392 0.9987565288640482
7180.581850778732 0.9987237011286235
7185.693668266574 0.9986900884004759
7190.809124829711 0.9986556741849777
7195.928223058784 0.998620441700214
7201.050965546274 0.9985843738734242
7206.177354886509 0.9985474533374319
7211.307393675664 0.9985096624270653
7216.441084511761 0.9984709831755706
7221.5784299946745 0.9984313973110155
7226.719432726133 0.9983908862526872
7231.864095309699 0.9983494311074846
7237.012420350808 0.9983070126663048
7242.164410456743 0.9982636114004263
7247.320068236646 0.9982192074578886
7252.479396301513 0.9981737806598715
7257.6423972642 0.9981273104970715
7262.809073739423 0.9980797761260795
7267.97942834376 0.9980311563657603
7273.153463695652 0.997981429693634
7278.331182415402 0.9979305742422605
7283.512587125179 0.9978785677956299
7288.697680449022 0.9978253877855582
7293.886465012834 0.9977710112880904
7299.07894344439 0.997715415019912
7304.275118373332 0.9976585753347701
7309.474992431177 0.9976004682199059
7314.678568251317 0.9975410692924987
7319.885848469024 0.9974803537961248
7325.0968357214215 0.9974182965972298
7330.311532647536 0.9973548721816188
7335.529941888265 0.9972900546509631
7340.752066086385 0.9972238177193269
7345.977907886552 0.9971561347097146
7351.20746993531 0.9970869785506394
7356.440754881082 0.9970163217727167
7361.677765374179 0.9969441365052815
7366.918504066798 0.9968703944730327
7372.1629736130235 0.9967950669927067
7377.411176668831 0.996718124969779
7382.663115892085 0.9966395388951977
7387.918793942544 0.9965592788421515
7393.178213481858 0.9964773144628697
7398.441377173573 0.9963936149854606
7403.70828768313 0.9963081492107869
7408.97894767787 0.9962208855093806
7414.25335982703 0.9961317918183998
7419.5315268017575 0.996040835638628
7424.813451275076 0.9959479840315194
7430.099135921937 0.9958532036162887
7435.388583419187 0.9957564605670514
7440.681796445579 0.9956577206100131
7445.978777681774 0.9955569490207113
7451.279529810338 0.9954541106213111
7456.584055515751 0.9953491697779555
7461.892357484402 0.9952420903981757
7467.204438404591 0.995132835928358
7472.520300966534 0.9950213693512745
7477.839947862361 0.9949076531836752
7483.16338178612 0.9947916494739466
7488.490605433775 0.994673319799837
7493.82162150321 0.9945526252662504
7499.156432694229 0.9944295265031128
7504.495041708559 0.9943039836633097
7509.83745124985 0.9941759564207004
7515.183664023685 0.9940454039682081
7520.5336827375495 0.9939122850159894
7525.887510100877 0.9937765577896854
7531.245148825027 0.9936381800287546
7536.606601623286 0.9934971089848919
7541.971871210872 0.9933533014205345
7547.340960304939 0.9932067136074572
7552.71387162457 0.9930573013254577
7558.090607890788 0.992905019861137
7563.4711718265535 0.9927498240067733
7568.855566156761 0.9925916680592948
7574.24379360825 0.9924305058193504
7579.6358569097965 0.9922662905904838
7585.031758792124 0.9920989751784086
7590.431501987896 0.9919285118903913
7595.835089231723 0.991754852534741
7601.242523260162 0.9915779484204084
7606.653806811719 0.9913977503566967
7612.068942626847 0.9912142086530876
7617.487933447961 0.9910272731191807
7622.910782019404 0.9908368930647538
7628.337491087494 0.9906430172999391
7633.768063400497 0.9904455941355257
7639.202501708639 0.9902445713833826
7644.640808764098 0.9900398963570097
7650.082987321017 0.9898315158722153
7655.529040135495 0.9896193762479245
7660.978969965596 0.989403423307119
7666.432779571347 0.9891836023779101
7671.890471714738 0.9889598582947493
7677.352049159727 0.988732135399774
7682.817514672241 0.9885003775442948
7688.286871020172 0.988264528090423
7693.760120973386 0.9880245299128424
7699.237267303719 0.9877803254007248
7704.71831278498 0.9875318564597942
7710.203260192956 0.9872790645145385
7715.6921123054135 0.9870218905105714
7721.184871902076 0.9867602749171493
7726.681541764668 0.9864941577298377
7732.182124676885 0.9862234784733372
7737.686623424408 0.985948176204465
7743.195040794898 0.9856681895152959
7748.7073795780025 0.9853834565364642
7754.223642565353 0.9850939149406267
7759.74383255057 0.9847995019460908
7765.267952329262 0.984500154320607
7770.7960046990265 0.9841958083853284
7776.327992459456 0.9838864000189379
7781.863918412133 0.983571864661946
7787.403785360634 0.9832521373211587
7792.947596110535 0.9829271525743174
7798.495353469405 0.9825968445749135
7804.047060246815 0.9822611470571765
7809.602719254334 0.981919993341239
7815.162333305534 0.9815733163384782
7820.725905215996 0.9812210485570358
7826.293437803284 0.980863122107519
7831.864933886989 0.980499468708877
7837.4403962887045 0.9801300196944647
7843.0198278320295 0.9797547060182844
7848.603231342575 0.9793734582614128
7854.190609647963 0.9789862066386105
7859.781965577829 0.9785928810051174
7865.377301963822 0.9781934108636322
7870.9766216396065 0.9777877253714791
7876.579927440866 0.9773757533479598
7882.187222205302 0.9769574232818946
7887.798508772635 0.9765326633393485
7893.413789984608 0.9761014013715479
7899.0330686849875 0.975663564922984
7904.656347719563 0.9752190812397058
7910.2836299361525 0.9747678772778017
7915.914918184598 0.97430987971207
7921.550215316781 0.9738450149448789
7927.189524186588 0.973373209115218
7932.832847649961 0.972894388107933
7938.480188564868 0.9724084775631565
7944.13154979131 0.9719154028859237
7949.7869341913265 0.9714150892559784
7955.446344628992 0.9709074616377669
7961.1097839704225 0.9703924447906205
7966.777255083771 0.9698699632791259
7972.448760839236 0.9693399414836814
7978.124304109055 0.9688023036112426
7983.803887767515 0.9682569737062505
7989.487514690946 0.9677038756617482
7995.175187757726 0.9671429332306798
8000.866909848284 0.9665740700373741
8006.562683845097 0.9659972095892104
8012.262512632696 0.9654122752884668
8017.966399097664 0.9648191904443477
8023.67434612864 0.9642178782851917
8029.386356616327 0.9636082619708565
8035.102433453461 0.9629902646052854
8040.822579534864 0.9623638092492386
8046.546797757408 0.9617288189332105
8052.275091020028 0.9610852166705114
8058.007462223724 0.9604329254705227
8063.74391427156 0.9597718683521214
8069.484450068667 0.9591019683572701
8075.229072522243 0.9584231485647738
8080.977784541557 0.9577353321041994
8086.73058903795 0.9570384421699555
8092.487488924834 0.9563324020355339
8098.248487117695 0.9556171350679048
8104.0135865340935 0.9548925647420695
8109.782790093671 0.9541586146557627
8115.556100718144 0.9534152085443066
8121.333521331309 0.952662270295612
8127.115054859046 0.9518997239653229
8132.900704229323 0.9511274937921024
8138.690472372172 0.9503455042130645
8144.484362219732 0.9495536798793296
8150.282376706223 0.9487519456717248
8156.0845187679515 0.9479402267166104
8161.890791343318 0.9471184484018315
8167.701197372812 0.9462865363927984
8173.515739799018 0.9454444166486833
8179.334421566613 0.9445920154387379
8185.157245622372 0.9437292593587226
8190.98421491517 0.9428560753474481
8196.815332395976 0.9419723907034231
8202.650601017864 0.941078133101606
8208.490023736009 0.9401732306102557
8214.333603507688 0.9392576117078795
8220.181343292288 0.9383312053002701
8226.033246051298 0.9373939407376364
8231.889314748318 0.9364457478318113
8237.749552349063 0.9354865568735443
8243.613961821338 0.9345162986498732
8249.482546135085 0.933534904461555
8255.35530826235 0.9325423061405782
8261.232251177295 0.9315384360677315
8267.113377856202 0.9305232271902304
8272.998691277468 0.9294966130394016
8278.888194421614 0.9284585277484129
8284.78189027128 0.9274089060700521
8290.679781811234 0.9263476833945427
8296.581872028359 0.925274795767399
8302.488163911676 0.9241901799073068
8308.398660452325 0.9230937732240361
8314.313364643582 0.92198551383637
8320.232279480848 0.9208653405900525
8326.15540796166 0.9197331930757471
8332.08275308569 0.9185890116469984
8338.014317854739 0.917432737438201
8343.950105272756 0.9162643123825558
8349.890118345824 0.9150836792300252
8355.834360082152 0.9138907815652698
8361.782833492109 0.9126855638255615
8367.7355415882 0.9114679713186772
8373.692487385075 0.9102379502407596
8379.653673899533 0.9089954476941415
8385.619104150515 0.907740411705129
8391.588781159116 0.9064727912417372
8397.56270794858 0.9051925362313733
8403.540887544303 0.9038995975784633
8409.523322973833 0.9025939271820116
8415.510017266875 0.901275477953095
8421.500973455295 0.8999442038322785
8427.496194573108 0.8986000598069543
8433.495683656498 0.8972430019285901
8439.499443743805 0.8958729873298887
8445.507477875535 0.8944899742418493
8451.519789094356 0.8930939220107246
8457.536380445104 0.8916847911148689
8463.55725497479 0.8902625431814715
8469.582415732568 0.8888271410031756
8475.61186576979 0.8873785485545543
8481.645608139972 0.8859167310084721
8487.6836458988 0.884441654752302
8493.72598210414 0.8829532874039951
8499.772619816034 0.8814515978280075
8505.823562096699 0.8799365561510677
8511.878812010535 0.8784081337777834
8517.938372624121 0.8768663034060842
8524.002247006225 0.8753110390424887
8530.070438227793 0.8737423160171981
8536.14294936196 0.8721601109989999
8542.21978348405 0.8705644020099879
8548.300943671571 0.8689551684400858
8554.386433004229 0.8673323910613655
8560.476254563919 0.865696052042167
8566.570411434726 0.864046134961002
8572.66890670295 0.862382624820236
8578.77174345705 0.8607055080595654
8584.878924787718 0.8590147725692356
8590.990453787832 0.8573104077030578
8597.106333552476 0.8555924042911648
8603.226567178936 0.8538607546525334
8609.351157766703 0.8521154526072524
8615.480108417472 0.8503564934885389
8621.613422235152 0.8485838741544907
8627.751102325856 0.846797592999578
8633.893151797909 0.844997649965862
8640.039573761851 0.8431840465539387
8646.190371330436 0.8413567858336033
8652.345547618634 0.8395158724542297
8658.50510574363 0.8376613126548589
8664.669048824831 0.8357931142739952
8670.837379983863 0.8339112867590999
8677.010102344575 0.832015841175784
8683.18721903305 0.8301067902166872
8689.368733177567 0.8281841482100625
8695.554647908662 0.8262479311280082
8701.744966359087 0.8242981565944161
8707.939691663825 0.8223348438925696
8714.138826960096 0.8203580139724218
8720.342375387345 0.8183676894575405
8726.550340087257 0.8163638946517083
8732.762724203754 0.814346655545188
8738.979530882994 0.8123159998206406
8745.200763273377 0.8102719568586918
8751.426424525542 0.8082145577431494
8757.65651779237 0.8061438352658645
8763.89104622899 0.8040598239312271
8770.130012992775 0.8019625599603093
8776.373421243346 0.7998520812946341
8782.621274142575 0.7977284275995791
8788.873574854582 0.7955916402674088
8795.130326545743 0.7934417624199295
8801.39153238469 0.7912788389107681
8807.657195542295 0.7891029163272809
8813.927319191704 0.7869140429920554
8820.201906508319 0.784712268964052
8826.480960669798 0.7824976460393496
8832.764484856067 0.780270227751499
8839.052482249312 0.7780300693714894
8845.344956033981 0.7757772279073232
8851.6419093968 0.7735117621031877
8857.94334552675 0.7712337324382437
8864.249267615092 0.7689432011250021
8870.559678855354 0.7666402321073142
8876.87458244334 0.7643248910579512
8883.19398157713 0.7619972453757891
8889.517879457075 0.7596573641825873
8895.84627928581 0.7573053183193657
8902.179184268247 0.7549411803423778
8908.516597611584 0.7525650245186744
8914.858522525295 0.7501769268212738
8921.204962221153 0.747776964923909
8927.55591991319 0.7453652181953943
8933.911398817749 0.7429417676935539
8940.271402153461 0.7405066961587718
8946.635933141242 0.7380600880071277
8953.004995004303 0.7356020293231245
8959.378590968148 0.7331326078520154
8965.756724260584 0.7306519129917235
8972.139398111705 0.728160035784366
8978.526615753914 0.725657068907366
8984.91838042191 0.7231431066641714
8991.314695352696 0.7206182449745712
8997.71556378558 0.7180825813646116
9004.120988962175 0.7155362149561184
9010.530974126403 0.7129792464558224
9016.945522524495 0.7104117781440904
9023.364637404991 0.7078339138632662
9029.788322018745 0.7052457590056211
9036.216579618938 0.7026474205009107
9042.649413461031 0.7000390068035742
9049.08682680284 0.6974206278794978
9055.528822904484 0.6947923951924532
9061.975405028403 0.6921544216901252
9068.426576439364 0.6895068217897768
9074.882340404456 0.6868497113635407
9081.342700193092 0.684183207723341
9087.807659077016 0.6815074296054502
9094.277220330296 0.6788224971546867
9100.751387229337 0.6761285319082464
9107.230163052871 0.6734256567791914
9113.713551081968 0.6707139960395756
9120.201554600031 0.6679936753032318
9126.694176892805 0.6652648215082104
9133.191421248366 0.6625275628988824
9139.693290957139 0.6597820290077053
9146.199789311886 0.6570283506366599
9152.710919607725 0.6542666598383563
9159.226685142092 0.6514970898968406
9165.747089214798 0.6487197753080407
9172.272135127992 0.6459348517599459
9178.801826186176 0.6431424561124572
9185.336165696204 0.6403427263769362
9191.875156967282 0.6375358016954665
9198.418803310975 0.6347218223198112
9204.967108041204 0.6319009295900979
9211.52007447425 0.6290732659132139
9218.077705928754 0.6262389747409298
9224.640005725718 0.6233982005477553
9231.206977188509 0.6205510888085287
9237.778623642864 0.6176977859757505
9244.354948416883 0.6148384394566657
9250.935954841036 0.6119731975901034
9257.521646248164 0.6091022096230684
9264.112025973483 0.6062256256871097
9270.70709735458 0.6033435967744589
9277.306863731428 0.6004562747139397
9283.911328446353 0.5975638121466912
9290.520494844082 0.5946663625016383
9297.134366271723 0.5917640799708033
9303.752946078757 0.5888571194844042
9310.376237617054 0.5859456366857714
9317.004244240874 0.5830297879060756
9323.636969306857 0.5801097301388973
9330.274416174037 0.5771856210146149
9336.916588203841 0.5742576187746409
9343.563488760085 0.5713258822455067
9350.215121208981 0.5683905708127976
9356.87148891914 0.5654518443949532
9363.532595261568 0.5625098634169358
9370.19844360967 0.5595647887837764
9376.869037339256 0.5566167818540002
9383.54437982854 0.5536660044129496
9390.224474458133 0.5507126186460026
9396.90932461106 0.5477567871116952
9403.598933672763 0.5447986727147535
9410.293305031066 0.541838438679072
9416.992442076229 0.5388762485205748
9423.69634820092 0.5359122660200523
9430.40502680022 0.5329466551959255
9437.118481271627 0.5299795802769612
9443.836715015063 0.527011205674948
9450.55973143286 0.5240416959573385
9457.287533929783 0.521071215819863
9464.020125913014 0.5180999300591258
9470.757510792162 0.515128003545192
9477.499691979265 0.5121556011941677
9484.246672888788 0.5091828879407856
9490.998456937628 0.5062100287110037
9497.755047545113 0.5032371883946185
9504.516448133007 0.5002645318179124
9511.282662125508 0.4972922237163256
9518.053692949265 0.4943204287071748
9524.829544033322 0.4913493112624415
9531.610218809235 0.48837903568155056
9538.39572071094 0.48540976606431485
9545.186053174846 0.4824416662838557
9551.981219639807 0.47947489995965625
9558.781223547121 0.4765096304306891
9565.586068340539 0.47354602072862934
9572.39575746626 0.47058423355117873
9579.210294372937 0.4676244312354936
9586.029682511682 0.46466677573172355
9592.85392533606 0.46171142857667835
9599.683026302093 0.45875855086762773
9606.51698886827 0.4558083032362218
9613.355816495534 0.4528608458225759
9620.1995126473 0.4499163382494838
9627.048080789438 0.44697493959681034
9633.9015243903 0.44403680837602355
9640.759846920691 0.4411021025049232
9647.623051853909 0.43817097928251614
9654.491142665689 0.43524359536411705
9661.364122834271 0.43232010673658516
9668.241995840364 0.42940066869380333
9675.124765167151 0.42648543581234144
9682.012434300295 0.42357456192732645
9688.905006727944 0.42066820010853156
9695.802485940725 0.4177665026366882
9702.704875431755 0.41486962098002156
9709.61217869663 0.4119777057710226
9716.524399233444 0.40909090678345095
9723.441540542774 0.4062093729095964
9730.363606127688 0.403333252137776
9737.290599493757 0.4004626915300952
9744.22252414904 0.3975978372004664
9751.159383604094 0.394738834292898
9758.101181371976 0.3918858269600485
9765.047920968247 0.38903895834206176
9771.999605910965 0.38619837054568323
9778.956239720706 0.3833642046236579
9785.917825920524 0.38053660055443816
9792.884368036006 0.3777156972221487
9799.855869595243 0.37490163239689445
9806.832334128838 0.372094542715347
9813.813765169902 0.3692945636616512
9820.800166254066 0.36650182954863947
9827.791540919477 0.3637164734993662
9834.787892706803 0.3609386274289602
9841.789225159227 0.3581684220268113
9848.795541822461 0.35540598673907375
9855.806846244735 0.3526514497515101
9862.823141976807 0.34990493797266936
9869.844432571967 0.34716657701740117
9876.870721586029 0.34443649119071873
9883.902012577339 0.3417148034720016
9890.938309106781 0.33900163549955015
9897.979614737767 0.3362971075554906
9905.025933036253 0.33360133855103213
9912.077267570738 0.3309144460120845
9919.133621912233 0.32823654606524266
9926.194999634321 0.3255677534241038
9933.261404313122 0.3229081813759812
9940.332839527298 0.32025794176897104
9947.40930885806 0.3176171449993822
9954.490815889169 0.3149858999995418
9961.577364206934 0.31236431422597244
9968.668957400223 0.30975249364793606
9975.765599060454 0.30715054273636194
9982.867292781606 0.30455856445314033
9989.97404216021 0.3019766602408004
9997.085850795364 0.2994049300125603
10004.202722288734 0.29684347214276086
10011.324660244512 0.2942923834576876
10018.451668269527 0.2917517592267287
10025.58374997309 0.28922169315399865
10032.720908967169 0.2867022773702358
10039.863148866218 0.28419360242519287
10047.010473287346 0.28169575728029994
10054.162885850155 0.2792088293018169
10061.320390176912 0.2767329042542569
10068.482989892369 0.27426806629430905
10075.65068862395 0.2718143979650189
10082.823490001574 0.2693719801904719
10090.001397657832 0.2669408922707377
10097.18441522781 0.2645212118773137
10104.372546349274 0.2621130150488231
10111.565794662509 0.259716376187209
10118.764163810398 0.2573313680542264
10125.967657438478 0.2549580617683098
10133.176279194793 0.2525965268018908
10140.390032730076 0.2502468309789768
10147.608921697569 0.24790904047321544
10154.832949753201 0.24558321980621733
10162.062120555418 0.24326943184635935
10169.296437765357 0.24096773780783698
10176.535905046674 0.23867819725019884
10183.780526065722 0.23640086807812682
10191.030304491374 0.23413580654169092
10198.285243995204 0.23188306723684693
10205.545348251311 0.22964270310640117
10212.8106209365 0.22741476544122058
10220.081065730104 0.2251993038818983
10227.35668631416 0.22299636642066195
10234.637486373267 0.2208059994037216
10241.923469594642 0.21862824753389953
10249.214639668193 0.21646315387359527
10256.511000286371 0.21431075984815245
10263.812555144337 0.21217110524946253
10271.119307939802 0.21004422823999758
10278.43126237319 0.20793016535707043
10285.748422147477 0.20582895151751812
10293.07079096836 0.2037406200226033
10300.39837254409 0.2016652025633322
10307.731170585641 0.19960272922598532
10315.069188806541 0.1975532284980555
10322.412430923056 0.1955167272743923
10329.760900654 0.19349325086374458
10337.114601720932 0.19148282299550512
10344.473537847967 0.18948546582684123
10351.837712761957 0.1875011999500235
10359.207130192326 0.1855300444001276
10366.581793871233 0.18357201666293127
10373.961707533435 0.1816271326831676
10381.346874916346 0.179695406872997
10388.737299760103 0.17777685212074612
10396.13298580742 0.1758714797999682
10403.533936803764 0.1739792997786755
10410.940156497181 0.1721003204289172
10418.35164863847 0.17023454863652177
10425.768416981016 0.1683819898111656
10433.19046528096 0.16654264789660334
10440.617797297034 0.16471652538121428
10448.05041679073 0.16290362330869945
10455.488327526129 0.16110394128908906
10462.931533270083 0.15931747750988562
10470.380037792036 0.15754422874751017
10477.833844864203 0.15578419037887775
10485.292958261396 0.15403735639326255
10492.757381761206 0.15230371940428195
10500.227119143821 0.1505832706621647
10507.702174192209 0.1488760000661249
10515.182550691965 0.1471818961770044
10522.66825243138 0.14550094623004356
10530.159283201509 0.1438331361478331
10537.655646796014 0.14217845055348888
10545.15734701135 0.14053687278391813
10552.664387646584 0.13890838490332802
10560.176772503573 0.1372929677168147
10567.6945053868 0.13569060078418088
10575.217590103539 0.13410126243382792
10582.746030463686 0.13252492977686203
10590.279830279938 0.13096157872126812
10597.818993367622 0.12941118398628365
10605.363523544864 0.12787371911683543
10612.913424632421 0.12634915649816358
10620.468700453861 0.12483746737049589
10628.029354835384 0.12333862184390482
10635.595391606 0.12185258891320078
10643.166814597362 0.12037933647299809
10650.743627643933 0.11891883133281006
10658.325834582844 0.1174710392322999
10665.913439253953 0.11603592485657838
10673.506445499923 0.11461345185158006
10681.10485716606 0.11320358283956716
10688.7086781005 0.11180627943463278
10696.317912154025 0.11042150225835118
10703.932563180253 0.10904921095541376
10711.55263503545 0.10768936420939701
10719.178131578721 0.10634191975851504
10726.809056671827 0.10500683441148717
10734.445414179369 0.10368406406338526
10742.087207968607 0.1023735637115834
10749.734441909648 0.10107528747168126
10757.387119875259 0.0997891885935191
10765.045245741057 0.09851521947715564
10772.708823385332 0.09725333168892919
10780.377856689214 0.09600347597747716
10788.05234953652 0.09476560228982278
10795.732305813906 0.0935396597874163
10803.417729410743 0.09232559686222797
10811.108624219163 0.09112336115281
10818.804994134132 0.08993289956035144
10826.50684305331 0.08875415826475463
10834.21417487721 0.0875870827406553
10841.926993509041 0.08643161777346886
10849.645302854877 0.08528770747536973
10857.36910682348 0.08415529530129418
10865.09840932649 0.08303432406486
10872.833214278238 0.08192473595430844
10880.573525595932 0.08082647254835196
10888.31934719948 0.07973947483203564
10896.070683011669 0.07866368321250217
10903.82753695799 0.07759903753475603
10911.589912966818 0.07654547709732842
10919.357814969233 0.07550294066793324
10927.131246899207 0.07447136649901548
10934.910212693421 0.07345069234328527
10942.694716291446 0.07244085546913738
10950.484761635595 0.07144179267604424
10958.28035267098 0.07045344030984879
10966.081493345599 0.06947573427797875
10973.88818761016 0.06850861006461148
10981.700439418284 0.06755200274571314
10989.518252726308 0.06660584700403747
10997.341631493478 0.06567007714399099
11005.170579681773 0.06474462710645128
11013.005101256076 0.06382943048344648
11020.845200184007 0.06292442053278173
11028.690880436097 0.06202953019252308
11036.542145985617 0.06114469209541909
11044.399000808755 0.06026983858317848
11052.26144888444 0.05940490172067854
11060.129494194522 0.05854981331002595
11068.003140723598 0.057704504904540994
11075.882392459192 0.056868907822591186
11083.767253391596 0.05604295316134273
11091.657727513943 0.055226571810367484
11099.55381882228 0.05441969446513036
11107.455531315405 0.05362225164037618
11115.362868995056 0.05283417368335487
11123.275835865727 0.05205539078695773
11131.194435934853 0.05128583300268658
11139.118673212633 0.05052543025352769
11147.04855171221 0.049774112346658864
11154.984075449496 0.04903180898605463
11162.925248443351 0.04829844978492227
11170.8720747154 0.0475739642780335
11178.824558290233 0.04685828193388306
11186.782703195202 0.04615133216674063
11194.746513460628 0.045453044348526095
11202.7159931196 0.04476334782057654
11210.69114620818 0.04408217190523329
11218.671976765201 0.04340944591731801
11226.658488832472 0.042745099175427605
11234.650686454605 0.04208906101311308
11242.648573679091 0.0414412607898871
11250.652154556376 0.04080162790208507
11258.661433139692 0.04017009179359078
11266.676413485255 0.03954658196638543
11274.69709965207 0.03893102799097179
11282.723495702126 0.03832335951661739
11290.755605700215 0.03772350628147172
11298.793433714107 0.03713139812250179
11306.836983814384 0.03654696498530007
11314.886260074616 0.03597013693371
11322.941266571175 0.03540084415932334
11331.002007383435 0.03483901699079326
11339.068486593576 0.03428458590301919
11347.14070828678 0.03373748152614808
11355.218676551043 0.033197634654445016
11363.302395477365 0.032664976254980646
11371.391869159586 0.03213943747618639
11379.487101694465 0.031620949656235395
11387.588097181744 0.031109444331268592
11395.69485972399 0.030604853243476882
11403.807393426785 0.030107108349004805
11411.925702398541 0.029616141825721157
11420.049790750689 0.02913188608080933
11428.17966259749 0.02865427375822532
11436.315322056229 0.02818323774597519
11444.456773247031 0.027718711183261073
11452.604020293044 0.027260627467449252
11460.75706732026 0.026808920260903646
11468.915918457702 0.026363523497646677
11477.080577837234 0.02592437138988341
11485.251049593764 0.025491398434354617
11493.427337865043 0.025064539418556412
11501.609446791863 0.024643729426787303
11509.79738051787 0.02422890384606424
11517.991143189754 0.023819998371867546
11526.19073895709 0.02341694901375492
11534.3961719724 0.023019692100813786
11542.607446391235 0.022628164286964885
11550.824566372017 0.022242302556130408
11559.047536076212 0.021862044227238035
11567.276359668163 0.021487326959097143
11575.511041315267 0.02111808875511304
11583.751585187792 0.020754267967873583
11591.997995459078 0.0203958033035768
11600.250276305329 0.02004263382633349
11608.508431905826 0.019694698962311727
11616.772466442728 0.019351938503758763
11625.042384101265 0.019014292612867967
11633.31818906955 0.0186817018255246
11641.599885538779 0.018354107054898823
11649.887477703027 0.018031449594920264
11658.18096975946 0.017713671123602306
11666.480365908128 0.017400713706250136
11674.785670352172 0.017092519798521454
11683.09688729765 0.016789032249371512
11691.414020953618 0.01649019430386011
11699.737075532199 0.016195949605831525
11708.066055248415 0.015906242200476765
11716.400964320388 0.015621016536758207
11724.741806969148 0.015340217469724514
11733.088587418824 0.015063790262690651
11741.441309896456 0.01479168058930959
11749.799978632189 0.014523834535512871
11758.164597859086 0.014260198601345591
11766.535171813315 0.01400071970267323
11774.911704733968 0.013745345172785018
11783.294200863247 0.013494022763873095
11791.682664446284 0.013246700648410817
11800.077099731321 0.013003327420409497
11808.477510969535 0.012763852096577852
11816.883902415222 0.012528224117362277
11825.296278325612 0.012296393347893378
11833.71464296106 0.01206831007881634
11842.139000584884 0.01184392502702933
11850.569355463434 0.011623189336313795
11859.005711866175 0.011406054577865036
11867.44807406551 0.01119247275073144
11875.896446336981 0.010982396282147531
11884.350832959077 0.010775778027781686
11892.811238213431 0.010572571271881173
11901.277666384627 0.010372729727334457
11909.750121760395 0.010176207535634325
11918.22860863142 0.009982959266760943
11926.713131291539 0.00979293991896912
11935.203694037553 0.009606104918498577
11943.70030116941 0.009422410119191739
11952.202956990031 0.009241811802037463
11960.711665805491 0.009064266674625471
11969.226431924839 0.008889731870529572
11977.747259660282 0.008718164948605413
11986.274153327004 0.008549523892219375
11994.80711724336 0.008383767108395382
12003.346155730698 0.008220853426895871
12011.891273113455 0.008060742099225714
12020.442473719208 0.007903392797567127
12028.999761878522 0.007748765613649859
12037.563141925144 0.007596821057547661
12046.132618195808 0.007447520056416854
12054.70819503043 0.007300823953163548
12063.289876771918 0.007156694505055072
12071.877667766374 0.007015093882264115
12080.47157236289 0.006875984666359746
12089.071594913761 0.0067393298487338615
12097.677739774272 0.0066050928289775575
12106.290011302912 0.0064732374131961255
12114.908413861176 0.006343727812276413
12123.532951813757 0.006216528640096196
12132.163629528362 0.006091604911688278
12140.800451375904 0.005968922041349933
12149.443421730308 0.005848445840709561
12158.092544968711 0.005730142516741473
12166.747825471295 0.005613978669740643
12175.409267621357 0.005499921291250053
12184.076875805393 0.005387937761945747
12192.750654412916 0.005277995849484115
12201.430607836668 0.005170063706304276
12210.11674047242 0.005064109867397296
12218.809056719167 0.004960103248033305
12227.50756097894 0.004858013141457266
12236.212257657 0.004757809216545959
12244.923151161647 0.004659461515435769
12253.64024590442 0.0045629404511140885
12262.363546299895 0.004468216804984462
12271.093056765894 0.004375261724397458
12279.828781723283 0.004284046720157716
12288.570725596172 0.004194543663999355
12297.318892811752 0.004106724786039341
12306.07328780036 0.004020562672203493
12314.833914995539 0.003936030261628835
12323.60077883399 0.0038531008440446006
12332.37388375552 0.0037717480571316077
12341.153234203095 0.003691945883860345
12349.938834622924 0.003613668649809497
12358.730689464277 0.003536891020468806
12367.528803179695 0.003461587998521064
12376.333180224785 0.003387734921111783
12385.143825058429 0.00331530745710022
12393.960742142579 0.003244281604299789
12402.783935942469 0.003174633686701903
12411.613410926408 0.003106340351691198
12420.449171565988 0.0030393785672462735
12429.291222335882 0.002973725619133397
12438.139567714052 0.002909359108087851
12446.994212181542 0.002846256946990047
12455.855160222693 0.002784397358031009
12464.722416324958 0.0027237588698742015
12473.595984978989 0.002664320314809774
12482.475870678705 0.00260606082590398
12491.362077921127 0.002548959834146176
12500.254611206581 0.0024929970655902
12509.153475038487 0.0024381525384960085
12518.058673923582 0.0023844065604668565
12526.970212371703 0.0023317397255884597
12535.888094896003 0.002280132911565358
12544.812326012743 0.002229567276860459
12553.742910241504 0.0021800242578334334
12562.67985210498 0.0021314855658836653
12571.62315612919 0.002083933184593494
12580.572826843269 0.0020373493668773314
12589.52886877968 0.0019917166321324286
12598.491286474013 0.001947017763396773
12607.460084465183 0.0019032358045100554
12616.435267295243 0.0018603540572827764
12625.416839509571 0.0018183560786699518
12634.404805656714 0.001777225677953694
12643.39917028845 0.001736946913932466
12652.399937959879 0.0016975040921185733
12661.407113229236 0.0016588817619456761
12670.42070065811 0.0016210647139838846
12679.44070481123 0.0015840379771666197
12688.467130256677 0.0015477868160260575
12697.499981565687 0.001512296727941122
12706.539263312845 0.001477553440395164
12715.584980075897 0.0014435429082470792
12724.637136435946 0.0014102513110130436
12733.695736977255 0.0013776650501624538
12742.760786287454 0.00134577074642549
12751.832288957332 0.0013145552371155694
12760.910249581058 0.0012840055734642912
12769.99467275596 0.0012541090179720446
12779.085563082745 0.0012248530417718064
12788.18292516529 0.0011962253220093452
12797.286763610859 0.001168213739237308
12806.39708302991 0.0011408063748262849
12815.51388803619 0.0011139915083909274
12824.637183246803 0.0010877576152324166
12833.766973282041 0.001062093363798203
12842.903262765585 0.0010369876131574585
12852.046056324305 0.0010124294104948345
12861.195358588471 0.0009884079886203704
12870.35117419154 0.0009649127634982559
12879.51350777038 0.0009419333317921812
12888.682363965045 0.0009194594684299728
12897.857747419006 0.0008974811241853583
12907.039662778929 0.0008759884232793279
12916.228114694897 0.0008549716609991055
12925.423107820194 0.000834421301337023
12934.624646811528 0.0008143279746474243
12943.83273632881 0.0007946824753237515
12953.047381035378 0.0007754757594940348
12962.268585597782 0.000756698942736809
12971.496354686002 0.0007383432978157611
12980.730692973262 0.000720400252434977
12989.971605136112 0.0007028613870135187
12999.219095854512 0.0006857184324799746
13008.473169811648 0.0006689632680876519
13017.733831694146 0.0006525879192491456
13027.001086191858 0.0006365845553919982
13036.274937998087 0.0006209454878339013
13045.555391809366 0.0006056631676790478
13054.842452325684 0.0005907301837342288
13064.136124250263 0.0005761392604461543
13073.43641228978 0.0005618832558586379
13082.743321154161 0.000547955159591031
13092.05685555679 0.000534348090836648
13101.377020214295 0.0005210552963824751
13110.703819846774 0.0005080701486489021
13120.037259177576 0.0004953861437507404
13129.377342933522 0.00048299689957832646
13138.724075844686 0.00047089615389986263
13148.07746264462 0.0004590777624838608
13157.437508070165 0.0004475356972427434
13166.804216861534 0.00043626404439671266
13176.177593762395 0.00042525700265824224
13185.557643519685 0.000414508881437428
13194.94437088383 0.0004040140990673866
13204.337780608526 0.0003937671810506354
13213.737877450965 0.0003837627583254064
13223.144666171615 0.0003739955655528085
13232.558151534442 0.00036446043942383477
13241.978338306697 0.000355152316987081
13251.405231259128 0.00034606623399619093
13260.838835165778 0.00033719732327784115
13270.279154804191 0.00032854081311935244
13279.726194955208 0.00032009202567662663
13289.179960403178 0.00031184637540157713
13298.64045593575 0.00030379936748970533
13308.10768634409 0.00029594659634696985
13317.581656422666 0.00028828374407663187
13327.062370969465 0.00028080657898519603
13336.54983478581 0.0002735109541080729
13346.044052676443 0.00026639280575428817
13355.545029449611 0.0002594481520703582
13365.052769916867 0.0002526730916234171
13374.567278893304 0.0002460638020029599
13384.088561197335 0.00023961653844172532
13393.616621650906 0.00023332763245495388
13403.151465079296 0.00022719349049849904
13412.693096311317 0.00022121059264509793
13422.241520179117 0.00021537549127922424
13431.796741518394 0.0002096848098098352
13441.358765168174 0.0002041352414014406
13450.92759597104 0.00019872354772280655
13460.503238772913 0.00019344655771367798
13470.085698423276 0.00018830116636888445
13479.674979774947 0.00018328433354017663
13489.271087684316 0.0001783930827551596
13498.874027011118 0.00017362450005365792
13508.483802618655 0.0001689757328409087
13518.100419373613 0.0001644439887578611
13527.72388214614 0.00016002653456809066
13537.354195809934 0.00015572069506132618
13546.991365242051 0.00015152385197354974
13556.635395323132 0.00014743344292321255
13566.286290937182 0.00014344696036378438
13575.94405697179 0.00013956195055211793
13585.608698317918 0.0001357760125328179
13595.280219870116 0.00013208679713812776
13604.958626526311 0.0001284920060034979
13614.643923188029 0.0001249893905983659
13624.33611476017 0.00012157675127229889
13634.035206151239 0.00011825193631603557
13643.741202273126 0.00011501284103756792
13653.454108041326 0.00011185740685281398
13663.173928374752 0.0001087836203909918
13672.900668195816 0.00010578951261433039
13682.634332430494 0.0001028731579520341
13692.374926008266 0.00010003267344838716
13702.122453862065 9.726621792478968e-05
13711.876920928336 9.457199115553286e-05
13721.638332147128 9.194823305719464e-05
13731.406692461882 8.939322289156632e-05
13741.182006819685 8.690527848176011e-05
13750.964280171022 8.448275544158785e-05
13760.753517470022 8.212404641779233e-05
13770.549723674223 7.982758034522697e-05
13780.35290374481 7.75918217145848e-05
13790.163062646383 7.541526985274869e-05
13799.980205347189 7.32964582153849e-05
13809.804336818905 7.12339536918392e-05
13819.635462036851 6.922635592197331e-05
13829.473585979782 6.727229662497967e-05
13839.318713630111 6.537043893983803e-05
13849.17084997371 6.351947677743417e-05
13859.030000000002 6.171813418404512e-05


==> tikz/tables/factor_empirical_cdf.csv <==
17283689.47 0.0002
17904274.32 0.0002
17904274.32 0.0004
18701457.0 0.0004
18701457.0 0.0006
20073804.77 0.0006
20073804.77 0.0008
20402671.87 0.0008
20402671.87 0.001
20474402.1 0.001
20474402.1 0.0012
20521070.39 0.0012
20521070.39 0.0014
20646677.89 0.0014
20646677.89 0.0016
21453959.71 0.0016
21453959.71 0.0018
21482384.94 0.0018
21482384.94 0.002
22103372.87 0.002
22103372.87 0.0022
22109421.37 0.0022
22109421.37 0.0024
22429008.67 0.0024
22429008.67 0.0026
22474212.33 0.0026
22474212.33 0.0028
22683265.03 0.0028
22683265.03 0.003
23375780.18 0.003
23375780.18 0.0032
23505277.17 0.0032
23505277.17 0.0034
23603959.59 0.0034
23603959.59 0.0036
24035532.84 0.0036
24035532.84 0.0038
24402767.81 0.0038
24402767.81 0.004
24525400.05 0.004
24525400.05 0.0042
24653179.9 0.0042
24653179.9 0.0044
24736384.25 0.0044
24736384.25 0.0046
24922205.81 0.0046
24922205.81 0.0048
24934926.94 0.0048
24934926.94 0.005
25133502.09 0.005
25133502.09 0.0052
25161472.28 0.0052
25161472.28 0.0054
25264452.41 0.0054
25264452.41 0.0056
25546178.63 0.0056
25546178.63 0.0058
25745312.18 0.0058
25745312.18 0.006
25819649.04 0.006
25819649.04 0.0062
25861865.98 0.0062
25861865.98 0.0064
26078858.89 0.0064
26078858.89 0.0066
26325266.91 0.0066
26325266.91 0.0068
26931969.24 0.0068
26931969.24 0.007
27188711.3 0.007
27188711.3 0.0072
27484167.48 0.0072
27484167.48 0.0074
27790649.43 0.0074
27790649.43 0.0076
27867272.4 0.0076
27867272.4 0.0078
27905041.49 0.0078
27905041.49 0.008
27932076.09 0.008
27932076.09 0.0082
28374246.86 0.0082
28374246.86 0.0084
28492666.35 0.0084
28492666.35 0.0086
28574330.58 0.0086
28574330.58 0.0088
29222894.71 0.0088
29222894.71 0.009
29231345.86 0.009
29231345.86 0.0092
29279371.14 0.0092
29279371.14 0.0094
29311462.66 0.0094
29311462.66 0.0096
29343648.11 0.0096
29343648.11 0.0098
29390758.89 0.0098
29390758.89 0.01
29513672.72 0.01
29513672.72 0.0102
29544452.02 0.0102
29544452.02 0.0104
29713602.49 0.0104
29713602.49 0.0106
29799759.12 0.0106
29799759.12 0.0108
29918719.76 0.0108
29918719.76 0.011
29981075.61 0.011
29981075.61 0.0112
30015876.86 0.0112
30015876.86 0.0114
30026894.64 0.0114
30026894.64 0.0116
30379034.86 0.0116
30379034.86 0.0118
30561118.8 0.0118
30561118.8 0.012
30597441.76 0.012
30597441.76 0.0122
30853342.28 0.0122
30853342.28 0.0124
30968774.27 0.0124
30968774.27 0.0126
30970871.69 0.0126
30970871.69 0.0128
30984376.7 0.0128
30984376.7 0.013
31127652.35 0.013
31127652.35 0.0132
31330733.26 0.0132
31330733.26 0.0134
31331617.44 0.0134
31331617.44 0.0136
31410630.99 0.0136
31410630.99 0.0138
31449286.54 0.0138
31449286.54 0.014
31467519.88 0.014
31467519.88 0.0142
31562679.54 0.0142
31562679.54 0.0144
31567585.94 0.0144
31567585.94 0.0146
31579107.85 0.0146
31579107.85 0.0148
31596080.89 0.0148
31596080.89 0.015
31596982.96 0.015
31596982.96 0.0152
31601932.11 0.0152
31601932.11 0.0154
31693220.65 0.0154
31693220.65 0.0156
31743393.41 0.0156
31743393.41 0.0158
32002591.06 0.0158
32002591.06 0.016
32013964.57 0.016
32013964.57 0.0162
32689711.63 0.0162
32689711.63 0.0164
32707883.27 0.0164
32707883.27 0.0166
32757163.84 0.0166
32757163.84 0.0168
32851836.52 0.0168
32851836.52 0.017
32858885.99 0.017
32858885.99 0.0172
32932269.76 0.0172
32932269.76 0.0174
33081175.52 0.0174
33081175.52 0.0176
33120189.5 0.0176
33120189.5 0.0178
33164841.25 0.0178
33164841.25 0.018
33370129.23 0.018
33370129.23 0.0182
33371080.93 0.0182
33371080.93 0.0184
33422728.34 0.0184
33422728.34 0.0186
33470950.0 0.0186
33470950.0 0.0188
33549553.08 0.0188
33549553.08 0.019
33655830.47 0.019
33655830.47 0.0192
33711624.73 0.0192
33711624.73 0.0194
33712619.06 0.0194
33712619.06 0.0196
33745648.93 0.0196
33745648.93 0.0198
33784386.82 0.0198
33784386.82 0.02
33789353.47 0.02
33789353.47 0.0202
33820586.75 0.0202
33820586.75 0.0204
33849546.63 0.0204
33849546.63 0.0206
33868639.01 0.0206
33868639.01 0.0208
34002792.63 0.0208
34002792.63 0.021
34149075.99 0.021
34149075.99 0.0212
34174805.53 0.0212
34174805.53 0.0214
34186022.72 0.0214
34186022.72 0.0216
34189529.99 0.0216
34189529.99 0.0218
34259237.6 0.0218
34259237.6 0.022
34377551.83 0.022
34377551.83 0.0222
34523364.35 0.0222
34523364.35 0.0224
34556652.6 0.0224
34556652.6 0.0226
34604967.25 0.0226
34604967.25 0.0228
34617302.95 0.0228
34617302.95 0.023
34687443.84 0.023
34687443.84 0.0232
34745839.72 0.0232
34745839.72 0.0234
35006570.0 0.0234
35006570.0 0.0236
35041210.34 0.0236
35041210.34 0.0238
35042228.42 0.0238
35042228.42 0.024
35045250.71 0.024
35045250.71 0.0242
35092101.13 0.0242
35092101.13 0.0244
35109995.67 0.0244
35109995.67 0.0246
35129474.06 0.0246
35129474.06 0.0248
35269998.15 0.0248
35269998.15 0.025
35353463.92 0.025
35353463.92 0.0252
35451066.77 0.0252
35451066.77 0.0254
35486298.27 0.0254
35486298.27 0.0256
35495803.55 0.0256
35495803.55 0.0258
35668361.6 0.0258
35668361.6 0.026
35699337.18 0.026
35699337.18 0.0262
35699798.43 0.0262
35699798.43 0.0264
35732135.66 0.0264
35732135.66 0.0266
36100730.85 0.0266
36100730.85 0.0268
36142471.38 0.0268
36142471.38 0.027
36156196.84 0.027
36156196.84 0.0272
36166124.1 0.0272
36166124.1 0.0274
36245626.01 0.0274
36245626.01 0.0276
36323892.86 0.0276
36323892.86 0.0278
36338764.17 0.0278
36338764.17 0.028
36350105.37 0.028
36350105.37 0.0282
36424774.71 0.0282
36424774.71 0.0284
36430884.99 0.0284
36430884.99 0.0286
36545399.15 0.0286
36545399.15 0.0288
36665230.32 0.0288
36665230.32 0.029
36680127.73 0.029
36680127.73 0.0292
36741677.93 0.0292
36741677.93 0.0294
36760122.03 0.0294
36760122.03 0.0296
36799475.3 0.0296
36799475.3 0.0298
36850349.8 0.0298
36850349.8 0.03
36864231.32 0.03
36864231.32 0.0302
36941086.29 0.0302
36941086.29 0.0304
36980387.41 0.0304
36980387.41 0.0306
37013286.19 0.0306
37013286.19 0.0308
37115940.39 0.0308
37115940.39 0.031
37238709.14 0.031
37238709.14 0.0312
37465655.11 0.0312
37465655.11 0.0314
37506998.15 0.0314
37506998.15 0.0316
37605285.39 0.0316
37605285.39 0.0318
37650167.22 0.0318
37650167.22 0.032
37767598.44 0.032
37767598.44 0.0322
37973600.45 0.0322
37973600.45 0.0324
37996684.59 0.0324
37996684.59 0.0326
38030479.23 0.0326
38030479.23 0.0328
38050610.32 0.0328
38050610.32 0.033
38163752.33 0.033
38163752.33 0.0332
38200761.16 0.0332
38200761.16 0.0334
38323485.82 0.0334
38323485.82 0.0336
38438039.96 0.0336
38438039.96 0.0338
38452382.23 0.0338
38452382.23 0.034
38559103.21 0.034
38559103.21 0.0342
38722404.05 0.0342
38722404.05 0.0344
38730559.39 0.0344
38730559.39 0.0346
38734576.34 0.0346
38734576.34 0.0348
38840638.04 0.0348
38840638.04 0.035
39039217.75 0.035
39039217.75 0.0352
39111963.95 0.0352
39111963.95 0.0354
39178145.64 0.0354
39178145.64 0.0356
39294991.34 0.0356
39294991.34 0.0358
39335535.76 0.0358
39335535.76 0.036
39503900.44 0.036
39503900.44 0.0362
39506033.39 0.0362
39506033.39 0.0364
39525299.98 0.0364
39525299.98 0.0366
39533400.19 0.0366
39533400.19 0.0368
39776160.87 0.0368
39776160.87 0.037
39796018.34 0.037
39796018.34 0.0372
39799127.09 0.0372
39799127.09 0.0374
39835452.18 0.0374
39835452.18 0.0376
39861471.49 0.0376
39861471.49 0.0378
39935270.32 0.0378
39935270.32 0.038
39953442.41 0.038
39953442.41 0.0382
40010545.69 0.0382
40010545.69 0.0384
40013938.22 0.0384
40013938.22 0.0386
40084965.16 0.0386
40084965.16 0.0388
40094585.07 0.0388
40094585.07 0.039
40213241.44 0.039
40213241.44 0.0392
40261864.9 0.0392
40261864.9 0.0394
40273624.62 0.0394
40273624.62 0.0396
40292449.71 0.0396
40292449.71 0.0398
40309113.44 0.0398
40309113.44 0.04
40340068.5 0.04
40340068.5 0.0402
40388275.24 0.0402
40388275.24 0.0404
40437359.18 0.0404
40437359.18 0.0406
40456524.95 0.0406
40456524.95 0.0408
40528536.88 0.0408
40528536.88 0.041
40536028.63 0.041
40536028.63 0.0412
40538039.05 0.0412
40538039.05 0.0414
40553050.2 0.0414
40553050.2 0.0416
40571537.31 0.0416
40571537.31 0.0418
40593644.9 0.0418
40593644.9 0.042
40613827.15 0.042
40613827.15 0.0422
40660708.81 0.0422
40660708.81 0.0424
40700779.38 0.0424
40700779.38 0.0426
40723670.43 0.0426
40723670.43 0.0428
40732684.73 0.0428
40732684.73 0.043
40785678.06 0.043
40785678.06 0.0432
40796946.07 0.0432
40796946.07 0.0434
40835435.58 0.0434
40835435.58 0.0436
40843535.14 0.0436
40843535.14 0.0438
40882609.88 0.0438
40882609.88 0.044
40895474.79 0.044
40895474.79 0.0442
40910606.96 0.0442
40910606.96 0.0444
41011802.96 0.0444
41011802.96 0.0446
41027465.57 0.0446
41027465.57 0.0448
41119129.98 0.0448
41119129.98 0.045
41140286.14 0.045
41140286.14 0.0452
41276891.96 0.0452
41276891.96 0.0454
41327150.16 0.0454
41327150.16 0.0456
41362837.53 0.0456
41362837.53 0.0458
41392468.65 0.0458
41392468.65 0.046
41500743.47 0.046
41500743.47 0.0462
41640773.18 0.0462
41640773.18 0.0464
41667412.34 0.0464
41667412.34 0.0466
41672764.28 0.0466
41672764.28 0.0468
41701839.77 0.0468
41701839.77 0.047
41716837.29 0.047
41716837.29 0.0472
41755547.44 0.0472
41755547.44 0.0474
41824585.05 0.0474
41824585.05 0.0476
41851517.7 0.0476
41851517.7 0.0478
41892220.16 0.0478
41892220.16 0.048
41969215.85 0.048
41969215.85 0.0482
41976886.9 0.0482
41976886.9 0.0484
42165045.32 0.0484
42165045.32 0.0486
42275268.71 0.0486
42275268.71 0.0488
42307489.29 0.0488
42307489.29 0.049
42511225.92 0.049
42511225.92 0.0492
42619137.33 0.0492
42619137.33 0.0494
42648501.4 0.0494
42648501.4 0.0496
42662084.17 0.0496
42662084.17 0.0498
42855208.89 0.0498
42855208.89 0.05
42928955.71 0.05
42928955.71 0.0502
43023176.87 0.0502
43023176.87 0.0504
43024160.34 0.0504
43024160.34 0.0506
43045003.35 0.0506
43045003.35 0.0508
43105978.81 0.0508
43105978.81 0.051
43110835.91 0.051
43110835.91 0.0512
43115516.92 0.0512
43115516.92 0.0514
43206123.02 0.0514
43206123.02 0.0516
43232233.73 0.0516
43232233.73 0.0518
43260951.58 0.0518
43260951.58 0.052
43262111.24 0.052
43262111.24 0.0522
43357394.64 0.0522
43357394.64 0.0524
43360788.08 0.0524
43360788.08 0.0526
43381300.79 0.0526
43381300.79 0.0528
43393386.53 0.0528
43393386.53 0.053
43431583.74 0.053
43431583.74 0.0532
43461102.96 0.0532
43461102.96 0.0534
43610780.59 0.0534
43610780.59 0.0536
43758491.63 0.0536
43758491.63 0.0538
43771284.37 0.0538
43771284.37 0.054
43818786.27 0.054
43818786.27 0.0542
43823341.64 0.0542
43823341.64 0.0544
43857757.34 0.0544
43857757.34 0.0546
43884192.96 0.0546
43884192.96 0.0548
43898220.75 0.0548
43898220.75 0.055
44001980.31 0.055
44001980.31 0.0552
44016384.85 0.0552
44016384.85 0.0554
44030812.78 0.0554
44030812.78 0.0556
44049648.31 0.0556
44049648.31 0.0558
44091256.79 0.0558
44091256.79 0.056
44122903.17 0.056
44122903.17 0.0562
44126704.55 0.0562
44126704.55 0.0564
44142308.49 0.0564
44142308.49 0.0566
44187018.35 0.0566
44187018.35 0.0568
44235372.36 0.0568
44235372.36 0.057
44237457.81 0.057
44237457.81 0.0572
44254926.69 0.0572
44254926.69 0.0574
44357688.03 0.0574
44357688.03 0.0576
44397330.59 0.0576
44397330.59 0.0578
44414596.45 0.0578
44414596.45 0.058
44414709.4 0.058
44414709.4 0.0582
44415672.44 0.0582
44415672.44 0.0584
44418352.84 0.0584
44418352.84 0.0586
44447418.73 0.0586
44447418.73 0.0588
44471066.51 0.0588
44471066.51 0.059
44632439.39 0.059
44632439.39 0.0592
44632911.55 0.0592
44632911.55 0.0594
44667604.26 0.0594
44667604.26 0.0596
44706526.93 0.0596
44706526.93 0.0598
44710244.0 0.0598
44710244.0 0.06
44717143.43 0.06
44717143.43 0.0602
44765493.83 0.0602
44765493.83 0.0604
44800102.7 0.0604
44800102.7 0.0606
44839901.42 0.0606
44839901.42 0.0608
44852829.92 0.0608
44852829.92 0.061
44873930.11 0.061
44873930.11 0.0612
44885664.43 0.0612
44885664.43 0.0614
44890098.92 0.0614
44890098.92 0.0616
44993908.92 0.0616
44993908.92 0.0618
45002828.11 0.0618
45002828.11 0.062
45010156.14 0.062
45010156.14 0.0622
45104868.25 0.0622
45104868.25 0.0624
45216118.38 0.0624
45216118.38 0.0626
45253167.27 0.0626
45253167.27 0.0628
45260184.43 0.0628
45260184.43 0.063
45270510.27 0.063
45270510.27 0.0632
45307658.32 0.0632
45307658.32 0.0634
45313174.14 0.0634
45313174.14 0.0636
45332185.22 0.0636
45332185.22 0.0638
45337641.29 0.0638
45337641.29 0.064
45448313.93 0.064
45448313.93 0.0642
45449368.17 0.0642
45449368.17 0.0644
45458435.52 0.0644
45458435.52 0.0646
45532024.24 0.0646
45532024.24 0.0648
45544322.18 0.0648
45544322.18 0.065
45551618.69 0.065
45551618.69 0.0652
45580696.66 0.0652
45580696.66 0.0654
45607765.87 0.0654
45607765.87 0.0656
45623105.75 0.0656
45623105.75 0.0658
45643043.15 0.0658
45643043.15 0.066
45726638.18 0.066
45726638.18 0.0662
45741017.62 0.0662
45741017.62 0.0664
45785461.34 0.0664
45785461.34 0.0666
45787908.19 0.0666
45787908.19 0.0668
45876311.06 0.0668
45876311.06 0.067
45981473.7 0.067
45981473.7 0.0672
45999567.13 0.0672
45999567.13 0.0674
46070350.91 0.0674
46070350.91 0.0676
46081746.08 0.0676
46081746.08 0.0678
46116364.82 0.0678
46116364.82 0.068
46144275.93 0.068
46144275.93 0.0682
46253734.6 0.0682
46253734.6 0.0684
46279338.25 0.0684
46279338.25 0.0686
46282183.47 0.0686
46282183.47 0.0688
46283652.68 0.0688
46283652.68 0.069
46337084.05 0.069
46337084.05 0.0692
46366604.48 0.0692
46366604.48 0.0694
46380781.16 0.0694
46380781.16 0.0696
46405034.17 0.0696
46405034.17 0.0698
46409516.85 0.0698
46409516.85 0.07
46669125.39 0.07
46669125.39 0.0702
46700836.63 0.0702
46700836.63 0.0704
46704153.36 0.0704
46704153.36 0.0706
46705898.6 0.0706
46705898.6 0.0708
46731064.89 0.0708
46731064.89 0.071
46765110.81 0.071
46765110.81 0.0712
46766728.58 0.0712
46766728.58 0.0714
46837610.52 0.0714
46837610.52 0.0716
46849894.58 0.0716
46849894.58 0.0718
46954590.22 0.0718
46954590.22 0.072
46964750.39 0.072
46964750.39 0.0722
46972395.58 0.0722
46972395.58 0.0724
46973279.79 0.0724
46973279.79 0.0726
47043778.72 0.0726
47043778.72 0.0728
47044743.82 0.0728
47044743.82 0.073
47095023.78 0.073
47095023.78 0.0732
47100580.61 0.0732
47100580.61 0.0734
47108399.65 0.0734
47108399.65 0.0736
47144720.77 0.0736
47144720.77 0.0738
47184540.35 0.0738
47184540.35 0.074
47328526.32 0.074
47328526.32 0.0742
47359310.5 0.0742
47359310.5 0.0744
47364860.1 0.0744
47364860.1 0.0746
47405620.21 0.0746
47405620.21 0.0748
47421497.8 0.0748
47421497.8 0.075
47422423.69 0.075
47422423.69 0.0752
47423784.27 0.0752
47423784.27 0.0754
47473013.13 0.0754
47473013.13 0.0756
47592373.64 0.0756
47592373.64 0.0758
47606509.63 0.0758
47606509.63 0.076
47633577.95 0.076
47633577.95 0.0762
47739860.09 0.0762
47739860.09 0.0764
47867473.26 0.0764
47867473.26 0.0766
47931618.96 0.0766
47931618.96 0.0768
47932847.96 0.0768
47932847.96 0.077
47984178.91 0.077
47984178.91 0.0772
47994175.59 0.0772
47994175.59 0.0774
47999577.51 0.0774
47999577.51 0.0776
48002483.73 0.0776
48002483.73 0.0778
48007635.77 0.0778
48007635.77 0.078
48022295.32 0.078
48022295.32 0.0782
48050029.22 0.0782
48050029.22 0.0784
48063970.04 0.0784
48063970.04 0.0786
48127558.83 0.0786
48127558.83 0.0788
48137265.1 0.0788
48137265.1 0.079
48165650.47 0.079
48165650.47 0.0792
48166653.6 0.0792
48166653.6 0.0794
48206705.02 0.0794
48206705.02 0.0796
48210743.44 0.0796
48210743.44 0.0798
48211808.96 0.0798
48211808.96 0.08
48223617.77 0.08
48223617.77 0.0802
48228730.82 0.0802
48228730.82 0.0804
48253345.73 0.0804
48253345.73 0.0806
48303503.79 0.0806
48303503.79 0.0808
48333440.34 0.0808
48333440.34 0.081
48475289.03 0.081
48475289.03 0.0812
48494983.24 0.0812
48494983.24 0.0814
48593765.33 0.0814
48593765.33 0.0816
48635338.75 0.0816
48635338.75 0.0818
48639890.54 0.0818
48639890.54 0.082
48647294.78 0.082
48647294.78 0.0822
48722852.18 0.0822
48722852.18 0.0824
48739147.83 0.0824
48739147.83 0.0826
48790984.25 0.0826
48790984.25 0.0828
48834485.93 0.0828
48834485.93 0.083
48851917.94 0.083
48851917.94 0.0832
48939831.53 0.0832
48939831.53 0.0834
49039985.08 0.0834
49039985.08 0.0836
49062651.74 0.0836
49062651.74 0.0838
49067795.86 0.0838
49067795.86 0.084
49071269.42 0.084
49071269.42 0.0842
49072864.57 0.0842
49072864.57 0.0844
49172105.06 0.0844
49172105.06 0.0846
49207858.73 0.0846
49207858.73 0.0848
49215422.97 0.0848
49215422.97 0.085
49221005.41 0.085
49221005.41 0.0852
49349420.62 0.0852
49349420.62 0.0854
49474431.42 0.0854
49474431.42 0.0856
49503701.06 0.0856
49503701.06 0.0858
49512534.06 0.0858
49512534.06 0.086
49527307.95 0.086
49527307.95 0.0862
49578485.62 0.0862
49578485.62 0.0864
49658831.09 0.0864
49658831.09 0.0866
49681253.35 0.0866
49681253.35 0.0868
49734235.09 0.0868
49734235.09 0.087
49763864.66 0.087
49763864.66 0.0872
49780000.09 0.0872
49780000.09 0.0874
49823434.48 0.0874
49823434.48 0.0876
49883302.05 0.0876
49883302.05 0.0878
49908694.06 0.0878
49908694.06 0.088
49920395.58 0.088
49920395.58 0.0882
49944310.72 0.0882
49944310.72 0.0884
49974412.1 0.0884
49974412.1 0.0886
49974669.13 0.0886
49974669.13 0.0888
50006631.67 0.0888
50006631.67 0.089
50026299.24 0.089
50026299.24 0.0892
50036333.0 0.0892
50036333.0 0.0894
50046498.72 0.0894
50046498.72 0.0896
50090087.39 0.0896
50090087.39 0.0898
50134051.8 0.0898
50134051.8 0.09
50195123.85 0.09
50195123.85 0.0902
50259865.96 0.0902
50259865.96 0.0904
50411192.07 0.0904
50411192.07 0.0906
50431107.56 0.0906
50431107.56 0.0908
50467050.87 0.0908
50467050.87 0.091
50467597.85 0.091
50467597.85 0.0912
50510060.15 0.0912
50510060.15 0.0914
50535326.76 0.0914
50535326.76 0.0916
50619562.1 0.0916
50619562.1 0.0918
50659930.92 0.0918
50659930.92 0.092
50711464.23 0.092
50711464.23 0.0922
50742723.95 0.0922
50742723.95 0.0924
50790142.1 0.0924
50790142.1 0.0926
50823485.38 0.0926
50823485.38 0.0928
50867905.5 0.0928
50867905.5 0.093
50888238.99 0.093
50888238.99 0.0932
50922174.79 0.0932
50922174.79 0.0934
50940836.38 0.0934
50940836.38 0.0936
50981861.92 0.0936
50981861.92 0.0938
51061824.45 0.0938
51061824.45 0.094
51068610.2 0.094
51068610.2 0.0942
51095769.69 0.0942
51095769.69 0.0944
51119898.01 0.0944
51119898.01 0.0946
51132139.61 0.0946
51132139.61 0.0948
51166937.39 0.0948
51166937.39 0.095
51340449.64 0.095
51340449.64 0.0952
51383431.36 0.0952
51383431.36 0.0954
51388576.88 0.0954
51388576.88 0.0956
51389482.13 0.0956
51389482.13 0.0958
51427084.3 0.0958
51427084.3 0.096
51491502.7 0.096
51491502.7 0.0962
51502077.02 0.0962
51502077.02 0.0964
51552766.09 0.0964
51552766.09 0.0966
51554263.76 0.0966
51554263.76 0.0968
51608329.01 0.0968
51608329.01 0.097
51700326.43 0.097
51700326.43 0.0972
51736944.14 0.0972
51736944.14 0.0974
51833809.1 0.0974
51833809.1 0.0976
51869980.82 0.0976
51869980.82 0.0978
51916654.35 0.0978
51916654.35 0.098
52035592.1 0.098
52035592.1 0.0982
52042862.62 0.0982
52042862.62 0.0984
52060644.27 0.0984
52060644.27 0.0986
52091156.16 0.0986
52091156.16 0.0988
52121479.04 0.0988
52121479.04 0.099
52141869.96 0.099
52141869.96 0.0992
52173120.34 0.0992
52173120.34 0.0994
52210847.93 0.0994
52210847.93 0.0996
52267840.19 0.0996
52267840.19 0.0998
52285127.41 0.0998
52285127.41 0.1
52333575.82 0.1
52333575.82 0.1002
52333885.85 0.1002
52333885.85 0.1004
52337118.41 0.1004
52337118.41 0.1006
52340035.02 0.1006
52340035.02 0.1008
52351184.37 0.1008
52351184.37 0.101
52525132.86 0.101
52525132.86 0.1012
52527487.46 0.1012
52527487.46 0.1014
52630487.97 0.1014
52630487.97 0.1016
52652068.82 0.1016
52652068.82 0.1018
52684178.13 0.1018
52684178.13 0.102
52702726.71 0.102
52702726.71 0.1022
52714914.89 0.1022
52714914.89 0.1024
52724584.87 0.1024
52724584.87 0.1026
52728440.14 0.1026
52728440.14 0.1028
52729894.83 0.1028
52729894.83 0.103
52811621.21 0.103
52811621.21 0.1032
52823082.82 0.1032
52823082.82 0.1034
52851506.62 0.1034
52851506.62 0.1036
52914131.86 0.1036
52914131.86 0.1038
52938084.79 0.1038
52938084.79 0.104
52939798.85 0.104
52939798.85 0.1042
52979969.41 0.1042
52979969.41 0.1044
52984420.01 0.1044
52984420.01 0.1046
53037785.72 0.1046
53037785.72 0.1048
53057229.14 0.1048
53057229.14 0.105
53059351.06 0.105
53059351.06 0.1052
53083536.74 0.1052
53083536.74 0.1054
53120891.48 0.1054
53120891.48 0.1056
53130088.11 0.1056
53130088.11 0.1058
53149314.26 0.1058
53149314.26 0.106
53150677.53 0.106
53150677.53 0.1062
53170423.63 0.1062
53170423.63 0.1064
53195380.6 0.1064
53195380.6 0.1066
53206936.87 0.1066
53206936.87 0.1068
53233033.09 0.1068
53233033.09 0.107
53247547.63 0.107
53247547.63 0.1072
53281073.96 0.1072
53281073.96 0.1074
53290379.28 0.1074
53290379.28 0.1076
53334615.56 0.1076
53334615.56 0.1078
53353452.86 0.1078
53353452.86 0.108
53380475.77 0.108
53380475.77 0.1082
53394131.41 0.1082
53394131.41 0.1084
53395549.92 0.1084
53395549.92 0.1086
53462568.84 0.1086
53462568.84 0.1088
53487421.96 0.1088
53487421.96 0.109
53501125.75 0.109
53501125.75 0.1092
53512079.87 0.1092
53512079.87 0.1094
53524619.44 0.1094
53524619.44 0.1096
53544710.54 0.1096
53544710.54 0.1098
53560148.35 0.1098
53560148.35 0.11
53584940.08 0.11
53584940.08 0.1102
53595376.54 0.1102
53595376.54 0.1104
53625622.95 0.1104
53625622.95 0.1106
53650126.98 0.1106
53650126.98 0.1108
53682460.27 0.1108
53682460.27 0.111
53711823.93 0.111
53711823.93 0.1112
53731647.15 0.1112
53731647.15 0.1114
53797926.8 0.1114
53797926.8 0.1116
53799219.34 0.1116
53799219.34 0.1118
53860172.42 0.1118
53860172.42 0.112
53867448.24 0.112
53867448.24 0.1122
53878979.79 0.1122
53878979.79 0.1124
53919941.9 0.1124
53919941.9 0.1126
53939727.69 0.1126
53939727.69 0.1128
53992282.12 0.1128
53992282.12 0.113
54022145.67 0.113
54022145.67 0.1132
54027032.67 0.1132
54027032.67 0.1134
54076981.46 0.1134
54076981.46 0.1136
54079913.58 0.1136
54079913.58 0.1138
54117229.37 0.1138
54117229.37 0.114
54127866.95 0.114
54127866.95 0.1142
54257967.23 0.1142
54257967.23 0.1144
54277448.56 0.1144
54277448.56 0.1146
54285311.84 0.1146
54285311.84 0.1148
54400007.11 0.1148
54400007.11 0.115
54402012.57 0.115
54402012.57 0.1152
54408373.96 0.1152
54408373.96 0.1154
54497049.08 0.1154
54497049.08 0.1156
54504259.43 0.1156
54504259.43 0.1158
54517010.07 0.1158
54517010.07 0.116
54595639.29 0.116
54595639.29 0.1162
54614740.96 0.1162
54614740.96 0.1164
54630902.69 0.1164
54630902.69 0.1166
54646034.09 0.1166
54646034.09 0.1168
54692582.64 0.1168
54692582.64 0.117
54696144.97 0.117
54696144.97 0.1172
54700435.94 0.1172
54700435.94 0.1174
54737985.32 0.1174
54737985.32 0.1176
54741910.64 0.1176
54741910.64 0.1178
54786199.71 0.1178
54786199.71 0.118
54814816.0 0.118
54814816.0 0.1182
54875298.77 0.1182
54875298.77 0.1184
54929097.83 0.1184
54929097.83 0.1186
54951428.82 0.1186
54951428.82 0.1188
54981152.08 0.1188
54981152.08 0.119
55012365.05 0.119
55012365.05 0.1192
55037874.18 0.1192
55037874.18 0.1194
55061004.93 0.1194
55061004.93 0.1196
55120207.32 0.1196
55120207.32 0.1198
55202298.52 0.1198
55202298.52 0.12
55251158.36 0.12
55251158.36 0.1202
55251929.88 0.1202
55251929.88 0.1204
55280665.29 0.1204
55280665.29 0.1206
55331775.2 0.1206
55331775.2 0.1208
55368629.69 0.1208
55368629.69 0.121
55377003.41 0.121
55377003.41 0.1212
55427370.88 0.1212
55427370.88 0.1214
55466449.46 0.1214
55466449.46 0.1216
55518244.68 0.1216
55518244.68 0.1218
55522681.62 0.1218
55522681.62 0.122
55542343.91 0.122
55542343.91 0.1222
55543915.29 0.1222
55543915.29 0.1224
55596712.5 0.1224
55596712.5 0.1226
55601810.8 0.1226
55601810.8 0.1228
55631757.02 0.1228
55631757.02 0.123
55648799.85 0.123
55648799.85 0.1232
55664531.56 0.1232
55664531.56 0.1234
55695860.47 0.1234
55695860.47 0.1236
55716447.09 0.1236
55716447.09 0.1238
55741220.15 0.1238
55741220.15 0.124
55757371.34 0.124
55757371.34 0.1242
55768896.11 0.1242
55768896.11 0.1244
55770355.37 0.1244
55770355.37 0.1246
55790410.4 0.1246
55790410.4 0.1248
55817188.94 0.1248
55817188.94 0.125
55856343.0 0.125
55856343.0 0.1252
55881798.93 0.1252
55881798.93 0.1254
55921916.75 0.1254
55921916.75 0.1256
55978556.05 0.1256
55978556.05 0.1258
56017756.31 0.1258
56017756.31 0.126
56023429.06 0.126
56023429.06 0.1262
56027940.87 0.1262
56027940.87 0.1264
56055638.62 0.1264
56055638.62 0.1266
56095192.66 0.1266
56095192.66 0.1268
56104863.82 0.1268
56104863.82 0.127
56122662.48 0.127
56122662.48 0.1272
56124350.01 0.1272
56124350.01 0.1274
56128957.28 0.1274
56128957.28 0.1276
56141149.46 0.1276
56141149.46 0.1278
56170961.78 0.1278
56170961.78 0.128
56175909.55 0.128
56175909.55 0.1282
56181962.95 0.1282
56181962.95 0.1284
56202537.06 0.1284
56202537.06 0.1286
56217212.77 0.1286
56217212.77 0.1288
56232014.62 0.1288
56232014.62 0.129
56295659.16 0.129
56295659.16 0.1292
56452583.18 0.1292
56452583.18 0.1294
56485246.52 0.1294
56485246.52 0.1296
56514134.09 0.1296
56514134.09 0.1298
56562206.56 0.1298
56562206.56 0.13
56598833.1 0.13
56598833.1 0.1302
56621967.55 0.1302
56621967.55 0.1304
56666913.77 0.1304
56666913.77 0.1306
56752631.93 0.1306
56752631.93 0.1308
56800440.88 0.1308
56800440.88 0.131
56865006.23 0.131
56865006.23 0.1312
56868627.41 0.1312
56868627.41 0.1314
56880324.24 0.1314
56880324.24 0.1316
56891138.51 0.1316
56891138.51 0.1318
56930348.86 0.1318
56930348.86 0.132
56962033.94 0.132
56962033.94 0.1322
56971386.96 0.1322
56971386.96 0.1324
56984826.08 0.1324
56984826.08 0.1326
56992042.23 0.1326
56992042.23 0.1328
57013653.56 0.1328
57013653.56 0.133
57048537.21 0.133
57048537.21 0.1332
57056059.29 0.1332
57056059.29 0.1334
57059696.72 0.1334
57059696.72 0.1336
57094140.97 0.1336
57094140.97 0.1338
57112625.56 0.1338
57112625.56 0.134
57126293.75 0.134
57126293.75 0.1342
57159799.67 0.1342
57159799.67 0.1344
57181607.94 0.1344
57181607.94 0.1346
57182500.17 0.1346
57182500.17 0.1348
57238906.6 0.1348
57238906.6 0.135
57271841.97 0.135
57271841.97 0.1352
57295319.29 0.1352
57295319.29 0.1354
57368198.98 0.1354
57368198.98 0.1356
57383615.58 0.1356
57383615.58 0.1358
57397606.26 0.1358
57397606.26 0.136
57418659.39 0.136
57418659.39 0.1362
57470034.39 0.1362
57470034.39 0.1364
57485986.41 0.1364
57485986.41 0.1366
57501555.64 0.1366
57501555.64 0.1368
57544778.66 0.1368
57544778.66 0.137
57561842.3 0.137
57561842.3 0.1372
57586583.38 0.1372
57586583.38 0.1374
57659256.0 0.1374
57659256.0 0.1376
57692854.06 0.1376
57692854.06 0.1378
57729746.16 0.1378
57729746.16 0.138
57731701.16 0.138
57731701.16 0.1382
57754800.67 0.1382
57754800.67 0.1384
57756388.71 0.1384
57756388.71 0.1386
57789197.33 0.1386
57789197.33 0.1388
57802221.79 0.1388
57802221.79 0.139
57814437.3 0.139
57814437.3 0.1392
57853429.79 0.1392
57853429.79 0.1394
57862393.18 0.1394
57862393.18 0.1396
57889819.95 0.1396
57889819.95 0.1398
57889937.75 0.1398
57889937.75 0.14
57896551.67 0.14
57896551.67 0.1402
57915989.69 0.1402
57915989.69 0.1404
57932302.94 0.1404
57932302.94 0.1406
57984428.74 0.1406
57984428.74 0.1408
58048742.57 0.1408
58048742.57 0.141
58070330.57 0.141
58070330.57 0.1412
58137090.96 0.1412
58137090.96 0.1414
58190158.15 0.1414
58190158.15 0.1416
58230474.35 0.1416
58230474.35 0.1418
58326694.8 0.1418
58326694.8 0.142
58354953.68 0.142
58354953.68 0.1422
58359136.33 0.1422
58359136.33 0.1424
58366316.39 0.1424
58366316.39 0.1426
58366533.42 0.1426
58366533.42 0.1428
58501496.85 0.1428
58501496.85 0.143
58506359.7 0.143
58506359.7 0.1432
58531217.97 0.1432
58531217.97 0.1434
58577811.84 0.1434
58577811.84 0.1436
58631517.24 0.1436
58631517.24 0.1438
58660901.66 0.1438
58660901.66 0.144
58683694.92 0.144
58683694.92 0.1442
58742917.2 0.1442
58742917.2 0.1444
58797091.7 0.1444
58797091.7 0.1446
58798797.84 0.1446
58798797.84 0.1448
58800854.0 0.1448
58800854.0 0.145
58826405.3 0.145
58826405.3 0.1452
58841977.8 0.1452
58841977.8 0.1454
58865839.95 0.1454
58865839.95 0.1456
58898391.79 0.1456
58898391.79 0.1458
58977396.93 0.1458
58977396.93 0.146
59000424.63 0.146
59000424.63 0.1462
59039671.88 0.1462
59039671.88 0.1464
59049358.7 0.1464
59049358.7 0.1466
59085243.76 0.1466
59085243.76 0.1468
59086046.8 0.1468
59086046.8 0.147
59105288.42 0.147
59105288.42 0.1472
59111927.74 0.1472
59111927.74 0.1474
59132653.98 0.1474
59132653.98 0.1476
59138622.93 0.1476
59138622.93 0.1478
59146331.23 0.1478
59146331.23 0.148
59243163.33 0.148
59243163.33 0.1482
59290735.92 0.1482
59290735.92 0.1484
59303488.67 0.1484
59303488.67 0.1486
59311781.91 0.1486
59311781.91 0.1488
59311951.74 0.1488
59311951.74 0.149
59328987.92 0.149
59328987.92 0.1492
59338876.35 0.1492
59338876.35 0.1494
59347964.34 0.1494
59347964.34 0.1496
59369634.55 0.1496
59369634.55 0.1498
59461920.16 0.1498
59461920.16 0.15
59519388.6 0.15
59519388.6 0.1502
59572507.01 0.1502
59572507.01 0.1504
59600852.82 0.1504
59600852.82 0.1506
59632075.29 0.1506
59632075.29 0.1508
59651890.57 0.1508
59651890.57 0.151
59662434.42 0.151
59662434.42 0.1512
59694006.21 0.1512
59694006.21 0.1514
59720861.12 0.1514
59720861.12 0.1516
59819544.07 0.1516
59819544.07 0.1518
59840961.68 0.1518
59840961.68 0.152
59891250.16 0.152
59891250.16 0.1522
59931097.9 0.1522
59931097.9 0.1524
59989681.27 0.1524
59989681.27 0.1526
60047169.94 0.1526
60047169.94 0.1528
60085585.81 0.1528
60085585.81 0.153
60089181.66 0.153
60089181.66 0.1532
60127746.7 0.1532
60127746.7 0.1534
60171193.88 0.1534
60171193.88 0.1536
60171760.41 0.1536
60171760.41 0.1538
60198262.11 0.1538
60198262.11 0.154
60203899.03 0.154
60203899.03 0.1542
60204965.25 0.1542
60204965.25 0.1544
60217604.18 0.1544
60217604.18 0.1546
60224771.63 0.1546
60224771.63 0.1548
60284874.08 0.1548
60284874.08 0.155
60287798.49 0.155
60287798.49 0.1552
60353574.11 0.1552
60353574.11 0.1554
60388054.71 0.1554
60388054.71 0.1556
60413207.36 0.1556
60413207.36 0.1558
60417263.11 0.1558
60417263.11 0.156
60423569.76 0.156
60423569.76 0.1562
60486906.88 0.1562
60486906.88 0.1564
60514784.9 0.1564
60514784.9 0.1566
60531076.89 0.1566
60531076.89 0.1568
60543549.25 0.1568
60543549.25 0.157
60583740.48 0.157
60583740.48 0.1572
60599829.04 0.1572
60599829.04 0.1574
60623984.75 0.1574
60623984.75 0.1576
60703610.1 0.1576
60703610.1 0.1578
60736722.66 0.1578
60736722.66 0.158
60741042.65 0.158
60741042.65 0.1582
60754237.29 0.1582
60754237.29 0.1584
60774702.17 0.1584
60774702.17 0.1586
60840951.65 0.1586
60840951.65 0.1588
60862313.83 0.1588
60862313.83 0.159
60886863.25 0.159
60886863.25 0.1592
60923412.65 0.1592
60923412.65 0.1594
60951924.98 0.1594
60951924.98 0.1596
60954192.06 0.1596
60954192.06 0.1598
61002324.45 0.1598
61002324.45 0.16
61010447.73 0.16
61010447.73 0.1602
61049839.71 0.1602
61049839.71 0.1604
61060839.68 0.1604
61060839.68 0.1606
61105887.43 0.1606
61105887.43 0.1608
61106731.97 0.1608
61106731.97 0.161
61109057.1 0.161
61109057.1 0.1612
61146968.61 0.1612
61146968.61 0.1614
61158355.09 0.1614
61158355.09 0.1616
61204472.28 0.1616
61204472.28 0.1618
61205066.82 0.1618
61205066.82 0.162
61247512.56 0.162
61247512.56 0.1622
61255475.47 0.1622
61255475.47 0.1624
61274371.6 0.1624
61274371.6 0.1626
61278557.76 0.1626
61278557.76 0.1628
61368480.99 0.1628
61368480.99 0.163
61375780.88 0.163
61375780.88 0.1632
61396152.4 0.1632
61396152.4 0.1634
61402065.76 0.1634
61402065.76 0.1636
61433650.02 0.1636
61433650.02 0.1638
61442870.4 0.1638
61442870.4 0.164
61499198.79 0.164
61499198.79 0.1642
61512979.5 0.1642
61512979.5 0.1644
61551936.96 0.1644
61551936.96 0.1646
61555945.5 0.1646
61555945.5 0.1648
61573019.31 0.1648
61573019.31 0.165
61649725.83 0.165
61649725.83 0.1652
61673285.23 0.1652
61673285.23 0.1654
61673297.47 0.1654
61673297.47 0.1656
61717351.64 0.1656
61717351.64 0.1658
61730290.53 0.1658
61730290.53 0.166
61740652.32 0.166
61740652.32 0.1662
61758994.16 0.1662
61758994.16 0.1664
61798994.12 0.1664
61798994.12 0.1666
61832153.18 0.1666
61832153.18 0.1668
61883411.91 0.1668
61883411.91 0.167
61940408.37 0.167
61940408.37 0.1672
61974982.15 0.1672
61974982.15 0.1674
62058768.9 0.1674
62058768.9 0.1676
62059814.94 0.1676
62059814.94 0.1678
62102924.1 0.1678
62102924.1 0.168
62118421.31 0.168
62118421.31 0.1682
62124627.5 0.1682
62124627.5 0.1684
62176964.96 0.1684
62176964.96 0.1686
62195276.82 0.1686
62195276.82 0.1688
62199924.36 0.1688
62199924.36 0.169
62203897.85 0.169
62203897.85 0.1692
62290865.33 0.1692
62290865.33 0.1694
62297326.26 0.1694
62297326.26 0.1696
62308943.72 0.1696
62308943.72 0.1698
62329978.54 0.1698
62329978.54 0.17
62351059.17 0.17
62351059.17 0.1702
62362035.36 0.1702
62362035.36 0.1704
62391639.85 0.1704
62391639.85 0.1706
62448824.15 0.1706
62448824.15 0.1708
62461466.88 0.1708
62461466.88 0.171
62491432.07 0.171
62491432.07 0.1712
62551786.52 0.1712
62551786.52 0.1714
62568848.33 0.1714
62568848.33 0.1716
62595065.44 0.1716
62595065.44 0.1718
62618285.07 0.1718
62618285.07 0.172
62644495.91 0.172
62644495.91 0.1722
62665547.53 0.1722
62665547.53 0.1724
62749704.84 0.1724
62749704.84 0.1726
62750637.53 0.1726
62750637.53 0.1728
62817045.12 0.1728
62817045.12 0.173
62832395.33 0.173
62832395.33 0.1732
62856973.42 0.1732
62856973.42 0.1734
62875961.55 0.1734
62875961.55 0.1736
62887888.3 0.1736
62887888.3 0.1738
62905818.51 0.1738
62905818.51 0.174
63078722.9 0.174
63078722.9 0.1742
63132921.53 0.1742
63132921.53 0.1744
63133196.94 0.1744
63133196.94 0.1746
63161222.36 0.1746
63161222.36 0.1748
63174830.38 0.1748
63174830.38 0.175
63189461.95 0.175
63189461.95 0.1752
63204126.0 0.1752
63204126.0 0.1754
63206341.69 0.1754
63206341.69 0.1756
63239625.71 0.1756
63239625.71 0.1758
63244921.92 0.1758
63244921.92 0.176
63284604.8 0.176
63284604.8 0.1762
63330984.28 0.1762
63330984.28 0.1764
63360255.02 0.1764
63360255.02 0.1766
63365215.23 0.1766
63365215.23 0.1768
63375127.4 0.1768
63375127.4 0.177
63412471.71 0.177
63412471.71 0.1772
63426269.01 0.1772
63426269.01 0.1774
63444732.9 0.1774
63444732.9 0.1776
63465292.88 0.1776
63465292.88 0.1778
63501362.47 0.1778
63501362.47 0.178
63540072.67 0.178
63540072.67 0.1782
63548198.06 0.1782
63548198.06 0.1784
63560754.27 0.1784
63560754.27 0.1786
63568672.33 0.1786
63568672.33 0.1788
63570284.03 0.1788
63570284.03 0.179
63574540.53 0.179
63574540.53 0.1792
63575197.69 0.1792
63575197.69 0.1794
63596375.38 0.1794
63596375.38 0.1796
63635165.87 0.1796
63635165.87 0.1798
63643918.3 0.1798
63643918.3 0.18
63644380.16 0.18
63644380.16 0.1802
63657979.08 0.1802
63657979.08 0.1804
63677074.45 0.1804
63677074.45 0.1806
63703856.04 0.1806
63703856.04 0.1808
63750530.53 0.1808
63750530.53 0.181
63751597.02 0.181
63751597.02 0.1812
63754995.86 0.1812
63754995.86 0.1814
63767298.85 0.1814
63767298.85 0.1816
63768512.39 0.1816
63768512.39 0.1818
63777057.81 0.1818
63777057.81 0.182
63810116.33 0.182
63810116.33 0.1822
63850649.2 0.1822
63850649.2 0.1824
63851750.8 0.1824
63851750.8 0.1826
63873384.81 0.1826
63873384.81 0.1828
63902740.48 0.1828
63902740.48 0.183
63920665.47 0.183
63920665.47 0.1832
63940897.55 0.1832
63940897.55 0.1834
64108818.28 0.1834
64108818.28 0.1836
64109617.88 0.1836
64109617.88 0.1838
64145896.33 0.1838
64145896.33 0.184
64159939.63 0.184
64159939.63 0.1842
64177913.34 0.1842
64177913.34 0.1844
64219578.14 0.1844
64219578.14 0.1846
64226940.11 0.1846
64226940.11 0.1848
64261081.23 0.1848
64261081.23 0.185
64330848.96 0.185
64330848.96 0.1852
64340681.59 0.1852
64340681.59 0.1854
64343999.58 0.1854
64343999.58 0.1856
64350676.14 0.1856
64350676.14 0.1858
64359745.25 0.1858
64359745.25 0.186
64389442.52 0.186
64389442.52 0.1862
64407598.99 0.1862
64407598.99 0.1864
64492913.84 0.1864
64492913.84 0.1866
64583860.44 0.1866
64583860.44 0.1868
64599344.76 0.1868
64599344.76 0.187
64632450.17 0.187
64632450.17 0.1872
64652843.19 0.1872
64652843.19 0.1874
64668987.4 0.1874
64668987.4 0.1876
64683534.84 0.1876
64683534.84 0.1878
64723197.06 0.1878
64723197.06 0.188
64727871.65 0.188
64727871.65 0.1882
64785541.73 0.1882
64785541.73 0.1884
64792821.74 0.1884
64792821.74 0.1886
64797775.96 0.1886
64797775.96 0.1888
64802995.29 0.1888
64802995.29 0.189
64849616.89 0.189
64849616.89 0.1892
64869682.36 0.1892
64869682.36 0.1894
64962293.73 0.1894
64962293.73 0.1896
64971216.8 0.1896
64971216.8 0.1898
65034495.07 0.1898
65034495.07 0.19
65094331.4 0.19
65094331.4 0.1902
65115791.65 0.1902
65115791.65 0.1904
65177221.82 0.1904
65177221.82 0.1906
65210193.61 0.1906
65210193.61 0.1908
65230178.84 0.1908
65230178.84 0.191
65244879.97 0.191
65244879.97 0.1912
65248873.88 0.1912
65248873.88 0.1914
65267979.64 0.1914
65267979.64 0.1916
65301025.53 0.1916
65301025.53 0.1918
65314694.67 0.1918
65314694.67 0.192
65315195.26 0.192
65315195.26 0.1922
65343082.18 0.1922
65343082.18 0.1924
65410567.51 0.1924
65410567.51 0.1926
65419103.38 0.1926
65419103.38 0.1928
65432647.7 0.1928
65432647.7 0.193
65436868.36 0.193
65436868.36 0.1932
65481893.75 0.1932
65481893.75 0.1934
65503551.2 0.1934
65503551.2 0.1936
65503847.71 0.1936
65503847.71 0.1938
65508554.32 0.1938
65508554.32 0.194
65519380.03 0.194
65519380.03 0.1942
65521045.58 0.1942
65521045.58 0.1944
65538290.19 0.1944
65538290.19 0.1946
65575545.22 0.1946
65575545.22 0.1948
65592669.68 0.1948
65592669.68 0.195
65614149.77 0.195
65614149.77 0.1952
65695698.16 0.1952
65695698.16 0.1954
65738001.83 0.1954
65738001.83 0.1956
65757128.91 0.1956
65757128.91 0.1958
65761207.18 0.1958
65761207.18 0.196
65804070.92 0.196
65804070.92 0.1962
65815732.16 0.1962
65815732.16 0.1964
65833209.65 0.1964
65833209.65 0.1966
65834809.92 0.1966
65834809.92 0.1968
65857753.95 0.1968
65857753.95 0.197
65870195.44 0.197
65870195.44 0.1972
65889576.63 0.1972
65889576.63 0.1974
65933079.96 0.1974
65933079.96 0.1976
65949107.67 0.1976
65949107.67 0.1978
65951539.28 0.1978
65951539.28 0.198
65958116.63 0.198
65958116.63 0.1982
65982948.75 0.1982
65982948.75 0.1984
66034545.54 0.1984
66034545.54 0.1986
66061437.71 0.1986
66061437.71 0.1988
66084113.62 0.1988
66084113.62 0.199
66115838.5 0.199
66115838.5 0.1992
66146897.79 0.1992
66146897.79 0.1994
66150803.68 0.1994
66150803.68 0.1996
66151060.72 0.1996
66151060.72 0.1998
66206697.78 0.1998
66206697.78 0.2
66227643.23 0.2
66227643.23 0.2002
66244072.11 0.2002
66244072.11 0.2004
66272651.34 0.2004
66272651.34 0.2006
66272951.58 0.2006
66272951.58 0.2008
66305602.22 0.2008
66305602.22 0.201
66308254.22 0.201
66308254.22 0.2012
66320328.81 0.2012
66320328.81 0.2014
66330698.91 0.2014
66330698.91 0.2016
66342575.85 0.2016
66342575.85 0.2018
66406008.57 0.2018
66406008.57 0.202
66407058.2 0.202
66407058.2 0.2022
66445407.23 0.2022
66445407.23 0.2024
66471434.14 0.2024
66471434.14 0.2026
66511267.7 0.2026
66511267.7 0.2028
66532658.84 0.2028
66532658.84 0.203
66567066.35 0.203
66567066.35 0.2032
66595342.36 0.2032
66595342.36 0.2034
66627231.09 0.2034
66627231.09 0.2036
66652260.36 0.2036
66652260.36 0.2038
66664243.27 0.2038
66664243.27 0.204
66722263.85 0.204
66722263.85 0.2042
66731869.67 0.2042
66731869.67 0.2044
66773577.34 0.2044
66773577.34 0.2046
66795186.68 0.2046
66795186.68 0.2048
66869591.86 0.2048
66869591.86 0.205
66872625.62 0.205
66872625.62 0.2052
66898285.78 0.2052
66898285.78 0.2054
66934829.35 0.2054
66934829.35 0.2056
67014087.67 0.2056
67014087.67 0.2058
67027404.14 0.2058
67027404.14 0.206
67044426.2 0.206
67044426.2 0.2062
67059540.4 0.2062
67059540.4 0.2064
67063396.9 0.2064
67063396.9 0.2066
67064835.88 0.2066
67064835.88 0.2068
67097433.93 0.2068
67097433.93 0.207
67099066.12 0.207
67099066.12 0.2072
67162031.24 0.2072
67162031.24 0.2074
67168803.85 0.2074
67168803.85 0.2076
67188558.04 0.2076
67188558.04 0.2078
67192367.21 0.2078
67192367.21 0.208
67195531.56 0.208
67195531.56 0.2082
67201443.54 0.2082
67201443.54 0.2084
67215639.77 0.2084
67215639.77 0.2086
67226418.73 0.2086
67226418.73 0.2088
67280497.87 0.2088
67280497.87 0.209
67289790.74 0.209
67289790.74 0.2092
67303287.97 0.2092
67303287.97 0.2094
67311617.62 0.2094
67311617.62 0.2096
67334327.12 0.2096
67334327.12 0.2098
67343792.27 0.2098
67343792.27 0.21
67372224.49 0.21
67372224.49 0.2102
67373180.08 0.2102
67373180.08 0.2104
67398096.55 0.2104
67398096.55 0.2106
67437380.46 0.2106
67437380.46 0.2108
67476958.79 0.2108
67476958.79 0.211
67512642.68 0.211
67512642.68 0.2112
67517292.38 0.2112
67517292.38 0.2114
67527782.3 0.2114
67527782.3 0.2116
67554032.42 0.2116
67554032.42 0.2118
67573084.78 0.2118
67573084.78 0.212
67621655.69 0.212
67621655.69 0.2122
67630210.01 0.2122
67630210.01 0.2124
67674314.92 0.2124
67674314.92 0.2126
67675837.74 0.2126
67675837.74 0.2128
67695384.36 0.2128
67695384.36 0.213
67771682.55 0.213
67771682.55 0.2132
67781010.52 0.2132
67781010.52 0.2134
67836855.49 0.2134
67836855.49 0.2136
67844720.0 0.2136
67844720.0 0.2138
67860846.57 0.2138
67860846.57 0.214
67921114.87 0.214
67921114.87 0.2142
67957860.84 0.2142
67957860.84 0.2144
67977026.56 0.2144
67977026.56 0.2146
68048213.2 0.2146
68048213.2 0.2148
68072182.29 0.2148
68072182.29 0.215
68075388.39 0.215
68075388.39 0.2152
68089686.69 0.2152
68089686.69 0.2154
68110114.03 0.2154
68110114.03 0.2156
68117663.12 0.2156
68117663.12 0.2158
68186467.4 0.2158
68186467.4 0.216
68211155.98 0.216
68211155.98 0.2162
68263849.39 0.2162
68263849.39 0.2164
68266575.97 0.2164
68266575.97 0.2166
68308350.71 0.2166
68308350.71 0.2168
68326538.82 0.2168
68326538.82 0.217
68424362.39 0.217
68424362.39 0.2172
68426512.87 0.2172
68426512.87 0.2174
68450616.78 0.2174
68450616.78 0.2176
68474631.92 0.2176
68474631.92 0.2178
68478677.93 0.2178
68478677.93 0.218
68494650.34 0.218
68494650.34 0.2182
68513470.57 0.2182
68513470.57 0.2184
68544528.27 0.2184
68544528.27 0.2186
68557865.46 0.2186
68557865.46 0.2188
68569954.69 0.2188
68569954.69 0.219
68603331.44 0.219
68603331.44 0.2192
68631546.55 0.2192
68631546.55 0.2194
68643766.47 0.2194
68643766.47 0.2196
68734863.07 0.2196
68734863.07 0.2198
68754455.49 0.2198
68754455.49 0.22
68758620.77 0.22
68758620.77 0.2202
68791206.36 0.2202
68791206.36 0.2204
68797169.21 0.2204
68797169.21 0.2206
68799467.34 0.2206
68799467.34 0.2208
68809830.65 0.2208
68809830.65 0.221
68833888.37 0.221
68833888.37 0.2212
68836435.16 0.2212
68836435.16 0.2214
68842522.58 0.2214
68842522.58 0.2216
68852458.73 0.2216
68852458.73 0.2218
68864873.35 0.2218
68864873.35 0.222
68871182.09 0.222
68871182.09 0.2222
68871628.85 0.2222
68871628.85 0.2224
69018181.59 0.2224
69018181.59 0.2226
69026379.23 0.2226
69026379.23 0.2228
69055752.06 0.2228
69055752.06 0.223
69122516.98 0.223
69122516.98 0.2232
69220622.25 0.2232
69220622.25 0.2234
69231631.37 0.2234
69231631.37 0.2236
69243764.39 0.2236
69243764.39 0.2238
69259504.0 0.2238
69259504.0 0.224
69319946.31 0.224
69319946.31 0.2242
69331554.05 0.2242
69331554.05 0.2244
69332636.34 0.2244
69332636.34 0.2246
69354519.91 0.2246
69354519.91 0.2248
69401260.14 0.2248
69401260.14 0.225
69424518.07 0.225
69424518.07 0.2252
69438631.01 0.2252
69438631.01 0.2254
69501654.9 0.2254
69501654.9 0.2256
69534985.67 0.2256
69534985.67 0.2258
69545628.11 0.2258
69545628.11 0.226
69562838.95 0.226
69562838.95 0.2262
69646725.01 0.2262
69646725.01 0.2264
69692282.43 0.2264
69692282.43 0.2266
69740534.77 0.2266
69740534.77 0.2268
69751990.89 0.2268
69751990.89 0.227
69754811.62 0.227
69754811.62 0.2272
69755573.67 0.2272
69755573.67 0.2274
69762484.98 0.2274
69762484.98 0.2276
69812062.67 0.2276
69812062.67 0.2278
69819003.79 0.2278
69819003.79 0.228
69897835.75 0.228
69897835.75 0.2282
69952036.5 0.2282
69952036.5 0.2284
69957824.56 0.2284
69957824.56 0.2286
69973322.49 0.2286
69973322.49 0.2288
70002326.63 0.2288
70002326.63 0.229
70031417.22 0.229
70031417.22 0.2292
70079382.42 0.2292
70079382.42 0.2294
70087130.26 0.2294
70087130.26 0.2296
70088995.14 0.2296
70088995.14 0.2298
70108361.97 0.2298
70108361.97 0.23
70191227.09 0.23
70191227.09 0.2302
70208894.58 0.2302
70208894.58 0.2304
70231789.31 0.2304
70231789.31 0.2306
70255242.39 0.2306
70255242.39 0.2308
70261440.55 0.2308
70261440.55 0.231
70316731.65 0.231
70316731.65 0.2312
70337450.4 0.2312
70337450.4 0.2314
70337500.36 0.2314
70337500.36 0.2316
70340592.95 0.2316
70340592.95 0.2318
70384844.17 0.2318
70384844.17 0.232
70395820.64 0.232
70395820.64 0.2322
70437073.14 0.2322
70437073.14 0.2324
70439327.57 0.2324
70439327.57 0.2326
70458477.08 0.2326
70458477.08 0.2328
70459967.7 0.2328
70459967.7 0.233
70468221.43 0.233
70468221.43 0.2332
70489147.27 0.2332
70489147.27 0.2334
70492369.8 0.2334
70492369.8 0.2336
70497075.56 0.2336
70497075.56 0.2338
70501714.1 0.2338
70501714.1 0.234
70599946.77 0.234
70599946.77 0.2342
70603313.5 0.2342
70603313.5 0.2344
70689998.45 0.2344
70689998.45 0.2346
70728584.0 0.2346
70728584.0 0.2348
70825620.81 0.2348
70825620.81 0.235
70834569.25 0.235
70834569.25 0.2352
70842382.95 0.2352
70842382.95 0.2354
70854164.69 0.2354
70854164.69 0.2356
70888188.91 0.2356
70888188.91 0.2358
70888599.54 0.2358
70888599.54 0.236
70905330.12 0.236
70905330.12 0.2362
70906878.54 0.2362
70906878.54 0.2364
70907051.52 0.2364
70907051.52 0.2366
70916732.95 0.2366
70916732.95 0.2368
70937107.15 0.2368
70937107.15 0.237
70970961.57 0.237
70970961.57 0.2372
70985204.87 0.2372
70985204.87 0.2374
70991462.11 0.2374
70991462.11 0.2376
70995871.23 0.2376
70995871.23 0.2378
71013408.42 0.2378
71013408.42 0.238
71021710.33 0.238
71021710.33 0.2382
71031821.36 0.2382
71031821.36 0.2384
71067876.33 0.2384
71067876.33 0.2386
71074966.69 0.2386
71074966.69 0.2388
71136068.6 0.2388
71136068.6 0.239
71146255.25 0.239
71146255.25 0.2392
71147658.28 0.2392
71147658.28 0.2394
71162540.57 0.2394
71162540.57 0.2396
71234235.08 0.2396
71234235.08 0.2398
71238544.74 0.2398
71238544.74 0.24
71244520.38 0.24
71244520.38 0.2402
71255525.64 0.2402
71255525.64 0.2404
71255873.19 0.2404
71255873.19 0.2406
71283795.99 0.2406
71283795.99 0.2408
71297789.52 0.2408
71297789.52 0.241
71330126.53 0.241
71330126.53 0.2412
71485912.71 0.2412
71485912.71 0.2414
71497501.02 0.2414
71497501.02 0.2416
71513404.13 0.2416
71513404.13 0.2418
71574593.75 0.2418
71574593.75 0.242
71628137.61 0.242
71628137.61 0.2422
71644155.48 0.2422
71644155.48 0.2424
71647933.29 0.2424
71647933.29 0.2426
71653695.49 0.2426
71653695.49 0.2428
71677774.76 0.2428
71677774.76 0.243
71681144.91 0.243
71681144.91 0.2432
71716896.24 0.2432
71716896.24 0.2434
71723382.98 0.2434
71723382.98 0.2436
71736786.81 0.2436
71736786.81 0.2438
71753528.31 0.2438
71753528.31 0.244
71756723.34 0.244
71756723.34 0.2442
71759987.35 0.2442
71759987.35 0.2444
71763215.69 0.2444
71763215.69 0.2446
71826085.78 0.2446
71826085.78 0.2448
71829161.74 0.2448
71829161.74 0.245
71843415.33 0.245
71843415.33 0.2452
71856902.52 0.2452
71856902.52 0.2454
71895124.86 0.2454
71895124.86 0.2456
71898244.27 0.2456
71898244.27 0.2458
71933336.07 0.2458
71933336.07 0.246
71934453.97 0.246
71934453.97 0.2462
71939406.25 0.2462
71939406.25 0.2464
71964416.6 0.2464
71964416.6 0.2466
71969530.26 0.2466
71969530.26 0.2468
72020983.15 0.2468
72020983.15 0.247
72022572.53 0.247
72022572.53 0.2472
72049246.26 0.2472
72049246.26 0.2474
72056538.59 0.2474
72056538.59 0.2476
72061017.09 0.2476
72061017.09 0.2478
72066493.88 0.2478
72066493.88 0.248
72149435.87 0.248
72149435.87 0.2482
72157167.92 0.2482
72157167.92 0.2484
72195857.59 0.2484
72195857.59 0.2486
72244934.27 0.2486
72244934.27 0.2488
72265909.43 0.2488
72265909.43 0.249
72279792.48 0.249
72279792.48 0.2492
72323528.49 0.2492
72323528.49 0.2494
72363843.39 0.2494
72363843.39 0.2496
72372383.87 0.2496
72372383.87 0.2498
72373335.28 0.2498
72373335.28 0.25
72404163.7 0.25
72404163.7 0.2502
72455092.85 0.2502
72455092.85 0.2504
72460163.27 0.2504
72460163.27 0.2506
72482789.07 0.2506
72482789.07 0.2508
72519242.97 0.2508
72519242.97 0.251
72528353.45 0.251
72528353.45 0.2512
72535211.37 0.2512
72535211.37 0.2514
72547052.59 0.2514
72547052.59 0.2516
72561535.12 0.2516
72561535.12 0.2518
72564981.72 0.2518
72564981.72 0.252
72578643.99 0.252
72578643.99 0.2522
72597832.16 0.2522
72597832.16 0.2524
72621021.42 0.2524
72621021.42 0.2526
72631287.72 0.2526
72631287.72 0.2528
72639104.87 0.2528
72639104.87 0.253
72703324.72 0.253
72703324.72 0.2532
72705134.42 0.2532
72705134.42 0.2534
72746038.26 0.2534
72746038.26 0.2536
72749900.99 0.2536
72749900.99 0.2538
72758255.98 0.2538
72758255.98 0.254
72807813.11 0.254
72807813.11 0.2542
72864111.52 0.2542
72864111.52 0.2544
72868766.85 0.2544
72868766.85 0.2546
72879843.48 0.2546
72879843.48 0.2548
72886491.05 0.2548
72886491.05 0.255
72960174.98 0.255
72960174.98 0.2552
72977227.97 0.2552
72977227.97 0.2554
72986521.49 0.2554
72986521.49 0.2556
73006319.64 0.2556
73006319.64 0.2558
73025368.94 0.2558
73025368.94 0.256
73033206.86 0.256
73033206.86 0.2562
73050117.27 0.2562
73050117.27 0.2564
73112451.24 0.2564
73112451.24 0.2566
73117455.17 0.2566
73117455.17 0.2568
73137907.15 0.2568
73137907.15 0.257
73141851.36 0.257
73141851.36 0.2572
73151134.77 0.2572
73151134.77 0.2574
73176321.53 0.2574
73176321.53 0.2576
73185012.23 0.2576
73185012.23 0.2578
73185095.69 0.2578
73185095.69 0.258
73190996.7 0.258
73190996.7 0.2582
73220881.87 0.2582
73220881.87 0.2584
73257297.97 0.2584
73257297.97 0.2586
73272288.98 0.2586
73272288.98 0.2588
73309847.52 0.2588
73309847.52 0.259
73311713.61 0.259
73311713.61 0.2592
73312251.55 0.2592
73312251.55 0.2594
73321840.81 0.2594
73321840.81 0.2596
73381116.54 0.2596
73381116.54 0.2598
73391536.27 0.2598
73391536.27 0.26
73448297.68 0.26
73448297.68 0.2602
73461983.68 0.2602
73461983.68 0.2604
73566118.9 0.2604
73566118.9 0.2606
73568853.56 0.2606
73568853.56 0.2608
73610159.12 0.2608
73610159.12 0.261
73629879.67 0.261
73629879.67 0.2612
73653055.01 0.2612
73653055.01 0.2614
73706089.99 0.2614
73706089.99 0.2616
73709850.78 0.2616
73709850.78 0.2618
73716598.59 0.2618
73716598.59 0.262
73723893.94 0.262
73723893.94 0.2622
73731618.4 0.2622
73731618.4 0.2624
73746588.27 0.2624
73746588.27 0.2626
73779507.27 0.2626
73779507.27 0.2628
73878467.84 0.2628
73878467.84 0.263
73884538.4 0.263
73884538.4 0.2632
73917083.03 0.2632
73917083.03 0.2634
73989952.79 0.2634
73989952.79 0.2636
74002310.66 0.2636
74002310.66 0.2638
74011302.07 0.2638
74011302.07 0.264
74013986.35 0.264
74013986.35 0.2642
74038632.86 0.2642
74038632.86 0.2644
74050257.35 0.2644
74050257.35 0.2646
74070177.96 0.2646
74070177.96 0.2648
74094249.92 0.2648
74094249.92 0.265
74157623.56 0.265
74157623.56 0.2652
74173497.11 0.2652
74173497.11 0.2654
74206919.6 0.2654
74206919.6 0.2656
74241881.19 0.2656
74241881.19 0.2658
74278643.79 0.2658
74278643.79 0.266
74283575.82 0.266
74283575.82 0.2662
74293918.01 0.2662
74293918.01 0.2664
74303391.53 0.2664
74303391.53 0.2666
74322019.25 0.2666
74322019.25 0.2668
74337225.78 0.2668
74337225.78 0.267
74354434.62 0.267
74354434.62 0.2672
74392928.81 0.2672
74392928.81 0.2674
74397199.15 0.2674
74397199.15 0.2676
74442245.7 0.2676
74442245.7 0.2678
74475129.91 0.2678
74475129.91 0.268
74475502.79 0.268
74475502.79 0.2682
74482469.12 0.2682
74482469.12 0.2684
74488451.18 0.2684
74488451.18 0.2686
74511366.94 0.2686
74511366.94 0.2688
74572622.44 0.2688
74572622.44 0.269
74593530.42 0.269
74593530.42 0.2692
74642200.01 0.2692
74642200.01 0.2694
74658471.9 0.2694
74658471.9 0.2696
74711800.02 0.2696
74711800.02 0.2698
74720460.63 0.2698
74720460.63 0.27
74730301.49 0.27
74730301.49 0.2702
74798377.86 0.2702
74798377.86 0.2704
74859852.91 0.2704
74859852.91 0.2706
74908718.56 0.2706
74908718.56 0.2708
74926929.31 0.2708
74926929.31 0.271
74950812.92 0.271
74950812.92 0.2712
74962202.97 0.2712
74962202.97 0.2714
74997074.12 0.2714
74997074.12 0.2716
74998296.68 0.2716
74998296.68 0.2718
75001000.6 0.2718
75001000.6 0.272
75007763.77 0.272
75007763.77 0.2722
75022262.4 0.2722
75022262.4 0.2724
75047998.55 0.2724
75047998.55 0.2726
75056727.76 0.2726
75056727.76 0.2728
75122243.16 0.2728
75122243.16 0.273
75130263.17 0.273
75130263.17 0.2732
75130403.62 0.2732
75130403.62 0.2734
75139925.48 0.2734
75139925.48 0.2736
75143910.77 0.2736
75143910.77 0.2738
75174726.13 0.2738
75174726.13 0.274
75198239.43 0.274
75198239.43 0.2742
75217192.5 0.2742
75217192.5 0.2744
75218279.22 0.2744
75218279.22 0.2746
75230611.61 0.2746
75230611.61 0.2748
75245892.69 0.2748
75245892.69 0.275
75249829.35 0.275
75249829.35 0.2752
75257375.43 0.2752
75257375.43 0.2754
75266067.61 0.2754
75266067.61 0.2756
75279786.9 0.2756
75279786.9 0.2758
75327463.96 0.2758
75327463.96 0.276
75339609.13 0.276
75339609.13 0.2762
75348257.18 0.2762
75348257.18 0.2764
75364908.12 0.2764
75364908.12 0.2766
75367958.7 0.2766
75367958.7 0.2768
75377533.93 0.2768
75377533.93 0.277
75428418.57 0.277
75428418.57 0.2772
75436205.37 0.2772
75436205.37 0.2774
75487239.34 0.2774
75487239.34 0.2776
75520504.95 0.2776
75520504.95 0.2778
75540562.79 0.2778
75540562.79 0.278
75552513.74 0.278
75552513.74 0.2782
75560282.83 0.2782
75560282.83 0.2784
75576886.65 0.2784
75576886.65 0.2786
75585047.78 0.2786
75585047.78 0.2788
75588907.35 0.2788
75588907.35 0.279
75599922.51 0.279
75599922.51 0.2792
75614933.17 0.2792
75614933.17 0.2794
75619566.9 0.2794
75619566.9 0.2796
75620409.01 0.2796
75620409.01 0.2798
75638867.26 0.2798
75638867.26 0.28
75702307.68 0.28
75702307.68 0.2802
75707387.12 0.2802
75707387.12 0.2804
75758461.77 0.2804
75758461.77 0.2806
75834414.96 0.2806
75834414.96 0.2808
75930704.11 0.2808
75930704.11 0.281
75942747.46 0.281
75942747.46 0.2812
75955081.7 0.2812
75955081.7 0.2814
75965571.08 0.2814
75965571.08 0.2816
75976168.67 0.2816
75976168.67 0.2818
75981421.99 0.2818
75981421.99 0.282
75981907.48 0.282
75981907.48 0.2822
75984418.11 0.2822
75984418.11 0.2824
75985302.46 0.2824
75985302.46 0.2826
76039762.4 0.2826
76039762.4 0.2828
76040264.22 0.2828
76040264.22 0.283
76058385.01 0.283
76058385.01 0.2832
76059424.52 0.2832
76059424.52 0.2834
76082615.62 0.2834
76082615.62 0.2836
76093795.39 0.2836
76093795.39 0.2838
76156981.64 0.2838
76156981.64 0.284
76165453.12 0.284
76165453.12 0.2842
76173214.44 0.2842
76173214.44 0.2844
76173985.79 0.2844
76173985.79 0.2846
76175323.91 0.2846
76175323.91 0.2848
76195976.53 0.2848
76195976.53 0.285
76226028.87 0.285
76226028.87 0.2852
76234414.21 0.2852
76234414.21 0.2854
76247593.78 0.2854
76247593.78 0.2856
76254609.95 0.2856
76254609.95 0.2858
76258138.45 0.2858
76258138.45 0.286
76259785.64 0.286
76259785.64 0.2862
76268967.47 0.2862
76268967.47 0.2864
76333939.67 0.2864
76333939.67 0.2866
76355739.0 0.2866
76355739.0 0.2868
76363431.95 0.2868
76363431.95 0.287
76366130.81 0.287
76366130.81 0.2872
76384474.52 0.2872
76384474.52 0.2874
76394919.14 0.2874
76394919.14 0.2876
76400895.53 0.2876
76400895.53 0.2878
76467057.21 0.2878
76467057.21 0.288
76498856.78 0.288
76498856.78 0.2882
76514818.88 0.2882
76514818.88 0.2884
76515670.95 0.2884
76515670.95 0.2886
76536840.91 0.2886
76536840.91 0.2888
76560359.19 0.2888
76560359.19 0.289
76569270.0 0.289
76569270.0 0.2892
76573474.42 0.2892
76573474.42 0.2894
76629485.55 0.2894
76629485.55 0.2896
76650292.56 0.2896
76650292.56 0.2898
76674730.53 0.2898
76674730.53 0.29
76787139.26 0.29
76787139.26 0.2902
76788620.85 0.2902
76788620.85 0.2904
76815755.5 0.2904
76815755.5 0.2906
76863768.63 0.2906
76863768.63 0.2908
76868902.36 0.2908
76868902.36 0.291
76921914.25 0.291
76921914.25 0.2912
76929924.91 0.2912
76929924.91 0.2914
76935290.36 0.2914
76935290.36 0.2916
76938890.0 0.2916
76938890.0 0.2918
76943067.03 0.2918
76943067.03 0.292
76959731.75 0.292
76959731.75 0.2922
76960898.64 0.2922
76960898.64 0.2924
76970137.1 0.2924
76970137.1 0.2926
76976606.91 0.2926
76976606.91 0.2928
76985020.46 0.2928
76985020.46 0.293
77007450.54 0.293
77007450.54 0.2932
77040736.52 0.2932
77040736.52 0.2934
77053901.81 0.2934
77053901.81 0.2936
77071212.18 0.2936
77071212.18 0.2938
77078361.22 0.2938
77078361.22 0.294
77105821.06 0.294
77105821.06 0.2942
77107732.01 0.2942
77107732.01 0.2944
77111409.92 0.2944
77111409.92 0.2946
77114226.87 0.2946
77114226.87 0.2948
77172925.92 0.2948
77172925.92 0.295
77181845.6 0.295
77181845.6 0.2952
77202590.68 0.2952
77202590.68 0.2954
77210381.65 0.2954
77210381.65 0.2956
77238356.99 0.2956
77238356.99 0.2958
77262603.46 0.2958
77262603.46 0.296
77277771.08 0.296
77277771.08 0.2962
77298257.5 0.2962
77298257.5 0.2964
77331486.01 0.2964
77331486.01 0.2966
77347429.61 0.2966
77347429.61 0.2968
77371990.86 0.2968
77371990.86 0.297
77380230.47 0.297
77380230.47 0.2972
77389198.89 0.2972
77389198.89 0.2974
77403249.2 0.2974
77403249.2 0.2976
77436411.6 0.2976
77436411.6 0.2978
77455194.37 0.2978
77455194.37 0.298
77470234.56 0.298
77470234.56 0.2982
77473694.73 0.2982
77473694.73 0.2984
77498864.36 0.2984
77498864.36 0.2986
77500646.09 0.2986
77500646.09 0.2988
77534485.82 0.2988
77534485.82 0.299
77544670.98 0.299
77544670.98 0.2992
77561029.09 0.2992
77561029.09 0.2994
77638693.89 0.2994
77638693.89 0.2996
77653445.42 0.2996
77653445.42 0.2998
77659908.15 0.2998
77659908.15 0.3
77665031.0 0.3
77665031.0 0.3002
77675314.66 0.3002
77675314.66 0.3004
77678762.7 0.3004
77678762.7 0.3006
77688939.37 0.3006
77688939.37 0.3008
77700011.13 0.3008
77700011.13 0.301
77724023.03 0.301
77724023.03 0.3012
77724524.35 0.3012
77724524.35 0.3014
77782525.95 0.3014
77782525.95 0.3016
77789582.12 0.3016
77789582.12 0.3018
77819877.72 0.3018
77819877.72 0.302
77828333.1 0.302
77828333.1 0.3022
77842952.26 0.3022
77842952.26 0.3024
77882040.65 0.3024
77882040.65 0.3026
77904309.76 0.3026
77904309.76 0.3028
77916458.81 0.3028
77916458.81 0.303
77922884.29 0.303
77922884.29 0.3032
77934897.91 0.3032
77934897.91 0.3034
77942990.21 0.3034
77942990.21 0.3036
78002654.76 0.3036
78002654.76 0.3038
78013920.07 0.3038
78013920.07 0.304
78040532.28 0.304
78040532.28 0.3042
78061133.49 0.3042
78061133.49 0.3044
78124775.44 0.3044
78124775.44 0.3046
78187080.4 0.3046
78187080.4 0.3048
78217370.85 0.3048
78217370.85 0.305
78226057.5 0.305
78226057.5 0.3052
78272786.48 0.3052
78272786.48 0.3054
78283234.99 0.3054
78283234.99 0.3056
78318754.2 0.3056
78318754.2 0.3058
78347627.81 0.3058
78347627.81 0.306
78360694.21 0.306
78360694.21 0.3062
78426890.39 0.3062
78426890.39 0.3064
78434573.54 0.3064
78434573.54 0.3066
78561910.59 0.3066
78561910.59 0.3068
78649634.28 0.3068
78649634.28 0.307
78701794.74 0.307
78701794.74 0.3072
78731492.24 0.3072
78731492.24 0.3074
78744557.57 0.3074
78744557.57 0.3076
78773117.83 0.3076
78773117.83 0.3078
78783285.92 0.3078
78783285.92 0.308
78793440.56 0.308
78793440.56 0.3082
78806388.81 0.3082
78806388.81 0.3084
78806418.17 0.3084
78806418.17 0.3086
78809715.06 0.3086
78809715.06 0.3088
78819028.36 0.3088
78819028.36 0.309
78869584.68 0.309
78869584.68 0.3092
78957850.36 0.3092
78957850.36 0.3094
79028525.67 0.3094
79028525.67 0.3096
79043517.18 0.3096
79043517.18 0.3098
79079604.71 0.3098
79079604.71 0.31
79133322.96 0.31
79133322.96 0.3102
79149410.14 0.3102
79149410.14 0.3104
79177479.34 0.3104
79177479.34 0.3106
79182014.4 0.3106
79182014.4 0.3108
79190625.08 0.3108
79190625.08 0.311
79239465.38 0.311
79239465.38 0.3112
79252929.4 0.3112
79252929.4 0.3114
79320124.03 0.3114
79320124.03 0.3116
79328469.76 0.3116
79328469.76 0.3118
79341517.41 0.3118
79341517.41 0.312
79378141.31 0.312
79378141.31 0.3122
79413235.22 0.3122
79413235.22 0.3124
79422026.88 0.3124
79422026.88 0.3126
79511767.98 0.3126
79511767.98 0.3128
79554687.68 0.3128
79554687.68 0.313
79555196.8 0.313
79555196.8 0.3132
79581091.59 0.3132
79581091.59 0.3134
79582423.15 0.3134
79582423.15 0.3136
79583303.15 0.3136
79583303.15 0.3138
79595811.65 0.3138
79595811.65 0.314
79600947.27 0.314
79600947.27 0.3142
79637784.65 0.3142
79637784.65 0.3144
79661735.91 0.3144
79661735.91 0.3146
79683874.92 0.3146
79683874.92 0.3148
79774366.34 0.3148
79774366.34 0.315
79776804.54 0.315
79776804.54 0.3152
79786652.06 0.3152
79786652.06 0.3154
79799584.24 0.3154
79799584.24 0.3156
79826065.25 0.3156
79826065.25 0.3158
79826168.26 0.3158
79826168.26 0.316
79844758.72 0.316
79844758.72 0.3162
79865178.35 0.3162
79865178.35 0.3164
79965147.88 0.3164
79965147.88 0.3166
79981511.33 0.3166
79981511.33 0.3168
79989741.12 0.3168
79989741.12 0.317
80018243.45 0.317
80018243.45 0.3172
80029154.27 0.3172
80029154.27 0.3174
80087120.76 0.3174
80087120.76 0.3176
80108047.14 0.3176
80108047.14 0.3178
80118629.8 0.3178
80118629.8 0.318
80141423.94 0.318
80141423.94 0.3182
80155446.11 0.3182
80155446.11 0.3184
80248571.36 0.3184
80248571.36 0.3186
80271943.45 0.3186
80271943.45 0.3188
80282300.71 0.3188
80282300.71 0.319
80302263.77 0.319
80302263.77 0.3192
80315163.54 0.3192
80315163.54 0.3194
80317695.31 0.3194
80317695.31 0.3196
80384705.68 0.3196
80384705.68 0.3198
80390392.76 0.3198
80390392.76 0.32
80409038.42 0.32
80409038.42 0.3202
80416546.89 0.3202
80416546.89 0.3204
80437121.34 0.3204
80437121.34 0.3206
80518148.02 0.3206
80518148.02 0.3208
80526532.1 0.3208
80526532.1 0.321
80561735.05 0.321
80561735.05 0.3212
80595383.12 0.3212
80595383.12 0.3214
80616454.33 0.3214
80616454.33 0.3216
80634055.99 0.3216
80634055.99 0.3218
80649531.25 0.3218
80649531.25 0.322
80673640.99 0.322
80673640.99 0.3222
80679061.51 0.3222
80679061.51 0.3224
80685700.44 0.3224
80685700.44 0.3226
80685946.51 0.3226
80685946.51 0.3228
80702621.89 0.3228
80702621.89 0.323
80757753.09 0.323
80757753.09 0.3232
80760031.8 0.3232
80760031.8 0.3234
80776253.53 0.3234
80776253.53 0.3236
80850343.14 0.3236
80850343.14 0.3238
80859356.93 0.3238
80859356.93 0.324
80864727.85 0.324
80864727.85 0.3242
80890030.9 0.3242
80890030.9 0.3244
80895239.09 0.3244
80895239.09 0.3246
80910466.1 0.3246
80910466.1 0.3248
80917013.79 0.3248
80917013.79 0.325
80921039.32 0.325
80921039.32 0.3252
80971535.53 0.3252
80971535.53 0.3254
80990465.22 0.3254
80990465.22 0.3256
81031717.92 0.3256
81031717.92 0.3258
81040892.39 0.3258
81040892.39 0.326
81103712.0 0.326
81103712.0 0.3262
81160223.0 0.3262
81160223.0 0.3264
81191592.29 0.3264
81191592.29 0.3266
81199918.41 0.3266
81199918.41 0.3268
81234705.7 0.3268
81234705.7 0.327
81264945.45 0.327
81264945.45 0.3272
81279619.02 0.3272
81279619.02 0.3274
81289640.29 0.3274
81289640.29 0.3276
81303055.12 0.3276
81303055.12 0.3278
81304794.58 0.3278
81304794.58 0.328
81306209.61 0.328
81306209.61 0.3282
81313326.95 0.3282
81313326.95 0.3284
81344073.52 0.3284
81344073.52 0.3286
81348365.2 0.3286
81348365.2 0.3288
81353964.14 0.3288
81353964.14 0.329
81379360.54 0.329
81379360.54 0.3292
81393756.64 0.3292
81393756.64 0.3294
81410662.77 0.3294
81410662.77 0.3296
81424519.3 0.3296
81424519.3 0.3298
81428647.14 0.3298
81428647.14 0.33
81432216.57 0.33
81432216.57 0.3302
81449217.8 0.3302
81449217.8 0.3304
81479753.12 0.3304
81479753.12 0.3306
81487824.0 0.3306
81487824.0 0.3308
81523752.65 0.3308
81523752.65 0.331
81549094.33 0.331
81549094.33 0.3312
81577530.59 0.3312
81577530.59 0.3314
81639784.19 0.3314
81639784.19 0.3316
81658498.29 0.3316
81658498.29 0.3318
81665200.84 0.3318
81665200.84 0.332
81667884.07 0.332
81667884.07 0.3322
81673919.43 0.3322
81673919.43 0.3324
81695689.94 0.3324
81695689.94 0.3326
81709640.3 0.3326
81709640.3 0.3328
81711261.64 0.3328
81711261.64 0.333
81796014.23 0.333
81796014.23 0.3332
81810605.53 0.3332
81810605.53 0.3334
81811264.98 0.3334
81811264.98 0.3336
81881346.94 0.3336
81881346.94 0.3338
81941227.07 0.3338
81941227.07 0.334
81973055.09 0.334
81973055.09 0.3342
81991925.25 0.3342
81991925.25 0.3344
81999681.98 0.3344
81999681.98 0.3346
82014297.6 0.3346
82014297.6 0.3348
82014687.27 0.3348
82014687.27 0.335
82043175.46 0.335
82043175.46 0.3352
82075418.31 0.3352
82075418.31 0.3354
82101673.68 0.3354
82101673.68 0.3356
82102031.51 0.3356
82102031.51 0.3358
82114989.78 0.3358
82114989.78 0.336
82120765.94 0.336
82120765.94 0.3362
82141314.4 0.3362
82141314.4 0.3364
82172268.16 0.3364
82172268.16 0.3366
82208644.75 0.3366
82208644.75 0.3368
82289288.7 0.3368
82289288.7 0.337
82322064.17 0.337
82322064.17 0.3372
82324880.19 0.3372
82324880.19 0.3374
82331771.72 0.3374
82331771.72 0.3376
82372145.67 0.3376
82372145.67 0.3378
82382766.23 0.3378
82382766.23 0.338
82413942.58 0.338
82413942.58 0.3382
82415979.52 0.3382
82415979.52 0.3384
82500552.14 0.3384
82500552.14 0.3386
82509421.07 0.3386
82509421.07 0.3388
82515180.76 0.3388
82515180.76 0.339
82515816.11 0.339
82515816.11 0.3392
82540709.28 0.3392
82540709.28 0.3394
82563016.6 0.3394
82563016.6 0.3396
82564920.53 0.3396
82564920.53 0.3398
82612657.83 0.3398
82612657.83 0.34
82626643.41 0.34
82626643.41 0.3402
82647471.87 0.3402
82647471.87 0.3404
82651376.96 0.3404
82651376.96 0.3406
82683083.85 0.3406
82683083.85 0.3408
82714051.26 0.3408
82714051.26 0.341
82756612.98 0.341
82756612.98 0.3412
82762763.27 0.3412
82762763.27 0.3414
82774848.84 0.3414
82774848.84 0.3416
82779575.77 0.3416
82779575.77 0.3418
82795895.82 0.3418
82795895.82 0.342
82811933.77 0.342
82811933.77 0.3422
82821474.64 0.3422
82821474.64 0.3424
82838154.22 0.3424
82838154.22 0.3426
82852335.18 0.3426
82852335.18 0.3428
82860541.75 0.3428
82860541.75 0.343
82871035.46 0.343
82871035.46 0.3432
82873146.26 0.3432
82873146.26 0.3434
82895152.24 0.3434
82895152.24 0.3436
83024861.47 0.3436
83024861.47 0.3438
83050625.34 0.3438
83050625.34 0.344
83081287.36 0.344
83081287.36 0.3442
83098777.3 0.3442
83098777.3 0.3444
83180293.5 0.3444
83180293.5 0.3446
83193037.7 0.3446
83193037.7 0.3448
83218885.68 0.3448
83218885.68 0.345
83225162.07 0.345
83225162.07 0.3452
83238277.78 0.3452
83238277.78 0.3454
83273692.18 0.3454
83273692.18 0.3456
83286537.95 0.3456
83286537.95 0.3458
83314343.39 0.3458
83314343.39 0.346
83317011.97 0.346
83317011.97 0.3462
83331761.44 0.3462
83331761.44 0.3464
83384178.12 0.3464
83384178.12 0.3466
83451103.79 0.3466
83451103.79 0.3468
83451130.38 0.3468
83451130.38 0.347
83470846.58 0.347
83470846.58 0.3472
83495229.78 0.3472
83495229.78 0.3474
83502774.2 0.3474
83502774.2 0.3476
83511873.96 0.3476
83511873.96 0.3478
83616866.48 0.3478
83616866.48 0.348
83674650.51 0.348
83674650.51 0.3482
83707048.0 0.3482
83707048.0 0.3484
83709833.18 0.3484
83709833.18 0.3486
83712318.27 0.3486
83712318.27 0.3488
83726242.05 0.3488
83726242.05 0.349
83730354.57 0.349
83730354.57 0.3492
83764752.47 0.3492
83764752.47 0.3494
83766681.93 0.3494
83766681.93 0.3496
83805005.15 0.3496
83805005.15 0.3498
83820406.53 0.3498
83820406.53 0.35
83822670.86 0.35
83822670.86 0.3502
83870630.73 0.3502
83870630.73 0.3504
83911281.84 0.3504
83911281.84 0.3506
83926558.41 0.3506
83926558.41 0.3508
83963857.05 0.3508
83963857.05 0.351
83971726.3 0.351
83971726.3 0.3512
83979415.16 0.3512
83979415.16 0.3514
84035863.8 0.3514
84035863.8 0.3516
84130352.88 0.3516
84130352.88 0.3518
84178451.55 0.3518
84178451.55 0.352
84203715.7 0.352
84203715.7 0.3522
84229629.78 0.3522
84229629.78 0.3524
84311563.9 0.3524
84311563.9 0.3526
84355685.05 0.3526
84355685.05 0.3528
84366727.97 0.3528
84366727.97 0.353
84374152.11 0.353
84374152.11 0.3532
84376276.93 0.3532
84376276.93 0.3534
84388619.36 0.3534
84388619.36 0.3536
84406525.94 0.3536
84406525.94 0.3538
84478829.21 0.3538
84478829.21 0.354
84480865.66 0.354
84480865.66 0.3542
84498103.63 0.3542
84498103.63 0.3544
84499289.27 0.3544
84499289.27 0.3546
84529745.63 0.3546
84529745.63 0.3548
84548938.16 0.3548
84548938.16 0.355
84554348.97 0.355
84554348.97 0.3552
84563587.57 0.3552
84563587.57 0.3554
84704559.04 0.3554
84704559.04 0.3556
84708015.2 0.3556
84708015.2 0.3558
84740020.77 0.3558
84740020.77 0.356
84744471.23 0.356
84744471.23 0.3562
84757624.35 0.3562
84757624.35 0.3564
84780919.17 0.3564
84780919.17 0.3566
84840120.47 0.3566
84840120.47 0.3568
84876506.09 0.3568
84876506.09 0.357
84876828.41 0.357
84876828.41 0.3572
84882696.08 0.3572
84882696.08 0.3574
84885234.51 0.3574
84885234.51 0.3576
84937193.64 0.3576
84937193.64 0.3578
84939305.97 0.3578
84939305.97 0.358
84942511.54 0.358
84942511.54 0.3582
84946632.8 0.3582
84946632.8 0.3584
84952549.48 0.3584
84952549.48 0.3586
84959374.03 0.3586
84959374.03 0.3588
84988199.05 0.3588
84988199.05 0.359
84989875.55 0.359
84989875.55 0.3592
84991530.4 0.3592
84991530.4 0.3594
85003656.9 0.3594
85003656.9 0.3596
85017553.7 0.3596
85017553.7 0.3598
85064008.44 0.3598
85064008.44 0.36
85075519.13 0.36
85075519.13 0.3602
85122448.15 0.3602
85122448.15 0.3604
85160899.79 0.3604
85160899.79 0.3606
85209491.06 0.3606
85209491.06 0.3608
85221378.23 0.3608
85221378.23 0.361
85304852.67 0.361
85304852.67 0.3612
85306933.64 0.3612
85306933.64 0.3614
85315816.79 0.3614
85315816.79 0.3616
85321102.43 0.3616
85321102.43 0.3618
85356285.91 0.3618
85356285.91 0.362
85376811.93 0.362
85376811.93 0.3622
85398125.08 0.3622
85398125.08 0.3624
85428759.86 0.3624
85428759.86 0.3626
85431527.82 0.3626
85431527.82 0.3628
85450175.75 0.3628
85450175.75 0.363
85522485.18 0.363
85522485.18 0.3632
85533973.4 0.3632
85533973.4 0.3634
85547650.65 0.3634
85547650.65 0.3636
85594918.25 0.3636
85594918.25 0.3638
85601703.87 0.3638
85601703.87 0.364
85639310.8 0.364
85639310.8 0.3642
85685065.13 0.3642
85685065.13 0.3644
85797830.24 0.3644
85797830.24 0.3646
85814918.74 0.3646
85814918.74 0.3648
85885093.08 0.3648
85885093.08 0.365
85894530.93 0.365
85894530.93 0.3652
85895689.74 0.3652
85895689.74 0.3654
85905746.84 0.3654
85905746.84 0.3656
85924464.64 0.3656
85924464.64 0.3658
85925179.33 0.3658
85925179.33 0.366
85928679.96 0.366
85928679.96 0.3662
85972628.23 0.3662
85972628.23 0.3664
86003619.12 0.3664
86003619.12 0.3666
86017757.54 0.3666
86017757.54 0.3668
86033811.8 0.3668
86033811.8 0.367
86047311.91 0.367
86047311.91 0.3672
86097099.58 0.3672
86097099.58 0.3674
86126672.59 0.3674
86126672.59 0.3676
86134147.24 0.3676
86134147.24 0.3678
86153340.66 0.3678
86153340.66 0.368
86165190.78 0.368
86165190.78 0.3682
86198147.64 0.3682
86198147.64 0.3684
86273512.79 0.3684
86273512.79 0.3686
86287173.04 0.3686
86287173.04 0.3688
86293529.54 0.3688
86293529.54 0.369
86331069.83 0.369
86331069.83 0.3692
86353908.82 0.3692
86353908.82 0.3694
86380759.4 0.3694
86380759.4 0.3696
86402258.3 0.3696
86402258.3 0.3698
86411815.48 0.3698
86411815.48 0.37
86438491.02 0.37
86438491.02 0.3702
86438748.88 0.3702
86438748.88 0.3704
86458019.15 0.3704
86458019.15 0.3706
86493831.96 0.3706
86493831.96 0.3708
86583787.77 0.3708
86583787.77 0.371
86618696.2 0.371
86618696.2 0.3712
86643478.53 0.3712
86643478.53 0.3714
86665724.25 0.3714
86665724.25 0.3716
86677358.31 0.3716
86677358.31 0.3718
86689359.49 0.3718
86689359.49 0.372
86707308.08 0.372
86707308.08 0.3722
86729667.17 0.3722
86729667.17 0.3724
86743651.45 0.3724
86743651.45 0.3726
86744469.26 0.3726
86744469.26 0.3728
86757677.96 0.3728
86757677.96 0.373
86807589.27 0.373
86807589.27 0.3732
86894702.96 0.3732
86894702.96 0.3734
86922372.37 0.3734
86922372.37 0.3736
86922616.66 0.3736
86922616.66 0.3738
86924097.05 0.3738
86924097.05 0.374
86929668.51 0.374
86929668.51 0.3742
86942452.05 0.3742
86942452.05 0.3744
86987246.01 0.3744
86987246.01 0.3746
86991668.4 0.3746
86991668.4 0.3748
87027652.25 0.3748
87027652.25 0.375
87034997.06 0.375
87034997.06 0.3752
87056436.56 0.3752
87056436.56 0.3754
87058376.36 0.3754
87058376.36 0.3756
87178702.22 0.3756
87178702.22 0.3758
87289783.0 0.3758
87289783.0 0.376
87310680.13 0.376
87310680.13 0.3762
87320086.22 0.3762
87320086.22 0.3764
87342222.18 0.3764
87342222.18 0.3766
87343318.15 0.3766
87343318.15 0.3768
87367732.97 0.3768
87367732.97 0.377
87433428.16 0.377
87433428.16 0.3772
87466477.89 0.3772
87466477.89 0.3774
87525437.57 0.3774
87525437.57 0.3776
87533331.66 0.3776
87533331.66 0.3778
87656359.66 0.3778
87656359.66 0.378
87661407.21 0.378
87661407.21 0.3782
87681815.15 0.3782
87681815.15 0.3784
87684222.02 0.3784
87684222.02 0.3786
87704528.24 0.3786
87704528.24 0.3788
87712247.2 0.3788
87712247.2 0.379
87713905.03 0.379
87713905.03 0.3792
87752317.0 0.3792
87752317.0 0.3794
87783180.22 0.3794
87783180.22 0.3796
87808204.18 0.3796
87808204.18 0.3798
87813925.61 0.3798
87813925.61 0.38
87834049.49 0.38
87834049.49 0.3802
87844861.35 0.3802
87844861.35 0.3804
87867934.37 0.3804
87867934.37 0.3806
87893100.37 0.3806
87893100.37 0.3808
87908352.8 0.3808
87908352.8 0.381
87911615.48 0.381
87911615.48 0.3812
87965062.26 0.3812
87965062.26 0.3814
87976778.89 0.3814
87976778.89 0.3816
87984490.11 0.3816
87984490.11 0.3818
88020138.82 0.3818
88020138.82 0.382
88040602.52 0.382
88040602.52 0.3822
88044496.93 0.3822
88044496.93 0.3824
88051502.85 0.3824
88051502.85 0.3826
88077109.74 0.3826
88077109.74 0.3828
88121094.49 0.3828
88121094.49 0.383
88167056.2 0.383
88167056.2 0.3832
88188629.28 0.3832
88188629.28 0.3834
88213784.68 0.3834
88213784.68 0.3836
88290074.09 0.3836
88290074.09 0.3838
88296681.75 0.3838
88296681.75 0.384
88297394.05 0.384
88297394.05 0.3842
88322393.63 0.3842
88322393.63 0.3844
88330403.24 0.3844
88330403.24 0.3846
88331057.03 0.3846
88331057.03 0.3848
88332689.99 0.3848
88332689.99 0.385
88362349.59 0.385
88362349.59 0.3852
88368746.04 0.3852
88368746.04 0.3854
88391105.5 0.3854
88391105.5 0.3856
88422564.06 0.3856
88422564.06 0.3858
88432412.6 0.3858
88432412.6 0.386
88446181.32 0.386
88446181.32 0.3862
88477781.76 0.3862
88477781.76 0.3864
88521341.7 0.3864
88521341.7 0.3866
88567604.54 0.3866
88567604.54 0.3868
88580580.03 0.3868
88580580.03 0.387
88589475.62 0.387
88589475.62 0.3872
88591196.85 0.3872
88591196.85 0.3874
88592800.89 0.3874
88592800.89 0.3876
88637254.46 0.3876
88637254.46 0.3878
88671517.5 0.3878
88671517.5 0.388
88681602.38 0.388
88681602.38 0.3882
88681957.58 0.3882
88681957.58 0.3884
88697159.53 0.3884
88697159.53 0.3886
88705720.57 0.3886
88705720.57 0.3888
88716100.94 0.3888
88716100.94 0.389
88718049.94 0.389
88718049.94 0.3892
88796410.47 0.3892
88796410.47 0.3894
88799748.44 0.3894
88799748.44 0.3896
88815843.03 0.3896
88815843.03 0.3898
88821820.93 0.3898
88821820.93 0.39
88942442.78 0.39
88942442.78 0.3902
88943818.02 0.3902
88943818.02 0.3904
88954568.7 0.3904
88954568.7 0.3906
89030104.74 0.3906
89030104.74 0.3908
89050834.08 0.3908
89050834.08 0.391
89055446.9 0.391
89055446.9 0.3912
89063255.77 0.3912
89063255.77 0.3914
89115925.42 0.3914
89115925.42 0.3916
89124003.17 0.3916
89124003.17 0.3918
89130167.7 0.3918
89130167.7 0.392
89167157.27 0.392
89167157.27 0.3922
89198166.93 0.3922
89198166.93 0.3924
89252794.29 0.3924
89252794.29 0.3926
89259350.01 0.3926
89259350.01 0.3928
89271596.24 0.3928
89271596.24 0.393
89305426.58 0.393
89305426.58 0.3932
89371772.45 0.3932
89371772.45 0.3934
89397969.35 0.3934
89397969.35 0.3936
89416304.96 0.3936
89416304.96 0.3938
89426309.8 0.3938
89426309.8 0.394
89506943.43 0.394
89506943.43 0.3942
89509760.81 0.3942
89509760.81 0.3944
89539394.6 0.3944
89539394.6 0.3946
89557150.18 0.3946
89557150.18 0.3948
89583966.06 0.3948
89583966.06 0.395
89613160.66 0.395
89613160.66 0.3952
89637489.85 0.3952
89637489.85 0.3954
89650793.32 0.3954
89650793.32 0.3956
89656960.01 0.3956
89656960.01 0.3958
89665842.53 0.3958
89665842.53 0.396
89670290.81 0.396
89670290.81 0.3962
89690156.59 0.3962
89690156.59 0.3964
89724801.07 0.3964
89724801.07 0.3966
89768006.31 0.3966
89768006.31 0.3968
89770059.24 0.3968
89770059.24 0.397
89776498.7 0.397
89776498.7 0.3972
89837435.26 0.3972
89837435.26 0.3974
89916462.44 0.3974
89916462.44 0.3976
89933356.28 0.3976
89933356.28 0.3978
89951481.22 0.3978
89951481.22 0.398
89966759.52 0.398
89966759.52 0.3982
89974416.28 0.3982
89974416.28 0.3984
89995229.11 0.3984
89995229.11 0.3986
90026713.04 0.3986
90026713.04 0.3988
90030415.62 0.3988
90030415.62 0.399
90095365.63 0.399
90095365.63 0.3992
90138347.47 0.3992
90138347.47 0.3994
90222248.84 0.3994
90222248.84 0.3996
90255771.26 0.3996
90255771.26 0.3998
90267866.61 0.3998
90267866.61 0.4
90286160.15 0.4
90286160.15 0.4002
90295459.64 0.4002
90295459.64 0.4004
90308617.5 0.4004
90308617.5 0.4006
90392224.6 0.4006
90392224.6 0.4008
90424681.26 0.4008
90424681.26 0.401
90439749.81 0.401
90439749.81 0.4012
90475818.35 0.4012
90475818.35 0.4014
90486474.65 0.4014
90486474.65 0.4016
90490298.08 0.4016
90490298.08 0.4018
90524883.8 0.4018
90524883.8 0.402
90570667.61 0.402
90570667.61 0.4022
90643261.55 0.4022
90643261.55 0.4024
90732783.16 0.4024
90732783.16 0.4026
90759408.16 0.4026
90759408.16 0.4028
90862499.3 0.4028
90862499.3 0.403
90888506.98 0.403
90888506.98 0.4032
90897469.04 0.4032
90897469.04 0.4034
90948644.43 0.4034
90948644.43 0.4036
91040255.59 0.4036
91040255.59 0.4038
91050524.68 0.4038
91050524.68 0.404
91072791.01 0.404
91072791.01 0.4042
91160840.04 0.4042
91160840.04 0.4044
91190389.55 0.4044
91190389.55 0.4046
91202305.31 0.4046
91202305.31 0.4048
91209760.53 0.4048
91209760.53 0.405
91222573.5 0.405
91222573.5 0.4052
91222650.35 0.4052
91222650.35 0.4054
91250148.8 0.4054
91250148.8 0.4056
91274527.43 0.4056
91274527.43 0.4058
91328058.87 0.4058
91328058.87 0.406
91375029.35 0.406
91375029.35 0.4062
91375920.78 0.4062
91375920.78 0.4064
91413245.01 0.4064
91413245.01 0.4066
91414037.27 0.4066
91414037.27 0.4068
91432605.21 0.4068
91432605.21 0.407
91443377.99 0.407
91443377.99 0.4072
91467494.54 0.4072
91467494.54 0.4074
91512275.32 0.4074
91512275.32 0.4076
91522704.74 0.4076
91522704.74 0.4078
91534248.01 0.4078
91534248.01 0.408
91537840.44 0.408
91537840.44 0.4082
91561611.91 0.4082
91561611.91 0.4084
91563896.02 0.4084
91563896.02 0.4086
91583479.71 0.4086
91583479.71 0.4088
91613667.51 0.4088
91613667.51 0.409
91730220.51 0.409
91730220.51 0.4092
91767750.23 0.4092
91767750.23 0.4094
91791396.33 0.4094
91791396.33 0.4096
91807367.52 0.4096
91807367.52 0.4098
91818620.97 0.4098
91818620.97 0.41
91847815.07 0.41
91847815.07 0.4102
91867348.97 0.4102
91867348.97 0.4104
91872021.53 0.4104
91872021.53 0.4106
91875993.98 0.4106
91875993.98 0.4108
91908204.34 0.4108
91908204.34 0.411
91928214.46 0.411
91928214.46 0.4112
91938413.6 0.4112
91938413.6 0.4114
91940183.04 0.4114
91940183.04 0.4116
91963383.12 0.4116
91963383.12 0.4118
91980225.49 0.4118
91980225.49 0.412
91981534.88 0.412
91981534.88 0.4122
92025285.37 0.4122
92025285.37 0.4124
92045911.11 0.4124
92045911.11 0.4126
92072717.65 0.4126
92072717.65 0.4128
92105211.23 0.4128
92105211.23 0.413
92113393.41 0.413
92113393.41 0.4132
92174259.66 0.4132
92174259.66 0.4134
92201440.4 0.4134
92201440.4 0.4136
92265334.86 0.4136
92265334.86 0.4138
92319144.51 0.4138
92319144.51 0.414
92326778.63 0.414
92326778.63 0.4142
92331669.28 0.4142
92331669.28 0.4144
92358441.54 0.4144
92358441.54 0.4146
92411559.96 0.4146
92411559.96 0.4148
92423101.76 0.4148
92423101.76 0.415
92467070.17 0.415
92467070.17 0.4152
92495239.51 0.4152
92495239.51 0.4154
92717018.97 0.4154
92717018.97 0.4156
92749722.57 0.4156
92749722.57 0.4158
92782835.31 0.4158
92782835.31 0.416
92785507.16 0.416
92785507.16 0.4162
92803579.29 0.4162
92803579.29 0.4164
92805397.01 0.4164
92805397.01 0.4166
92825838.95 0.4166
92825838.95 0.4168
92859254.45 0.4168
92859254.45 0.417
92862597.06 0.417
92862597.06 0.4172
92863580.59 0.4172
92863580.59 0.4174
92880463.96 0.4174
92880463.96 0.4176
92930905.95 0.4176
92930905.95 0.4178
92932730.44 0.4178
92932730.44 0.418
92962003.63 0.418
92962003.63 0.4182
92997823.88 0.4182
92997823.88 0.4184
93021377.91 0.4184
93021377.91 0.4186
93050269.06 0.4186
93050269.06 0.4188
93075274.09 0.4188
93075274.09 0.419
93080678.53 0.419
93080678.53 0.4192
93107620.06 0.4192
93107620.06 0.4194
93112409.58 0.4194
93112409.58 0.4196
93138976.89 0.4196
93138976.89 0.4198
93154631.08 0.4198
93154631.08 0.42
93156199.38 0.42
93156199.38 0.4202
93203405.24 0.4202
93203405.24 0.4204
93242944.59 0.4204
93242944.59 0.4206
93261905.78 0.4206
93261905.78 0.4208
93297353.26 0.4208
93297353.26 0.421
93307509.01 0.421
93307509.01 0.4212
93321789.09 0.4212
93321789.09 0.4214
93366839.03 0.4214
93366839.03 0.4216
93401318.35 0.4216
93401318.35 0.4218
93415012.69 0.4218
93415012.69 0.422
93432662.85 0.422
93432662.85 0.4222
93455173.63 0.4222
93455173.63 0.4224
93468295.32 0.4224
93468295.32 0.4226
93479186.67 0.4226
93479186.67 0.4228
93488816.48 0.4228
93488816.48 0.423
93506038.83 0.423
93506038.83 0.4232
93531065.61 0.4232
93531065.61 0.4234
93549831.08 0.4234
93549831.08 0.4236
93578385.37 0.4236
93578385.37 0.4238
93599748.49 0.4238
93599748.49 0.424
93645373.31 0.424
93645373.31 0.4242
93692085.8 0.4242
93692085.8 0.4244
93762169.67 0.4244
93762169.67 0.4246
93802677.64 0.4246
93802677.64 0.4248
93807651.13 0.4248
93807651.13 0.425
93902105.69 0.425
93902105.69 0.4252
93904439.48 0.4252
93904439.48 0.4254
93953214.39 0.4254
93953214.39 0.4256
93987623.66 0.4256
93987623.66 0.4258
93988082.34 0.4258
93988082.34 0.426
94064821.84 0.426
94064821.84 0.4262
94080268.09 0.4262
94080268.09 0.4264
94122286.63 0.4264
94122286.63 0.4266
94168409.4 0.4266
94168409.4 0.4268
94175196.91 0.4268
94175196.91 0.427
94178303.75 0.427
94178303.75 0.4272
94213026.65 0.4272
94213026.65 0.4274
94224072.17 0.4274
94224072.17 0.4276
94256527.94 0.4276
94256527.94 0.4278
94268795.33 0.4278
94268795.33 0.428
94283264.78 0.428
94283264.78 0.4282
94303248.07 0.4282
94303248.07 0.4284
94341261.23 0.4284
94341261.23 0.4286
94390657.63 0.4286
94390657.63 0.4288
94413190.21 0.4288
94413190.21 0.429
94561353.47 0.429
94561353.47 0.4292
94593772.77 0.4292
94593772.77 0.4294
94625264.87 0.4294
94625264.87 0.4296
94670231.56 0.4296
94670231.56 0.4298
94701147.38 0.4298
94701147.38 0.43
94799334.9 0.43
94799334.9 0.4302
94847215.32 0.4302
94847215.32 0.4304
94895812.23 0.4304
94895812.23 0.4306
94922614.05 0.4306
94922614.05 0.4308
94929165.86 0.4308
94929165.86 0.431
94965492.39 0.431
94965492.39 0.4312
94987587.86 0.4312
94987587.86 0.4314
95013481.46 0.4314
95013481.46 0.4316
95049940.07 0.4316
95049940.07 0.4318
95063544.63 0.4318
95063544.63 0.432
95082200.2 0.432
95082200.2 0.4322
95100972.96 0.4322
95100972.96 0.4324
95164500.3 0.4324
95164500.3 0.4326
95202372.0 0.4326
95202372.0 0.4328
95215661.59 0.4328
95215661.59 0.433
95261898.39 0.433
95261898.39 0.4332
95290378.14 0.4332
95290378.14 0.4334
95322541.91 0.4334
95322541.91 0.4336
95333040.26 0.4336
95333040.26 0.4338
95390726.79 0.4338
95390726.79 0.434
95391016.85 0.434
95391016.85 0.4342
95435034.47 0.4342
95435034.47 0.4344
95447215.18 0.4344
95447215.18 0.4346
95451961.14 0.4346
95451961.14 0.4348
95519337.04 0.4348
95519337.04 0.435
95537572.86 0.435
95537572.86 0.4352
95548329.12 0.4352
95548329.12 0.4354
95565525.43 0.4354
95565525.43 0.4356
95590656.32 0.4356
95590656.32 0.4358
95597735.6 0.4358
95597735.6 0.436
95618548.17 0.436
95618548.17 0.4362
95626200.91 0.4362
95626200.91 0.4364
95658555.76 0.4364
95658555.76 0.4366
95658965.13 0.4366
95658965.13 0.4368
95690493.43 0.4368
95690493.43 0.437
95714424.09 0.437
95714424.09 0.4372
95733842.02 0.4372
95733842.02 0.4374
95741648.41 0.4374
95741648.41 0.4376
95784130.18 0.4376
95784130.18 0.4378
95794418.26 0.4378
95794418.26 0.438
95797222.76 0.438
95797222.76 0.4382
95811184.61 0.4382
95811184.61 0.4384
95812328.14 0.4384
95812328.14 0.4386
95880646.51 0.4386
95880646.51 0.4388
95885578.77 0.4388
95885578.77 0.439
95886438.25 0.439
95886438.25 0.4392
95926759.19 0.4392
95926759.19 0.4394
95987061.31 0.4394
95987061.31 0.4396
95996509.76 0.4396
95996509.76 0.4398
95996594.94 0.4398
95996594.94 0.44
96051337.28 0.44
96051337.28 0.4402
96070339.62 0.4402
96070339.62 0.4404
96104079.8 0.4404
96104079.8 0.4406
96155055.82 0.4406
96155055.82 0.4408
96166750.6 0.4408
96166750.6 0.441
96209570.68 0.441
96209570.68 0.4412
96215952.22 0.4412
96215952.22 0.4414
96234072.75 0.4414
96234072.75 0.4416
96256141.01 0.4416
96256141.01 0.4418
96258800.13 0.4418
96258800.13 0.442
96273911.92 0.442
96273911.92 0.4422
96276310.51 0.4422
96276310.51 0.4424
96305175.82 0.4424
96305175.82 0.4426
96310873.39 0.4426
96310873.39 0.4428
96325770.71 0.4428
96325770.71 0.443
96352919.42 0.443
96352919.42 0.4432
96381037.08 0.4432
96381037.08 0.4434
96410726.23 0.4434
96410726.23 0.4436
96471545.32 0.4436
96471545.32 0.4438
96541955.98 0.4438
96541955.98 0.444
96545209.48 0.444
96545209.48 0.4442
96555040.64 0.4442
96555040.64 0.4444
96568552.82 0.4444
96568552.82 0.4446
96590866.63 0.4446
96590866.63 0.4448
96591199.93 0.4448
96591199.93 0.445
96666280.15 0.445
96666280.15 0.4452
96670554.39 0.4452
96670554.39 0.4454
96738394.11 0.4454
96738394.11 0.4456
96753137.19 0.4456
96753137.19 0.4458
96797601.58 0.4458
96797601.58 0.446
96809915.92 0.446
96809915.92 0.4462
96874565.35 0.4462
96874565.35 0.4464
96890040.68 0.4464
96890040.68 0.4466
96912554.87 0.4466
96912554.87 0.4468
97072404.55 0.4468
97072404.55 0.447
97082266.5 0.447
97082266.5 0.4472
97099938.89 0.4472
97099938.89 0.4474
97101478.21 0.4474
97101478.21 0.4476
97126396.14 0.4476
97126396.14 0.4478
97133227.99 0.4478
97133227.99 0.448
97191271.56 0.448
97191271.56 0.4482
97203527.3 0.4482
97203527.3 0.4484
97233790.45 0.4484
97233790.45 0.4486
97258352.28 0.4486
97258352.28 0.4488
97313030.69 0.4488
97313030.69 0.449
97328197.46 0.449
97328197.46 0.4492
97342493.57 0.4492
97342493.57 0.4494
97367194.95 0.4494
97367194.95 0.4496
97395879.96 0.4496
97395879.96 0.4498
97448598.46 0.4498
97448598.46 0.45
97582625.27 0.45
97582625.27 0.4502
97588412.35 0.4502
97588412.35 0.4504
97600842.86 0.4504
97600842.86 0.4506
97647436.84 0.4506
97647436.84 0.4508
97664579.43 0.4508
97664579.43 0.451
97688241.25 0.451
97688241.25 0.4512
97709932.38 0.4512
97709932.38 0.4514
97762515.02 0.4514
97762515.02 0.4516
97766764.07 0.4516
97766764.07 0.4518
97767158.08 0.4518
97767158.08 0.452
97786660.7 0.452
97786660.7 0.4522
97838019.13 0.4522
97838019.13 0.4524
97862419.85 0.4524
97862419.85 0.4526
97909037.45 0.4526
97909037.45 0.4528
97914371.72 0.4528
97914371.72 0.453
97922364.83 0.453
97922364.83 0.4532
97931397.88 0.4532
97931397.88 0.4534
97949683.29 0.4534
97949683.29 0.4536
97973163.57 0.4536
97973163.57 0.4538
97987694.7 0.4538
97987694.7 0.454
98009086.13 0.454
98009086.13 0.4542
98030141.1 0.4542
98030141.1 0.4544
98031736.23 0.4544
98031736.23 0.4546
98052265.68 0.4546
98052265.68 0.4548
98125051.82 0.4548
98125051.82 0.455
98152825.13 0.455
98152825.13 0.4552
98154106.4 0.4552
98154106.4 0.4554
98155238.79 0.4554
98155238.79 0.4556
98193303.86 0.4556
98193303.86 0.4558
98201074.19 0.4558
98201074.19 0.456
98249287.32 0.456
98249287.32 0.4562
98269241.28 0.4562
98269241.28 0.4564
98292256.04 0.4564
98292256.04 0.4566
98312342.98 0.4566
98312342.98 0.4568
98361968.02 0.4568
98361968.02 0.457
98377198.41 0.457
98377198.41 0.4572
98390497.25 0.4572
98390497.25 0.4574
98416284.43 0.4574
98416284.43 0.4576
98429005.61 0.4576
98429005.61 0.4578
98483492.67 0.4578
98483492.67 0.458
98487713.65 0.458
98487713.65 0.4582
98576861.55 0.4582
98576861.55 0.4584
98585530.5 0.4584
98585530.5 0.4586
98594047.95 0.4586
98594047.95 0.4588
98600528.57 0.4588
98600528.57 0.459
98606151.71 0.459
98606151.71 0.4592
98739078.84 0.4592
98739078.84 0.4594
98761073.42 0.4594
98761073.42 0.4596
98766972.05 0.4596
98766972.05 0.4598
98775903.51 0.4598
98775903.51 0.46
98815022.01 0.46
98815022.01 0.4602
98923688.2 0.4602
98923688.2 0.4604
98936382.07 0.4604
98936382.07 0.4606
99140717.66 0.4606
99140717.66 0.4608
99214403.08 0.4608
99214403.08 0.461
99225481.58 0.461
99225481.58 0.4612
99259613.41 0.4612
99259613.41 0.4614
99262111.71 0.4614
99262111.71 0.4616
99301606.42 0.4616
99301606.42 0.4618
99394786.13 0.4618
99394786.13 0.462
99406424.05 0.462
99406424.05 0.4622
99454396.79 0.4622
99454396.79 0.4624
99477119.04 0.4624
99477119.04 0.4626
99504768.24 0.4626
99504768.24 0.4628
99535953.12 0.4628
99535953.12 0.463
99541913.95 0.463
99541913.95 0.4632
99550994.36 0.4632
99550994.36 0.4634
99583597.1 0.4634
99583597.1 0.4636
99689641.94 0.4636
99689641.94 0.4638
99693533.41 0.4638
99693533.41 0.464
99711413.5 0.464
99711413.5 0.4642
99747503.44 0.4642
99747503.44 0.4644
99761378.1 0.4644
99761378.1 0.4646
99796207.9 0.4646
99796207.9 0.4648
99879811.24 0.4648
99879811.24 0.465
99918720.08 0.465
99918720.08 0.4652
99960236.11 0.4652
99960236.11 0.4654
99962881.0 0.4654
99962881.0 0.4656
100028972.47 0.4656
100028972.47 0.4658
100061784.09 0.4658
100061784.09 0.466
100110215.56 0.466
100110215.56 0.4662
100145607.22 0.4662
100145607.22 0.4664
100164748.44 0.4664
100164748.44 0.4666
100173564.25 0.4666
100173564.25 0.4668
100180978.6 0.4668
100180978.6 0.467
100182199.06 0.467
100182199.06 0.4672
100182869.06 0.4672
100182869.06 0.4674
100217569.38 0.4674
100217569.38 0.4676
100226372.34 0.4676
100226372.34 0.4678
100246075.86 0.4678
100246075.86 0.468
100306981.24 0.468
100306981.24 0.4682
100319702.97 0.4682
100319702.97 0.4684
100332689.47 0.4684
100332689.47 0.4686
100385394.14 0.4686
100385394.14 0.4688
100393420.88 0.4688
100393420.88 0.469
100399935.73 0.469
100399935.73 0.4692
100437539.6 0.4692
100437539.6 0.4694
100536332.62 0.4694
100536332.62 0.4696
100562240.09 0.4696
100562240.09 0.4698
100563085.48 0.4698
100563085.48 0.47
100566736.65 0.47
100566736.65 0.4702
100578544.62 0.4702
100578544.62 0.4704
100642410.9 0.4704
100642410.9 0.4706
100658724.75 0.4706
100658724.75 0.4708
100660139.35 0.4708
100660139.35 0.471
100708724.01 0.471
100708724.01 0.4712
100726146.25 0.4712
100726146.25 0.4714
100772390.22 0.4714
100772390.22 0.4716
100802615.16 0.4716
100802615.16 0.4718
100817142.01 0.4718
100817142.01 0.472
100860100.47 0.472
100860100.47 0.4722
100903478.21 0.4722
100903478.21 0.4724
100951332.34 0.4724
100951332.34 0.4726
100962530.1 0.4726
100962530.1 0.4728
100983301.15 0.4728
100983301.15 0.473
101009674.17 0.473
101009674.17 0.4732
101011550.92 0.4732
101011550.92 0.4734
101025625.22 0.4734
101025625.22 0.4736
101052063.87 0.4736
101052063.87 0.4738
101068091.18 0.4738
101068091.18 0.474
101118136.15 0.474
101118136.15 0.4742
101135496.38 0.4742
101135496.38 0.4744
101244372.66 0.4744
101244372.66 0.4746
101291523.15 0.4746
101291523.15 0.4748
101303267.49 0.4748
101303267.49 0.475
101398356.31 0.475
101398356.31 0.4752
101450847.99 0.4752
101450847.99 0.4754
101472296.04 0.4754
101472296.04 0.4756
101505800.73 0.4756
101505800.73 0.4758
101507234.11 0.4758
101507234.11 0.476
101508804.03 0.476
101508804.03 0.4762
101513603.86 0.4762
101513603.86 0.4764
101516568.25 0.4764
101516568.25 0.4766
101523507.25 0.4766
101523507.25 0.4768
101564216.25 0.4768
101564216.25 0.477
101576640.55 0.477
101576640.55 0.4772
101586772.36 0.4772
101586772.36 0.4774
101591397.59 0.4774
101591397.59 0.4776
101643870.1 0.4776
101643870.1 0.4778
101655264.19 0.4778
101655264.19 0.478
101683927.09 0.478
101683927.09 0.4782
101736138.81 0.4782
101736138.81 0.4784
101737540.45 0.4784
101737540.45 0.4786
101752651.33 0.4786
101752651.33 0.4788
101760386.98 0.4788
101760386.98 0.479
101782073.48 0.479
101782073.48 0.4792
101806983.54 0.4792
101806983.54 0.4794
101826044.58 0.4794
101826044.58 0.4796
101837181.25 0.4796
101837181.25 0.4798
101869203.42 0.4798
101869203.42 0.48
101885143.23 0.48
101885143.23 0.4802
101894788.57 0.4802
101894788.57 0.4804
101918841.74 0.4804
101918841.74 0.4806
101927458.07 0.4806
101927458.07 0.4808
101942649.4 0.4808
101942649.4 0.481
101991242.84 0.481
101991242.84 0.4812
102003172.53 0.4812
102003172.53 0.4814
102090470.75 0.4814
102090470.75 0.4816
102101214.13 0.4816
102101214.13 0.4818
102139212.42 0.4818
102139212.42 0.482
102184781.23 0.482
102184781.23 0.4822
102188742.49 0.4822
102188742.49 0.4824
102194415.31 0.4824
102194415.31 0.4826
102202069.66 0.4826
102202069.66 0.4828
102277706.27 0.4828
102277706.27 0.483
102297701.73 0.483
102297701.73 0.4832
102335690.2 0.4832
102335690.2 0.4834
102354816.8 0.4834
102354816.8 0.4836
102363092.27 0.4836
102363092.27 0.4838
102386344.35 0.4838
102386344.35 0.484
102414880.6 0.484
102414880.6 0.4842
102424727.68 0.4842
102424727.68 0.4844
102451032.33 0.4844
102451032.33 0.4846
102483078.86 0.4846
102483078.86 0.4848
102614271.55 0.4848
102614271.55 0.485
102618895.1 0.485
102618895.1 0.4852
102632163.82 0.4852
102632163.82 0.4854
102692332.97 0.4854
102692332.97 0.4856
102779009.55 0.4856
102779009.55 0.4858
102781486.89 0.4858
102781486.89 0.486
102798134.04 0.486
102798134.04 0.4862
102864277.29 0.4862
102864277.29 0.4864
102868439.83 0.4864
102868439.83 0.4866
102985014.8 0.4866
102985014.8 0.4868
103001801.25 0.4868
103001801.25 0.487
103004072.8 0.487
103004072.8 0.4872
103012383.84 0.4872
103012383.84 0.4874
103034908.25 0.4874
103034908.25 0.4876
103038858.18 0.4876
103038858.18 0.4878
103038899.36 0.4878
103038899.36 0.488
103103083.27 0.488
103103083.27 0.4882
103155573.34 0.4882
103155573.34 0.4884
103161516.69 0.4884
103161516.69 0.4886
103191830.78 0.4886
103191830.78 0.4888
103218852.91 0.4888
103218852.91 0.489
103221910.67 0.489
103221910.67 0.4892
103222583.92 0.4892
103222583.92 0.4894
103242910.35 0.4894
103242910.35 0.4896
103286133.59 0.4896
103286133.59 0.4898
103331704.67 0.4898
103331704.67 0.49
103332832.86 0.49
103332832.86 0.4902
103333253.33 0.4902
103333253.33 0.4904
103351996.93 0.4904
103351996.93 0.4906
103446894.89 0.4906
103446894.89 0.4908
103506398.05 0.4908
103506398.05 0.491
103526780.49 0.491
103526780.49 0.4912
103548756.89 0.4912
103548756.89 0.4914
103600360.65 0.4914
103600360.65 0.4916
103605028.11 0.4916
103605028.11 0.4918
103608313.49 0.4918
103608313.49 0.492
103720852.13 0.492
103720852.13 0.4922
103737268.45 0.4922
103737268.45 0.4924
103783705.24 0.4924
103783705.24 0.4926
103787008.6 0.4926
103787008.6 0.4928
103795751.8 0.4928
103795751.8 0.493
103831268.23 0.493
103831268.23 0.4932
103854814.62 0.4932
103854814.62 0.4934
103901264.39 0.4934
103901264.39 0.4936
103902961.0 0.4936
103902961.0 0.4938
103908878.63 0.4938
103908878.63 0.494
103912314.57 0.494
103912314.57 0.4942
103926645.56 0.4942
103926645.56 0.4944
103948689.39 0.4944
103948689.39 0.4946
103980275.76 0.4946
103980275.76 0.4948
104015671.46 0.4948
104015671.46 0.495
104017524.84 0.495
104017524.84 0.4952
104034642.4 0.4952
104034642.4 0.4954
104072340.65 0.4954
104072340.65 0.4956
104076236.25 0.4956
104076236.25 0.4958
104102344.17 0.4958
104102344.17 0.496
104104985.48 0.496
104104985.48 0.4962
104175193.29 0.4962
104175193.29 0.4964
104196871.19 0.4964
104196871.19 0.4966
104208361.17 0.4966
104208361.17 0.4968
104262372.03 0.4968
104262372.03 0.497
104307266.62 0.497
104307266.62 0.4972
104315982.77 0.4972
104315982.77 0.4974
104349548.19 0.4974
104349548.19 0.4976
104382239.32 0.4976
104382239.32 0.4978
104406397.88 0.4978
104406397.88 0.498
104437102.74 0.498
104437102.74 0.4982
104448696.13 0.4982
104448696.13 0.4984
104542804.38 0.4984
104542804.38 0.4986
104543332.32 0.4986
104543332.32 0.4988
104567943.62 0.4988
104567943.62 0.499
104664895.05 0.499
104664895.05 0.4992
104670719.41 0.4992
104670719.41 0.4994
104716849.88 0.4994
104716849.88 0.4996
104738597.82 0.4996
104738597.82 0.4998
104757209.04 0.4998
104757209.04 0.5
104758618.34 0.5
104758618.34 0.5002
104782552.18 0.5002
104782552.18 0.5004
104808763.2 0.5004
104808763.2 0.5006
104810966.41 0.5006
104810966.41 0.5008
104891685.58 0.5008
104891685.58 0.501
104945889.88 0.501
104945889.88 0.5012
104953700.32 0.5012
104953700.32 0.5014
104961976.4 0.5014
104961976.4 0.5016
105003894.6 0.5016
105003894.6 0.5018
105029313.6 0.5018
105029313.6 0.502
105064258.66 0.502
105064258.66 0.5022
105144148.32 0.5022
105144148.32 0.5024
105220763.97 0.5024
105220763.97 0.5026
105241004.23 0.5026
105241004.23 0.5028
105321210.18 0.5028
105321210.18 0.503
105351443.64 0.503
105351443.64 0.5032
105360402.92 0.5032
105360402.92 0.5034
105363960.13 0.5034
105363960.13 0.5036
105385977.3 0.5036
105385977.3 0.5038
105393809.15 0.5038
105393809.15 0.504
105408770.56 0.504
105408770.56 0.5042
105427658.64 0.5042
105427658.64 0.5044
105469802.65 0.5044
105469802.65 0.5046
105493797.06 0.5046
105493797.06 0.5048
105513643.96 0.5048
105513643.96 0.505
105547542.05 0.505
105547542.05 0.5052
105560785.92 0.5052
105560785.92 0.5054
105568383.74 0.5054
105568383.74 0.5056
105573304.57 0.5056
105573304.57 0.5058
105598603.79 0.5058
105598603.79 0.506
105599882.37 0.506
105599882.37 0.5062
105631227.1 0.5062
105631227.1 0.5064
105668044.06 0.5064
105668044.06 0.5066
105672915.05 0.5066
105672915.05 0.5068
105688100.01 0.5068
105688100.01 0.507
105694755.3 0.507
105694755.3 0.5072
105697411.95 0.5072
105697411.95 0.5074
105743187.7 0.5074
105743187.7 0.5076
105802953.21 0.5076
105802953.21 0.5078
105834185.6 0.5078
105834185.6 0.508
105902324.44 0.508
105902324.44 0.5082
105902786.13 0.5082
105902786.13 0.5084
105916424.05 0.5084
105916424.05 0.5086
105934404.69 0.5086
105934404.69 0.5088
105969296.0 0.5088
105969296.0 0.509
105979259.33 0.509
105979259.33 0.5092
106014015.78 0.5092
106014015.78 0.5094
106018531.46 0.5094
106018531.46 0.5096
106031442.02 0.5096
106031442.02 0.5098
106071421.64 0.5098
106071421.64 0.51
106077149.42 0.51
106077149.42 0.5102
106121801.97 0.5102
106121801.97 0.5104
106133097.71 0.5104
106133097.71 0.5106
106162298.07 0.5106
106162298.07 0.5108
106165443.79 0.5108
106165443.79 0.511
106180672.56 0.511
106180672.56 0.5112
106192680.35 0.5112
106192680.35 0.5114
106212140.4 0.5114
106212140.4 0.5116
106215785.96 0.5116
106215785.96 0.5118
106229774.78 0.5118
106229774.78 0.512
106233850.09 0.512
106233850.09 0.5122
106256540.68 0.5122
106256540.68 0.5124
106289752.81 0.5124
106289752.81 0.5126
106308835.56 0.5126
106308835.56 0.5128
106380274.75 0.5128
106380274.75 0.513
106455312.12 0.513
106455312.12 0.5132
106461630.42 0.5132
106461630.42 0.5134
106535819.77 0.5134
106535819.77 0.5136
106560113.9 0.5136
106560113.9 0.5138
106609616.66 0.5138
106609616.66 0.514
106646049.71 0.514
106646049.71 0.5142
106670659.87 0.5142
106670659.87 0.5144
106681204.24 0.5144
106681204.24 0.5146
106687851.01 0.5146
106687851.01 0.5148
106707152.78 0.5148
106707152.78 0.515
106719753.65 0.515
106719753.65 0.5152
106754837.9 0.5152
106754837.9 0.5154
106783842.33 0.5154
106783842.33 0.5156
106856051.2 0.5156
106856051.2 0.5158
106868168.53 0.5158
106868168.53 0.516
106901230.33 0.516
106901230.33 0.5162
106980571.65 0.5162
106980571.65 0.5164
106988525.21 0.5164
106988525.21 0.5166
106990349.58 0.5166
106990349.58 0.5168
107017993.88 0.5168
107017993.88 0.517
107026570.31 0.517
107026570.31 0.5172
107044928.36 0.5172
107044928.36 0.5174
107052284.86 0.5174
107052284.86 0.5176
107086519.6 0.5176
107086519.6 0.5178
107090056.53 0.5178
107090056.53 0.518
107112224.6 0.518
107112224.6 0.5182
107139414.64 0.5182
107139414.64 0.5184
107173454.34 0.5184
107173454.34 0.5186
107185116.76 0.5186
107185116.76 0.5188
107252005.3 0.5188
107252005.3 0.519
107269805.32 0.519
107269805.32 0.5192
107302649.63 0.5192
107302649.63 0.5194
107372503.07 0.5194
107372503.07 0.5196
107409360.12 0.5196
107409360.12 0.5198
107414576.81 0.5198
107414576.81 0.52
107424545.81 0.52
107424545.81 0.5202
107462687.95 0.5202
107462687.95 0.5204
107470993.42 0.5204
107470993.42 0.5206
107497807.06 0.5206
107497807.06 0.5208
107508075.55 0.5208
107508075.55 0.521
107509441.91 0.521
107509441.91 0.5212
107583404.85 0.5212
107583404.85 0.5214
107584881.78 0.5214
107584881.78 0.5216
107613950.23 0.5216
107613950.23 0.5218
107620827.12 0.5218
107620827.12 0.522
107668866.82 0.522
107668866.82 0.5222
107692908.26 0.5222
107692908.26 0.5224
107717126.44 0.5224
107717126.44 0.5226
107736449.1 0.5226
107736449.1 0.5228
107750999.06 0.5228
107750999.06 0.523
107775364.17 0.523
107775364.17 0.5232
107777053.05 0.5232
107777053.05 0.5234
107806474.93 0.5234
107806474.93 0.5236
107809724.07 0.5236
107809724.07 0.5238
107870377.44 0.5238
107870377.44 0.524
107936155.73 0.524
107936155.73 0.5242
107992764.22 0.5242
107992764.22 0.5244
108021898.54 0.5244
108021898.54 0.5246
108032706.2 0.5246
108032706.2 0.5248
108037059.81 0.5248
108037059.81 0.525
108041512.5 0.525
108041512.5 0.5252
108048775.62 0.5252
108048775.62 0.5254
108068981.41 0.5254
108068981.41 0.5256
108135954.47 0.5256
108135954.47 0.5258
108137223.65 0.5258
108137223.65 0.526
108193888.26 0.526
108193888.26 0.5262
108255796.29 0.5262
108255796.29 0.5264
108349027.29 0.5264
108349027.29 0.5266
108372812.62 0.5266
108372812.62 0.5268
108378124.48 0.5268
108378124.48 0.527
108445410.12 0.527
108445410.12 0.5272
108475243.95 0.5272
108475243.95 0.5274
108481392.44 0.5274
108481392.44 0.5276
108493313.1 0.5276
108493313.1 0.5278
108501459.18 0.5278
108501459.18 0.528
108562968.98 0.528
108562968.98 0.5282
108565871.33 0.5282
108565871.33 0.5284
108613745.09 0.5284
108613745.09 0.5286
108624857.31 0.5286
108624857.31 0.5288
108651054.86 0.5288
108651054.86 0.529
108661417.09 0.529
108661417.09 0.5292
108693281.3 0.5292
108693281.3 0.5294
108728143.61 0.5294
108728143.61 0.5296
108760623.84 0.5296
108760623.84 0.5298
108764537.97 0.5298
108764537.97 0.53
108767344.81 0.53
108767344.81 0.5302
108836653.45 0.5302
108836653.45 0.5304
108840724.25 0.5304
108840724.25 0.5306
108873033.4 0.5306
108873033.4 0.5308
108887551.96 0.5308
108887551.96 0.531
108890421.91 0.531
108890421.91 0.5312
108898477.1 0.5312
108898477.1 0.5314
108915239.51 0.5314
108915239.51 0.5316
108948697.08 0.5316
108948697.08 0.5318
108961938.7 0.5318
108961938.7 0.532
108983903.2 0.532
108983903.2 0.5322
108994655.96 0.5322
108994655.96 0.5324
109013545.54 0.5324
109013545.54 0.5326
109141290.12 0.5326
109141290.12 0.5328
109196325.39 0.5328
109196325.39 0.533
109198858.06 0.533
109198858.06 0.5332
109245849.49 0.5332
109245849.49 0.5334
109286293.65 0.5334
109286293.65 0.5336
109298805.89 0.5336
109298805.89 0.5338
109331921.52 0.5338
109331921.52 0.534
109358438.7 0.534
109358438.7 0.5342
109381292.75 0.5342
109381292.75 0.5344
109385573.46 0.5344
109385573.46 0.5346
109402232.16 0.5346
109402232.16 0.5348
109423537.82 0.5348
109423537.82 0.535
109481294.22 0.535
109481294.22 0.5352
109493660.96 0.5352
109493660.96 0.5354
109504363.14 0.5354
109504363.14 0.5356
109586474.8 0.5356
109586474.8 0.5358
109685640.09 0.5358
109685640.09 0.536
109696022.93 0.536
109696022.93 0.5362
109704704.1 0.5362
109704704.1 0.5364
109710976.64 0.5364
109710976.64 0.5366
109746915.48 0.5366
109746915.48 0.5368
109759551.46 0.5368
109759551.46 0.537
109816804.46 0.537
109816804.46 0.5372
109822921.21 0.5372
109822921.21 0.5374
109831176.48 0.5374
109831176.48 0.5376
109846426.27 0.5376
109846426.27 0.5378
109865855.9 0.5378
109865855.9 0.538
109892121.77 0.538
109892121.77 0.5382
109915015.07 0.5382
109915015.07 0.5384
109966892.46 0.5384
109966892.46 0.5386
109979867.65 0.5386
109979867.65 0.5388
109990904.73 0.5388
109990904.73 0.539
110017214.25 0.539
110017214.25 0.5392
110078318.13 0.5392
110078318.13 0.5394
110142795.97 0.5394
110142795.97 0.5396
110169257.76 0.5396
110169257.76 0.5398
110195047.28 0.5398
110195047.28 0.54
110196340.13 0.54
110196340.13 0.5402
110206388.45 0.5402
110206388.45 0.5404
110207620.28 0.5404
110207620.28 0.5406
110257252.89 0.5406
110257252.89 0.5408
110278003.08 0.5408
110278003.08 0.541
110293267.0 0.541
110293267.0 0.5412
110305731.17 0.5412
110305731.17 0.5414
110324042.7 0.5414
110324042.7 0.5416
110327351.32 0.5416
110327351.32 0.5418
110377981.27 0.5418
110377981.27 0.542
110394558.27 0.542
110394558.27 0.5422
110445074.74 0.5422
110445074.74 0.5424
110474897.01 0.5424
110474897.01 0.5426
110488337.12 0.5426
110488337.12 0.5428
110494123.92 0.5428
110494123.92 0.543
110509750.26 0.543
110509750.26 0.5432
110613659.77 0.5432
110613659.77 0.5434
110684566.3 0.5434
110684566.3 0.5436
110721018.41 0.5436
110721018.41 0.5438
110822360.6 0.5438
110822360.6 0.544
110870808.13 0.544
110870808.13 0.5442
110883995.08 0.5442
110883995.08 0.5444
110897804.19 0.5444
110897804.19 0.5446
110930493.18 0.5446
110930493.18 0.5448
110943854.42 0.5448
110943854.42 0.545
110944672.77 0.545
110944672.77 0.5452
110946901.21 0.5452
110946901.21 0.5454
110976220.62 0.5454
110976220.62 0.5456
110986395.02 0.5456
110986395.02 0.5458
111040934.44 0.5458
111040934.44 0.546
111118552.54 0.546
111118552.54 0.5462
111133054.72 0.5462
111133054.72 0.5464
111147378.92 0.5464
111147378.92 0.5466
111153370.84 0.5466
111153370.84 0.5468
111156803.83 0.5468
111156803.83 0.547
111236829.55 0.547
111236829.55 0.5472
111277584.01 0.5472
111277584.01 0.5474
111333034.04 0.5474
111333034.04 0.5476
111340431.09 0.5476
111340431.09 0.5478
111347682.29 0.5478
111347682.29 0.548
111396408.67 0.548
111396408.67 0.5482
111447026.69 0.5482
111447026.69 0.5484
111452877.65 0.5484
111452877.65 0.5486
111457143.42 0.5486
111457143.42 0.5488
111482820.64 0.5488
111482820.64 0.549
111498954.63 0.549
111498954.63 0.5492
111528207.2 0.5492
111528207.2 0.5494
111543449.71 0.5494
111543449.71 0.5496
111562013.62 0.5496
111562013.62 0.5498
111652688.02 0.5498
111652688.02 0.55
111711993.69 0.55
111711993.69 0.5502
111729497.13 0.5502
111729497.13 0.5504
111729691.9 0.5504
111729691.9 0.5506
111757625.91 0.5506
111757625.91 0.5508
111788982.15 0.5508
111788982.15 0.551
111831572.3 0.551
111831572.3 0.5512
111874142.5 0.5512
111874142.5 0.5514
111906922.48 0.5514
111906922.48 0.5516
111913418.73 0.5516
111913418.73 0.5518
111919205.12 0.5518
111919205.12 0.552
111924715.02 0.552
111924715.02 0.5522
111958257.06 0.5522
111958257.06 0.5524
111986184.62 0.5524
111986184.62 0.5526
111994785.88 0.5526
111994785.88 0.5528
111995536.3 0.5528
111995536.3 0.553
112023179.82 0.553
112023179.82 0.5532
112060409.05 0.5532
112060409.05 0.5534
112222780.6 0.5534
112222780.6 0.5536
112255006.07 0.5536
112255006.07 0.5538
112314865.39 0.5538
112314865.39 0.554
112334749.32 0.554
112334749.32 0.5542
112387396.81 0.5542
112387396.81 0.5544
112421851.22 0.5544
112421851.22 0.5546
112432350.56 0.5546
112432350.56 0.5548
112516317.73 0.5548
112516317.73 0.555
112526711.77 0.555
112526711.77 0.5552
112562390.06 0.5552
112562390.06 0.5554
112566023.7 0.5554
112566023.7 0.5556
112570010.35 0.5556
112570010.35 0.5558
112599355.98 0.5558
112599355.98 0.556
112631936.83 0.556
112631936.83 0.5562
112703080.43 0.5562
112703080.43 0.5564
112760657.59 0.5564
112760657.59 0.5566
112763271.72 0.5566
112763271.72 0.5568
112830039.04 0.5568
112830039.04 0.557
112833431.71 0.557
112833431.71 0.5572
112842952.23 0.5572
112842952.23 0.5574
112965755.31 0.5574
112965755.31 0.5576
113024401.19 0.5576
113024401.19 0.5578
113057009.21 0.5578
113057009.21 0.558
113060843.59 0.558
113060843.59 0.5582
113075768.5 0.5582
113075768.5 0.5584
113085249.37 0.5584
113085249.37 0.5586
113098505.1 0.5586
113098505.1 0.5588
113130227.93 0.5588
113130227.93 0.559
113144306.03 0.559
113144306.03 0.5592
113197367.74 0.5592
113197367.74 0.5594
113272589.47 0.5594
113272589.47 0.5596
113303539.3 0.5596
113303539.3 0.5598
113318112.69 0.5598
113318112.69 0.56
113363801.32 0.56
113363801.32 0.5602
113370133.89 0.5602
113370133.89 0.5604
113421753.51 0.5604
113421753.51 0.5606
113432915.84 0.5606
113432915.84 0.5608
113433749.59 0.5608
113433749.59 0.561
113476544.9 0.561
113476544.9 0.5612
113477657.25 0.5612
113477657.25 0.5614
113487280.79 0.5614
113487280.79 0.5616
113494160.35 0.5616
113494160.35 0.5618
113496093.06 0.5618
113496093.06 0.562
113522053.52 0.562
113522053.52 0.5622
113526502.58 0.5622
113526502.58 0.5624
113576432.74 0.5624
113576432.74 0.5626
113627346.21 0.5626
113627346.21 0.5628
113651603.36 0.5628
113651603.36 0.563
113693112.76 0.563
113693112.76 0.5632
113712567.43 0.5632
113712567.43 0.5634
113733263.18 0.5634
113733263.18 0.5636
113753808.67 0.5636
113753808.67 0.5638
113771431.58 0.5638
113771431.58 0.564
113823992.61 0.564
113823992.61 0.5642
113858412.35 0.5642
113858412.35 0.5644
113890719.58 0.5644
113890719.58 0.5646
113936639.36 0.5646
113936639.36 0.5648
113938294.38 0.5648
113938294.38 0.565
113938553.24 0.565
113938553.24 0.5652
114020296.01 0.5652
114020296.01 0.5654
114041427.92 0.5654
114041427.92 0.5656
114075601.14 0.5656
114075601.14 0.5658
114108985.85 0.5658
114108985.85 0.566
114137974.66 0.566
114137974.66 0.5662
114141639.79 0.5662
114141639.79 0.5664
114151386.59 0.5664
114151386.59 0.5666
114174118.0 0.5666
114174118.0 0.5668
114215726.35 0.5668
114215726.35 0.567
114248329.13 0.567
114248329.13 0.5672
114252924.24 0.5672
114252924.24 0.5674
114303350.25 0.5674
114303350.25 0.5676
114306395.8 0.5676
114306395.8 0.5678
114415898.06 0.5678
114415898.06 0.568
114471453.51 0.568
114471453.51 0.5682
114483354.47 0.5682
114483354.47 0.5684
114632514.51 0.5684
114632514.51 0.5686
114638587.65 0.5686
114638587.65 0.5688
114672625.43 0.5688
114672625.43 0.569
114713991.95 0.569
114713991.95 0.5692
114734536.03 0.5692
114734536.03 0.5694
114745148.9 0.5694
114745148.9 0.5696
114762172.08 0.5696
114762172.08 0.5698
114788445.5 0.5698
114788445.5 0.57
114823334.09 0.57
114823334.09 0.5702
114908605.22 0.5702
114908605.22 0.5704
114927156.81 0.5704
114927156.81 0.5706
114938133.71 0.5706
114938133.71 0.5708
114942427.84 0.5708
114942427.84 0.571
114966056.91 0.571
114966056.91 0.5712
115103767.65 0.5712
115103767.65 0.5714
115145472.45 0.5714
115145472.45 0.5716
115190985.59 0.5716
115190985.59 0.5718
115194646.23 0.5718
115194646.23 0.572
115241255.4 0.572
115241255.4 0.5722
115306907.26 0.5722
115306907.26 0.5724
115368442.95 0.5724
115368442.95 0.5726
115396347.75 0.5726
115396347.75 0.5728
115454581.92 0.5728
115454581.92 0.573
115484815.89 0.573
115484815.89 0.5732
115519853.78 0.5732
115519853.78 0.5734
115550015.78 0.5734
115550015.78 0.5736
115592455.61 0.5736
115592455.61 0.5738
115593396.68 0.5738
115593396.68 0.574
115602859.14 0.574
115602859.14 0.5742
115607817.26 0.5742
115607817.26 0.5744
115680009.9 0.5744
115680009.9 0.5746
115689103.91 0.5746
115689103.91 0.5748
115722806.26 0.5748
115722806.26 0.575
115738839.92 0.575
115738839.92 0.5752
115881274.97 0.5752
115881274.97 0.5754
115934621.51 0.5754
115934621.51 0.5756
115947602.85 0.5756
115947602.85 0.5758
115951990.14 0.5758
115951990.14 0.576
115965158.73 0.576
115965158.73 0.5762
115976742.27 0.5762
115976742.27 0.5764
116009902.19 0.5764
116009902.19 0.5766
116026753.34 0.5766
116026753.34 0.5768
116072569.25 0.5768
116072569.25 0.577
116094353.65 0.577
116094353.65 0.5772
116103485.74 0.5772
116103485.74 0.5774
116124870.17 0.5774
116124870.17 0.5776
116241344.14 0.5776
116241344.14 0.5778
116252818.71 0.5778
116252818.71 0.578
116279579.29 0.578
116279579.29 0.5782
116312124.9 0.5782
116312124.9 0.5784
116326628.53 0.5784
116326628.53 0.5786
116349938.12 0.5786
116349938.12 0.5788
116361177.17 0.5788
116361177.17 0.579
116389424.35 0.579
116389424.35 0.5792
116404047.44 0.5792
116404047.44 0.5794
116408815.03 0.5794
116408815.03 0.5796
116461654.65 0.5796
116461654.65 0.5798
116495158.41 0.5798
116495158.41 0.58
116533804.05 0.58
116533804.05 0.5802
116616196.44 0.5802
116616196.44 0.5804
116657653.74 0.5804
116657653.74 0.5806
116677080.59 0.5806
116677080.59 0.5808
116775309.05 0.5808
116775309.05 0.581
116789112.48 0.581
116789112.48 0.5812
116793253.33 0.5812
116793253.33 0.5814
116812789.76 0.5814
116812789.76 0.5816
116825638.76 0.5816
116825638.76 0.5818
116842961.78 0.5818
116842961.78 0.582
116856550.77 0.582
116856550.77 0.5822
116861842.22 0.5822
116861842.22 0.5824
116880740.04 0.5824
116880740.04 0.5826
116891477.55 0.5826
116891477.55 0.5828
116929699.55 0.5828
116929699.55 0.583
116937923.75 0.583
116937923.75 0.5832
116944413.78 0.5832
116944413.78 0.5834
116958728.94 0.5834
116958728.94 0.5836
117016992.68 0.5836
117016992.68 0.5838
117040958.64 0.5838
117040958.64 0.584
117053544.78 0.584
117053544.78 0.5842
117088093.75 0.5842
117088093.75 0.5844
117088611.87 0.5844
117088611.87 0.5846
117126428.66 0.5846
117126428.66 0.5848
117161702.09 0.5848
117161702.09 0.585
117169599.26 0.585
117169599.26 0.5852
117209279.22 0.5852
117209279.22 0.5854
117217045.05 0.5854
117217045.05 0.5856
117231925.32 0.5856
117231925.32 0.5858
117260251.8 0.5858
117260251.8 0.586
117262655.12 0.586
117262655.12 0.5862
117275218.48 0.5862
117275218.48 0.5864
117352924.35 0.5864
117352924.35 0.5866
117364092.99 0.5866
117364092.99 0.5868
117455587.37 0.5868
117455587.37 0.587
117462968.77 0.587
117462968.77 0.5872
117522409.28 0.5872
117522409.28 0.5874
117549769.25 0.5874
117549769.25 0.5876
117607168.21 0.5876
117607168.21 0.5878
117675874.8 0.5878
117675874.8 0.588
117701359.54 0.588
117701359.54 0.5882
117716338.8 0.5882
117716338.8 0.5884
117793946.14 0.5884
117793946.14 0.5886
117825057.83 0.5886
117825057.83 0.5888
117904807.78 0.5888
117904807.78 0.589
117965256.62 0.589
117965256.62 0.5892
117975974.43 0.5892
117975974.43 0.5894
117983247.36 0.5894
117983247.36 0.5896
117995894.87 0.5896
117995894.87 0.5898
118050410.58 0.5898
118050410.58 0.59
118057349.08 0.59
118057349.08 0.5902
118175343.28 0.5902
118175343.28 0.5904
118218593.36 0.5904
118218593.36 0.5906
118228276.11 0.5906
118228276.11 0.5908
118281980.46 0.5908
118281980.46 0.591
118331490.68 0.591
118331490.68 0.5912
118427683.14 0.5912
118427683.14 0.5914
118456732.96 0.5914
118456732.96 0.5916
118467613.16 0.5916
118467613.16 0.5918
118488751.25 0.5918
118488751.25 0.592
118538452.8 0.592
118538452.8 0.5922
118628474.13 0.5922
118628474.13 0.5924
118667565.03 0.5924
118667565.03 0.5926
118691113.58 0.5926
118691113.58 0.5928
118726660.3 0.5928
118726660.3 0.593
118752729.93 0.593
118752729.93 0.5932
118839269.34 0.5932
118839269.34 0.5934
118858137.44 0.5934
118858137.44 0.5936
118861290.0 0.5936
118861290.0 0.5938
118876840.67 0.5938
118876840.67 0.594
118893799.58 0.594
118893799.58 0.5942
118917688.19 0.5942
118917688.19 0.5944
118971740.26 0.5944
118971740.26 0.5946
118996952.66 0.5946
118996952.66 0.5948
119009102.23 0.5948
119009102.23 0.595
119083776.42 0.595
119083776.42 0.5952
119169234.34 0.5952
119169234.34 0.5954
119178414.51 0.5954
119178414.51 0.5956
119182018.09 0.5956
119182018.09 0.5958
119256715.85 0.5958
119256715.85 0.596
119258521.68 0.596
119258521.68 0.5962
119274141.18 0.5962
119274141.18 0.5964
119286622.64 0.5964
119286622.64 0.5966
119295223.63 0.5966
119295223.63 0.5968
119372658.0 0.5968
119372658.0 0.597
119386882.63 0.597
119386882.63 0.5972
119511563.3 0.5972
119511563.3 0.5974
119520003.85 0.5974
119520003.85 0.5976
119617904.0 0.5976
119617904.0 0.5978
119623471.46 0.5978
119623471.46 0.598
119645387.95 0.598
119645387.95 0.5982
119797124.46 0.5982
119797124.46 0.5984
119871381.56 0.5984
119871381.56 0.5986
119874921.09 0.5986
119874921.09 0.5988
119881069.87 0.5988
119881069.87 0.599
119890687.85 0.599
119890687.85 0.5992
119930092.83 0.5992
119930092.83 0.5994
119977174.35 0.5994
119977174.35 0.5996
120062110.16 0.5996
120062110.16 0.5998
120123943.74 0.5998
120123943.74 0.6
120130027.25 0.6
120130027.25 0.6002
120144587.11 0.6002
120144587.11 0.6004
120193040.77 0.6004
120193040.77 0.6006
120233189.42 0.6006
120233189.42 0.6008
120360891.65 0.6008
120360891.65 0.601
120419967.82 0.601
120419967.82 0.6012
120496459.89 0.6012
120496459.89 0.6014
120506914.93 0.6014
120506914.93 0.6016
120514466.09 0.6016
120514466.09 0.6018
120563250.0 0.6018
120563250.0 0.602
120607444.38 0.602
120607444.38 0.6022
120630212.95 0.6022
120630212.95 0.6024
120659431.89 0.6024
120659431.89 0.6026
120681055.09 0.6026
120681055.09 0.6028
120693629.74 0.6028
120693629.74 0.603
120698750.32 0.603
120698750.32 0.6032
120758418.17 0.6032
120758418.17 0.6034
120814687.78 0.6034
120814687.78 0.6036
120867869.0 0.6036
120867869.0 0.6038
120881738.07 0.6038
120881738.07 0.604
120881882.14 0.604
120881882.14 0.6042
120913988.89 0.6042
120913988.89 0.6044
120923037.75 0.6044
120923037.75 0.6046
120951639.04 0.6046
120951639.04 0.6048
120979251.78 0.6048
120979251.78 0.605
120980066.5 0.605
120980066.5 0.6052
121003402.43 0.6052
121003402.43 0.6054
121058845.5 0.6054
121058845.5 0.6056
121085631.74 0.6056
121085631.74 0.6058
121099677.62 0.6058
121099677.62 0.606
121144486.81 0.606
121144486.81 0.6062
121184645.59 0.6062
121184645.59 0.6064
121213594.23 0.6064
121213594.23 0.6066
121248676.87 0.6066
121248676.87 0.6068
121260843.85 0.6068
121260843.85 0.607
121337087.96 0.607
121337087.96 0.6072
121350188.94 0.6072
121350188.94 0.6074
121371745.59 0.6074
121371745.59 0.6076
121405104.49 0.6076
121405104.49 0.6078
121470062.32 0.6078
121470062.32 0.608
121500390.93 0.608
121500390.93 0.6082
121560770.12 0.6082
121560770.12 0.6084
121568366.64 0.6084
121568366.64 0.6086
121595308.91 0.6086
121595308.91 0.6088
121645222.31 0.6088
121645222.31 0.609
121646753.71 0.609
121646753.71 0.6092
121670090.82 0.6092
121670090.82 0.6094
121672269.76 0.6094
121672269.76 0.6096
121676370.55 0.6096
121676370.55 0.6098
121688960.61 0.6098
121688960.61 0.61
121753902.7 0.61
121753902.7 0.6102
121793783.75 0.6102
121793783.75 0.6104
121811120.88 0.6104
121811120.88 0.6106
121930313.64 0.6106
121930313.64 0.6108
121931896.19 0.6108
121931896.19 0.611
121940296.58 0.611
121940296.58 0.6112
122142150.44 0.6112
122142150.44 0.6114
122144307.62 0.6114
122144307.62 0.6116
122185127.49 0.6116
122185127.49 0.6118
122188757.89 0.6118
122188757.89 0.612
122195771.88 0.612
122195771.88 0.6122
122292198.73 0.6122
122292198.73 0.6124
122334478.15 0.6124
122334478.15 0.6126
122389929.53 0.6126
122389929.53 0.6128
122423501.02 0.6128
122423501.02 0.613
122463873.39 0.613
122463873.39 0.6132
122480280.65 0.6132
122480280.65 0.6134
122482312.67 0.6134
122482312.67 0.6136
122512395.05 0.6136
122512395.05 0.6138
122513481.12 0.6138
122513481.12 0.614
122570001.11 0.614
122570001.11 0.6142
122585591.19 0.6142
122585591.19 0.6144
122589711.98 0.6144
122589711.98 0.6146
122696249.32 0.6146
122696249.32 0.6148
122701098.68 0.6148
122701098.68 0.615
122749543.34 0.615
122749543.34 0.6152
122758224.15 0.6152
122758224.15 0.6154
122791491.48 0.6154
122791491.48 0.6156
122841295.64 0.6156
122841295.64 0.6158
122865376.61 0.6158
122865376.61 0.616
122869992.83 0.616
122869992.83 0.6162
122936825.79 0.6162
122936825.79 0.6164
122954229.53 0.6164
122954229.53 0.6166
123008696.34 0.6166
123008696.34 0.6168
123015404.9 0.6168
123015404.9 0.617
123026502.09 0.617
123026502.09 0.6172
123081436.2 0.6172
123081436.2 0.6174
123125514.77 0.6174
123125514.77 0.6176
123149961.67 0.6176
123149961.67 0.6178
123244312.99 0.6178
123244312.99 0.618
123264526.55 0.618
123264526.55 0.6182
123267343.31 0.6182
123267343.31 0.6184
123298440.58 0.6184
123298440.58 0.6186
123331640.36 0.6186
123331640.36 0.6188
123431309.15 0.6188
123431309.15 0.619
123463484.69 0.619
123463484.69 0.6192
123468195.36 0.6192
123468195.36 0.6194
123474766.78 0.6194
123474766.78 0.6196
123499349.03 0.6196
123499349.03 0.6198
123527381.26 0.6198
123527381.26 0.62
123566554.01 0.62
123566554.01 0.6202
123587001.55 0.6202
123587001.55 0.6204
123657743.98 0.6204
123657743.98 0.6206
123722572.5 0.6206
123722572.5 0.6208
123777059.28 0.6208
123777059.28 0.621
123786431.54 0.621
123786431.54 0.6212
123814639.23 0.6212
123814639.23 0.6214
123823692.65 0.6214
123823692.65 0.6216
123898219.49 0.6216
123898219.49 0.6218
123934081.68 0.6218
123934081.68 0.622
123944450.19 0.622
123944450.19 0.6222
123965193.42 0.6222
123965193.42 0.6224
124000868.98 0.6224
124000868.98 0.6226
124083684.61 0.6226
124083684.61 0.6228
124138332.98 0.6228
124138332.98 0.623
124229659.71 0.623
124229659.71 0.6232
124233820.78 0.6232
124233820.78 0.6234
124261370.49 0.6234
124261370.49 0.6236
124277115.47 0.6236
124277115.47 0.6238
124303746.4 0.6238
124303746.4 0.624
124426637.58 0.624
124426637.58 0.6242
124443720.69 0.6242
124443720.69 0.6244
124500581.43 0.6244
124500581.43 0.6246
124503805.1 0.6246
124503805.1 0.6248
124505191.48 0.6248
124505191.48 0.625
124542419.58 0.625
124542419.58 0.6252
124545108.23 0.6252
124545108.23 0.6254
124624081.89 0.6254
124624081.89 0.6256
124639909.38 0.6256
124639909.38 0.6258
124676834.02 0.6258
124676834.02 0.626
124736770.47 0.626
124736770.47 0.6262
124763068.93 0.6262
124763068.93 0.6264
124920381.19 0.6264
124920381.19 0.6266
125014425.42 0.6266
125014425.42 0.6268
125167692.64 0.6268
125167692.64 0.627
125204961.14 0.627
125204961.14 0.6272
125214329.15 0.6272
125214329.15 0.6274
125271092.73 0.6274
125271092.73 0.6276
125273237.08 0.6276
125273237.08 0.6278
125310694.05 0.6278
125310694.05 0.628
125343078.04 0.628
125343078.04 0.6282
125343621.37 0.6282
125343621.37 0.6284
125345206.44 0.6284
125345206.44 0.6286
125380723.69 0.6286
125380723.69 0.6288
125384144.61 0.6288
125384144.61 0.629
125388522.59 0.629
125388522.59 0.6292
125412989.44 0.6292
125412989.44 0.6294
125415202.59 0.6294
125415202.59 0.6296
125417155.54 0.6296
125417155.54 0.6298
125425633.74 0.6298
125425633.74 0.63
125426713.16 0.63
125426713.16 0.6302
125428915.62 0.6302
125428915.62 0.6304
125457091.01 0.6304
125457091.01 0.6306
125492055.09 0.6306
125492055.09 0.6308
125586314.74 0.6308
125586314.74 0.631
125590648.87 0.631
125590648.87 0.6312
125723457.67 0.6312
125723457.67 0.6314
125763351.63 0.6314
125763351.63 0.6316
125771147.33 0.6316
125771147.33 0.6318
125825767.1 0.6318
125825767.1 0.632
125834804.49 0.632
125834804.49 0.6322
125866549.9 0.6322
125866549.9 0.6324
125891557.86 0.6324
125891557.86 0.6326
125901620.98 0.6326
125901620.98 0.6328
125903477.63 0.6328
125903477.63 0.633
126014345.4 0.633
126014345.4 0.6332
126029371.56 0.6332
126029371.56 0.6334
126054032.89 0.6334
126054032.89 0.6336
126075776.43 0.6336
126075776.43 0.6338
126088713.1 0.6338
126088713.1 0.634
126092384.73 0.634
126092384.73 0.6342
126095647.88 0.6342
126095647.88 0.6344
126101726.0 0.6344
126101726.0 0.6346
126162780.34 0.6346
126162780.34 0.6348
126201355.07 0.6348
126201355.07 0.635
126350723.34 0.635
126350723.34 0.6352
126357301.0 0.6352
126357301.0 0.6354
126367591.25 0.6354
126367591.25 0.6356
126394024.57 0.6356
126394024.57 0.6358
126398276.33 0.6358
126398276.33 0.636
126398951.92 0.636
126398951.92 0.6362
126572822.92 0.6362
126572822.92 0.6364
126617787.44 0.6364
126617787.44 0.6366
126622506.81 0.6366
126622506.81 0.6368
126631183.59 0.6368
126631183.59 0.637
126632100.55 0.637
126632100.55 0.6372
126637825.48 0.6372
126637825.48 0.6374
126657611.33 0.6374
126657611.33 0.6376
126730011.83 0.6376
126730011.83 0.6378
126806661.48 0.6378
126806661.48 0.638
126809889.01 0.638
126809889.01 0.6382
126810945.75 0.6382
126810945.75 0.6384
126828332.32 0.6384
126828332.32 0.6386
126942007.01 0.6386
126942007.01 0.6388
126951712.65 0.6388
126951712.65 0.639
126988401.84 0.639
126988401.84 0.6392
127048871.12 0.6392
127048871.12 0.6394
127063870.42 0.6394
127063870.42 0.6396
127188246.48 0.6396
127188246.48 0.6398
127197387.82 0.6398
127197387.82 0.64
127288538.23 0.64
127288538.23 0.6402
127306328.82 0.6402
127306328.82 0.6404
127315667.87 0.6404
127315667.87 0.6406
127321544.53 0.6406
127321544.53 0.6408
127335417.26 0.6408
127335417.26 0.641
127352145.74 0.641
127352145.74 0.6412
127464968.23 0.6412
127464968.23 0.6414
127512059.4 0.6414
127512059.4 0.6416
127550759.43 0.6416
127550759.43 0.6418
127660036.97 0.6418
127660036.97 0.642
127697289.82 0.642
127697289.82 0.6422
127732332.45 0.6422
127732332.45 0.6424
127907990.16 0.6424
127907990.16 0.6426
127917136.66 0.6426
127917136.66 0.6428
127967534.32 0.6428
127967534.32 0.643
128002109.52 0.643
128002109.52 0.6432
128034460.41 0.6432
128034460.41 0.6434
128051890.22 0.6434
128051890.22 0.6436
128215869.59 0.6436
128215869.59 0.6438
128217713.29 0.6438
128217713.29 0.644
128245535.64 0.644
128245535.64 0.6442
128268441.12 0.6442
128268441.12 0.6444
128280020.53 0.6444
128280020.53 0.6446
128297947.7 0.6446
128297947.7 0.6448
128306117.74 0.6448
128306117.74 0.645
128324519.9 0.645
128324519.9 0.6452
128361236.97 0.6452
128361236.97 0.6454
128395056.68 0.6454
128395056.68 0.6456
128475682.09 0.6456
128475682.09 0.6458
128515315.74 0.6458
128515315.74 0.646
128521271.14 0.646
128521271.14 0.6462
128622754.99 0.6462
128622754.99 0.6464
128625658.87 0.6464
128625658.87 0.6466
128703138.29 0.6466
128703138.29 0.6468
128751500.62 0.6468
128751500.62 0.647
128817790.53 0.647
128817790.53 0.6472
128836706.92 0.6472
128836706.92 0.6474
128839545.26 0.6474
128839545.26 0.6476
128892656.28 0.6476
128892656.28 0.6478
128903891.57 0.6478
128903891.57 0.648
129009407.0 0.648
129009407.0 0.6482
129063025.2 0.6482
129063025.2 0.6484
129066379.41 0.6484
129066379.41 0.6486
129066551.67 0.6486
129066551.67 0.6488
129105201.75 0.6488
129105201.75 0.649
129199757.09 0.649
129199757.09 0.6492
129252508.51 0.6492
129252508.51 0.6494
129271176.23 0.6494
129271176.23 0.6496
129302807.38 0.6496
129302807.38 0.6498
129304045.86 0.6498
129304045.86 0.65
129425980.01 0.65
129425980.01 0.6502
129445500.26 0.6502
129445500.26 0.6504
129462486.53 0.6504
129462486.53 0.6506
129463998.1 0.6506
129463998.1 0.6508
129535372.68 0.6508
129535372.68 0.651
129550483.57 0.651
129550483.57 0.6512
129551847.1 0.6512
129551847.1 0.6514
129625877.32 0.6514
129625877.32 0.6516
129648863.84 0.6516
129648863.84 0.6518
129649375.96 0.6518
129649375.96 0.652
129655176.9 0.652
129655176.9 0.6522
129686273.1 0.6522
129686273.1 0.6524
129751409.87 0.6524
129751409.87 0.6526
129759505.59 0.6526
129759505.59 0.6528
129774000.1 0.6528
129774000.1 0.653
129778676.08 0.653
129778676.08 0.6532
129825809.95 0.6532
129825809.95 0.6534
130064564.22 0.6534
130064564.22 0.6536
130109925.55 0.6536
130109925.55 0.6538
130118599.82 0.6538
130118599.82 0.654
130141859.57 0.654
130141859.57 0.6542
130144171.01 0.6542
130144171.01 0.6544
130187096.75 0.6544
130187096.75 0.6546
130187856.28 0.6546
130187856.28 0.6548
130251520.29 0.6548
130251520.29 0.655
130393012.9 0.655
130393012.9 0.6552
130394186.28 0.6552
130394186.28 0.6554
130403085.18 0.6554
130403085.18 0.6556
130422362.53 0.6556
130422362.53 0.6558
130443741.72 0.6558
130443741.72 0.656
130588369.04 0.656
130588369.04 0.6562
130659128.21 0.6562
130659128.21 0.6564
130672174.03 0.6564
130672174.03 0.6566
130697589.13 0.6566
130697589.13 0.6568
130717579.05 0.6568
130717579.05 0.657
130736036.01 0.657
130736036.01 0.6572
130908905.5 0.6572
130908905.5 0.6574
130924604.37 0.6574
130924604.37 0.6576
130940466.33 0.6576
130940466.33 0.6578
130960359.52 0.6578
130960359.52 0.658
131013656.19 0.658
131013656.19 0.6582
131021494.8 0.6582
131021494.8 0.6584
131035968.16 0.6584
131035968.16 0.6586
131106093.24 0.6586
131106093.24 0.6588
131115472.2 0.6588
131115472.2 0.659
131119712.46 0.659
131119712.46 0.6592
131130582.37 0.6592
131130582.37 0.6594
131149980.97 0.6594
131149980.97 0.6596
131184239.28 0.6596
131184239.28 0.6598
131210663.9 0.6598
131210663.9 0.66
131237503.16 0.66
131237503.16 0.6602
131239760.27 0.6602
131239760.27 0.6604
131249992.09 0.6604
131249992.09 0.6606
131290197.44 0.6606
131290197.44 0.6608
131309200.56 0.6608
131309200.56 0.661
131315543.49 0.661
131315543.49 0.6612
131327764.85 0.6612
131327764.85 0.6614
131346610.26 0.6614
131346610.26 0.6616
131397719.11 0.6616
131397719.11 0.6618
131433275.84 0.6618
131433275.84 0.662
131464121.21 0.662
131464121.21 0.6622
131475549.46 0.6622
131475549.46 0.6624
131521583.66 0.6624
131521583.66 0.6626
131537341.79 0.6626
131537341.79 0.6628
131544905.36 0.6628
131544905.36 0.663
131622245.01 0.663
131622245.01 0.6632
131648370.75 0.6632
131648370.75 0.6634
131651637.35 0.6634
131651637.35 0.6636
131702410.53 0.6636
131702410.53 0.6638
131727816.06 0.6638
131727816.06 0.664
131731105.91 0.664
131731105.91 0.6642
131741163.04 0.6642
131741163.04 0.6644
131846522.89 0.6644
131846522.89 0.6646
131917169.98 0.6646
131917169.98 0.6648
131950495.2 0.6648
131950495.2 0.665
132014067.94 0.665
132014067.94 0.6652
132041896.66 0.6652
132041896.66 0.6654
132170567.72 0.6654
132170567.72 0.6656
132189358.24 0.6656
132189358.24 0.6658
132206976.68 0.6658
132206976.68 0.666
132215204.97 0.666
132215204.97 0.6662
132222300.65 0.6662
132222300.65 0.6664
132425842.92 0.6664
132425842.92 0.6666
132436242.28 0.6666
132436242.28 0.6668
132472851.46 0.6668
132472851.46 0.667
132497348.33 0.667
132497348.33 0.6672
132499795.34 0.6672
132499795.34 0.6674
132549405.32 0.6674
132549405.32 0.6676
132553151.76 0.6676
132553151.76 0.6678
132559931.93 0.6678
132559931.93 0.668
132578651.82 0.668
132578651.82 0.6682
132629970.62 0.6682
132629970.62 0.6684
132655677.4 0.6684
132655677.4 0.6686
132750941.7 0.6686
132750941.7 0.6688
132766547.26 0.6688
132766547.26 0.669
132772251.65 0.669
132772251.65 0.6692
132819268.7 0.6692
132819268.7 0.6694
132871365.52 0.6694
132871365.52 0.6696
132882119.94 0.6696
132882119.94 0.6698
132910085.69 0.6698
132910085.69 0.67
132923815.64 0.67
132923815.64 0.6702
132946164.14 0.6702
132946164.14 0.6704
132957640.61 0.6704
132957640.61 0.6706
132968155.89 0.6706
132968155.89 0.6708
132980336.5 0.6708
132980336.5 0.671
133133817.51 0.671
133133817.51 0.6712
133210787.54 0.6712
133210787.54 0.6714
133265294.22 0.6714
133265294.22 0.6716
133314002.2 0.6716
133314002.2 0.6718
133332835.85 0.6718
133332835.85 0.672
133369278.56 0.672
133369278.56 0.6722
133413502.55 0.6722
133413502.55 0.6724
133485032.76 0.6724
133485032.76 0.6726
133503582.49 0.6726
133503582.49 0.6728
133550248.2 0.6728
133550248.2 0.673
133582652.12 0.673
133582652.12 0.6732
133591822.33 0.6732
133591822.33 0.6734
133642832.77 0.6734
133642832.77 0.6736
133649481.93 0.6736
133649481.93 0.6738
133697109.26 0.6738
133697109.26 0.674
133698019.43 0.674
133698019.43 0.6742
133733467.42 0.6742
133733467.42 0.6744
133769199.58 0.6744
133769199.58 0.6746
133785648.96 0.6746
133785648.96 0.6748
133844500.49 0.6748
133844500.49 0.675
133878418.23 0.675
133878418.23 0.6752
133892459.22 0.6752
133892459.22 0.6754
133948100.84 0.6754
133948100.84 0.6756
133965399.95 0.6756
133965399.95 0.6758
133971400.01 0.6758
133971400.01 0.676
133998149.89 0.676
133998149.89 0.6762
134046360.56 0.6762
134046360.56 0.6764
134140180.49 0.6764
134140180.49 0.6766
134186906.52 0.6766
134186906.52 0.6768
134196321.3 0.6768
134196321.3 0.677
134266899.76 0.677
134266899.76 0.6772
134279206.08 0.6772
134279206.08 0.6774
134280612.86 0.6774
134280612.86 0.6776
134330079.4 0.6776
134330079.4 0.6778
134335588.04 0.6778
134335588.04 0.678
134342609.9 0.678
134342609.9 0.6782
134444441.71 0.6782
134444441.71 0.6784
134477609.3 0.6784
134477609.3 0.6786
134547143.84 0.6786
134547143.84 0.6788
134666427.25 0.6788
134666427.25 0.679
134684755.78 0.679
134684755.78 0.6792
134718086.99 0.6792
134718086.99 0.6794
134743276.41 0.6794
134743276.41 0.6796
134770198.26 0.6796
134770198.26 0.6798
134788622.29 0.6798
134788622.29 0.68
134828629.2 0.68
134828629.2 0.6802
134836301.54 0.6802
134836301.54 0.6804
134840314.68 0.6804
134840314.68 0.6806
134843264.73 0.6806
134843264.73 0.6808
134853899.0 0.6808
134853899.0 0.681
134901461.39 0.681
134901461.39 0.6812
134956591.89 0.6812
134956591.89 0.6814
134996981.72 0.6814
134996981.72 0.6816
135079644.14 0.6816
135079644.14 0.6818
135168865.67 0.6818
135168865.67 0.682
135251310.9 0.682
135251310.9 0.6822
135289711.93 0.6822
135289711.93 0.6824
135313489.33 0.6824
135313489.33 0.6826
135332756.9 0.6826
135332756.9 0.6828
135363343.39 0.6828
135363343.39 0.683
135422392.89 0.683
135422392.89 0.6832
135556789.1 0.6832
135556789.1 0.6834
135598121.46 0.6834
135598121.46 0.6836
135611215.8 0.6836
135611215.8 0.6838
135615300.01 0.6838
135615300.01 0.684
135720591.14 0.684
135720591.14 0.6842
135793425.86 0.6842
135793425.86 0.6844
135800394.84 0.6844
135800394.84 0.6846
136041341.87 0.6846
136041341.87 0.6848
136074439.78 0.6848
136074439.78 0.685
136084232.34 0.685
136084232.34 0.6852
136105943.0 0.6852
136105943.0 0.6854
136112116.0 0.6854
136112116.0 0.6856
136138016.02 0.6856
136138016.02 0.6858
136145245.74 0.6858
136145245.74 0.686
136169353.99 0.686
136169353.99 0.6862
136177931.12 0.6862
136177931.12 0.6864
136217747.71 0.6864
136217747.71 0.6866
136263496.62 0.6866
136263496.62 0.6868
136275778.33 0.6868
136275778.33 0.687
136278819.77 0.687
136278819.77 0.6872
136342122.29 0.6872
136342122.29 0.6874
136352510.93 0.6874
136352510.93 0.6876
136510863.09 0.6876
136510863.09 0.6878
136575707.51 0.6878
136575707.51 0.688
136611939.18 0.688
136611939.18 0.6882
136630231.99 0.6882
136630231.99 0.6884
136718682.43 0.6884
136718682.43 0.6886
136734819.15 0.6886
136734819.15 0.6888
136751056.39 0.6888
136751056.39 0.689
136772071.41 0.689
136772071.41 0.6892
136794854.77 0.6892
136794854.77 0.6894
136908954.65 0.6894
136908954.65 0.6896
136991295.34 0.6896
136991295.34 0.6898
137065345.05 0.6898
137065345.05 0.69
137070571.89 0.69
137070571.89 0.6902
137125047.81 0.6902
137125047.81 0.6904
137282144.89 0.6904
137282144.89 0.6906
137300402.17 0.6906
137300402.17 0.6908
137306723.33 0.6908
137306723.33 0.691
137311341.43 0.691
137311341.43 0.6912
137357682.73 0.6912
137357682.73 0.6914
137375794.74 0.6914
137375794.74 0.6916
137383403.97 0.6916
137383403.97 0.6918
137385513.53 0.6918
137385513.53 0.692
137442764.1 0.692
137442764.1 0.6922
137443140.43 0.6922
137443140.43 0.6924
137514610.19 0.6924
137514610.19 0.6926
137616248.31 0.6926
137616248.31 0.6928
137617274.49 0.6928
137617274.49 0.693
137668665.59 0.693
137668665.59 0.6932
137701413.24 0.6932
137701413.24 0.6934
137840111.45 0.6934
137840111.45 0.6936
137882984.36 0.6936
137882984.36 0.6938
137886573.83 0.6938
137886573.83 0.694
137889943.04 0.694
137889943.04 0.6942
137935484.98 0.6942
137935484.98 0.6944
137957817.64 0.6944
137957817.64 0.6946
138023497.17 0.6946
138023497.17 0.6948
138025105.74 0.6948
138025105.74 0.695
138031162.66 0.695
138031162.66 0.6952
138116855.03 0.6952
138116855.03 0.6954
138143508.69 0.6954
138143508.69 0.6956
138187672.97 0.6956
138187672.97 0.6958
138252614.47 0.6958
138252614.47 0.696
138336786.47 0.696
138336786.47 0.6962
138343350.89 0.6962
138343350.89 0.6964
138362949.47 0.6964
138362949.47 0.6966
138364022.58 0.6966
138364022.58 0.6968
138429881.13 0.6968
138429881.13 0.697
138473514.93 0.697
138473514.93 0.6972
138555852.56 0.6972
138555852.56 0.6974
138563081.02 0.6974
138563081.02 0.6976
138673384.91 0.6976
138673384.91 0.6978
138766492.87 0.6978
138766492.87 0.698
138859983.6 0.698
138859983.6 0.6982
138905614.0 0.6982
138905614.0 0.6984
138911054.31 0.6984
138911054.31 0.6986
138945162.15 0.6986
138945162.15 0.6988
138965658.16 0.6988
138965658.16 0.699
139000022.61 0.699
139000022.61 0.6992
139030507.0 0.6992
139030507.0 0.6994
139039517.73 0.6994
139039517.73 0.6996
139041417.35 0.6996
139041417.35 0.6998
139103407.46 0.6998
139103407.46 0.7
139165730.27 0.7
139165730.27 0.7002
139335476.62 0.7002
139335476.62 0.7004
139358807.45 0.7004
139358807.45 0.7006
139361192.05 0.7006
139361192.05 0.7008
139388252.88 0.7008
139388252.88 0.701
139399198.14 0.701
139399198.14 0.7012
139417176.52 0.7012
139417176.52 0.7014
139424601.15 0.7014
139424601.15 0.7016
139429883.39 0.7016
139429883.39 0.7018
139490391.51 0.7018
139490391.51 0.702
139523473.71 0.702
139523473.71 0.7022
139540584.68 0.7022
139540584.68 0.7024
139610819.05 0.7024
139610819.05 0.7026
139614857.12 0.7026
139614857.12 0.7028
139766253.64 0.7028
139766253.64 0.703
139783612.29 0.703
139783612.29 0.7032
139866607.48 0.7032
139866607.48 0.7034
139894326.12 0.7034
139894326.12 0.7036
139907951.14 0.7036
139907951.14 0.7038
139934052.84 0.7038
139934052.84 0.704
139953125.3 0.704
139953125.3 0.7042
139958744.26 0.7042
139958744.26 0.7044
140034235.11 0.7044
140034235.11 0.7046
140099514.02 0.7046
140099514.02 0.7048
140107282.41 0.7048
140107282.41 0.705
140108861.08 0.705
140108861.08 0.7052
140110992.94 0.7052
140110992.94 0.7054
140111073.73 0.7054
140111073.73 0.7056
140120545.4 0.7056
140120545.4 0.7058
140167599.87 0.7058
140167599.87 0.706
140182455.75 0.706
140182455.75 0.7062
140201978.95 0.7062
140201978.95 0.7064
140266013.6 0.7064
140266013.6 0.7066
140292826.02 0.7066
140292826.02 0.7068
140321859.69 0.7068
140321859.69 0.707
140322122.96 0.707
140322122.96 0.7072
140426858.15 0.7072
140426858.15 0.7074
140439970.81 0.7074
140439970.81 0.7076
140483475.33 0.7076
140483475.33 0.7078
140503979.39 0.7078
140503979.39 0.708
140535082.69 0.708
140535082.69 0.7082
140710517.64 0.7082
140710517.64 0.7084
140750133.73 0.7084
140750133.73 0.7086
140762138.83 0.7086
140762138.83 0.7088
140768168.5 0.7088
140768168.5 0.709
140775531.95 0.709
140775531.95 0.7092
140778181.01 0.7092
140778181.01 0.7094
140788435.29 0.7094
140788435.29 0.7096
140981408.71 0.7096
140981408.71 0.7098
141003683.18 0.7098
141003683.18 0.71
141100762.52 0.71
141100762.52 0.7102
141104767.87 0.7102
141104767.87 0.7104
141127415.25 0.7104
141127415.25 0.7106
141263766.06 0.7106
141263766.06 0.7108
141278652.27 0.7108
141278652.27 0.711
141328734.3 0.711
141328734.3 0.7112
141333679.07 0.7112
141333679.07 0.7114
141343908.9 0.7114
141343908.9 0.7116
141395919.01 0.7116
141395919.01 0.7118
141438312.58 0.7118
141438312.58 0.712
141491077.0 0.712
141491077.0 0.7122
141516719.95 0.7122
141516719.95 0.7124
141597964.24 0.7124
141597964.24 0.7126
141603846.77 0.7126
141603846.77 0.7128
141604214.22 0.7128
141604214.22 0.713
141654815.87 0.713
141654815.87 0.7132
141663497.1 0.7132
141663497.1 0.7134
141694241.66 0.7134
141694241.66 0.7136
141798245.04 0.7136
141798245.04 0.7138
141944188.83 0.7138
141944188.83 0.714
141953502.86 0.714
141953502.86 0.7142
141989186.44 0.7142
141989186.44 0.7144
142007963.48 0.7144
142007963.48 0.7146
142075859.13 0.7146
142075859.13 0.7148
142133763.75 0.7148
142133763.75 0.715
142187328.79 0.715
142187328.79 0.7152
142228578.45 0.7152
142228578.45 0.7154
142283299.78 0.7154
142283299.78 0.7156
142309353.32 0.7156
142309353.32 0.7158
142383220.85 0.7158
142383220.85 0.716
142414218.91 0.716
142414218.91 0.7162
142442083.95 0.7162
142442083.95 0.7164
142539996.82 0.7164
142539996.82 0.7166
142585381.68 0.7166
142585381.68 0.7168
142595342.87 0.7168
142595342.87 0.717
142611515.82 0.717
142611515.82 0.7172
142707238.85 0.7172
142707238.85 0.7174
142748417.61 0.7174
142748417.61 0.7176
142823854.86 0.7176
142823854.86 0.7178
142902253.54 0.7178
142902253.54 0.718
143088112.7 0.718
143088112.7 0.7182
143171077.06 0.7182
143171077.06 0.7184
143173554.58 0.7184
143173554.58 0.7186
143286440.13 0.7186
143286440.13 0.7188
143288043.12 0.7188
143288043.12 0.719
143380977.98 0.719
143380977.98 0.7192
143467656.97 0.7192
143467656.97 0.7194
143489473.92 0.7194
143489473.92 0.7196
143544169.92 0.7196
143544169.92 0.7198
143598592.5 0.7198
143598592.5 0.72
143681699.65 0.72
143681699.65 0.7202
143790549.18 0.7202
143790549.18 0.7204
143816622.9 0.7204
143816622.9 0.7206
143841459.13 0.7206
143841459.13 0.7208
143877285.93 0.7208
143877285.93 0.721
143877684.8 0.721
143877684.8 0.7212
143960606.13 0.7212
143960606.13 0.7214
144062305.12 0.7214
144062305.12 0.7216
144063732.43 0.7216
144063732.43 0.7218
144095404.06 0.7218
144095404.06 0.722
144141331.04 0.722
144141331.04 0.7222
144192707.59 0.7222
144192707.59 0.7224
144215668.9 0.7224
144215668.9 0.7226
144231205.57 0.7226
144231205.57 0.7228
144250111.07 0.7228
144250111.07 0.723
144306356.14 0.723
144306356.14 0.7232
144354239.35 0.7232
144354239.35 0.7234
144361201.61 0.7234
144361201.61 0.7236
144370725.81 0.7236
144370725.81 0.7238
144395114.06 0.7238
144395114.06 0.724
144424113.36 0.724
144424113.36 0.7242
144439509.58 0.7242
144439509.58 0.7244
144502463.91 0.7244
144502463.91 0.7246
144521494.05 0.7246
144521494.05 0.7248
144562316.07 0.7248
144562316.07 0.725
144704845.45 0.725
144704845.45 0.7252
144779766.66 0.7252
144779766.66 0.7254
144782918.05 0.7254
144782918.05 0.7256
144949607.62 0.7256
144949607.62 0.7258
144978504.39 0.7258
144978504.39 0.726
145000740.94 0.726
145000740.94 0.7262
145020195.75 0.7262
145020195.75 0.7264
145041303.93 0.7264
145041303.93 0.7266
145079975.05 0.7266
145079975.05 0.7268
145100595.88 0.7268
145100595.88 0.727
145280791.13 0.727
145280791.13 0.7272
145292772.3 0.7272
145292772.3 0.7274
145292863.15 0.7274
145292863.15 0.7276
145328823.15 0.7276
145328823.15 0.7278
145349218.87 0.7278
145349218.87 0.728
145351312.78 0.728
145351312.78 0.7282
145366776.28 0.7282
145366776.28 0.7284
145391432.24 0.7284
145391432.24 0.7286
145395501.21 0.7286
145395501.21 0.7288
145493030.08 0.7288
145493030.08 0.729
145594766.75 0.729
145594766.75 0.7292
145625344.7 0.7292
145625344.7 0.7294
145649782.5 0.7294
145649782.5 0.7296
145664590.53 0.7296
145664590.53 0.7298
145723679.59 0.7298
145723679.59 0.73
145743834.39 0.73
145743834.39 0.7302
145772114.35 0.7302
145772114.35 0.7304
145799755.21 0.7304
145799755.21 0.7306
145948658.37 0.7306
145948658.37 0.7308
145966904.68 0.7308
145966904.68 0.731
145984456.57 0.731
145984456.57 0.7312
145985788.28 0.7312
145985788.28 0.7314
145989034.66 0.7314
145989034.66 0.7316
146005279.07 0.7316
146005279.07 0.7318
146039661.9 0.7318
146039661.9 0.732
146129229.75 0.732
146129229.75 0.7322
146226600.11 0.7322
146226600.11 0.7324
146229560.02 0.7324
146229560.02 0.7326
146253542.17 0.7326
146253542.17 0.7328
146357542.98 0.7328
146357542.98 0.733
146375206.12 0.733
146375206.12 0.7332
146385096.28 0.7332
146385096.28 0.7334
146407731.71 0.7334
146407731.71 0.7336
146408323.47 0.7336
146408323.47 0.7338
146476395.45 0.7338
146476395.45 0.734
146484378.74 0.734
146484378.74 0.7342
146531232.31 0.7342
146531232.31 0.7344
146557025.58 0.7344
146557025.58 0.7346
146643436.77 0.7346
146643436.77 0.7348
146689917.11 0.7348
146689917.11 0.735
146739641.51 0.735
146739641.51 0.7352
146840005.67 0.7352
146840005.67 0.7354
146960089.51 0.7354
146960089.51 0.7356
147001756.22 0.7356
147001756.22 0.7358
147017387.57 0.7358
147017387.57 0.736
147045535.9 0.736
147045535.9 0.7362
147116197.86 0.7362
147116197.86 0.7364
147221146.03 0.7364
147221146.03 0.7366
147276940.83 0.7366
147276940.83 0.7368
147314035.62 0.7368
147314035.62 0.737
147332599.98 0.737
147332599.98 0.7372
147348511.31 0.7372
147348511.31 0.7374
147353037.71 0.7374
147353037.71 0.7376
147419312.87 0.7376
147419312.87 0.7378
147484237.49 0.7378
147484237.49 0.738
147497670.35 0.738
147497670.35 0.7382
147625855.39 0.7382
147625855.39 0.7384
147633889.59 0.7384
147633889.59 0.7386
147636896.24 0.7386
147636896.24 0.7388
147683139.94 0.7388
147683139.94 0.739
147707758.03 0.739
147707758.03 0.7392
147717505.28 0.7392
147717505.28 0.7394
147883703.93 0.7394
147883703.93 0.7396
147909021.23 0.7396
147909021.23 0.7398
148034644.21 0.7398
148034644.21 0.74
148135336.83 0.74
148135336.83 0.7402
148294108.07 0.7402
148294108.07 0.7404
148332000.27 0.7404
148332000.27 0.7406
148332329.09 0.7406
148332329.09 0.7408
148344690.44 0.7408
148344690.44 0.741
148352625.35 0.741
148352625.35 0.7412
148364885.34 0.7412
148364885.34 0.7414
148521510.09 0.7414
148521510.09 0.7416
148559569.66 0.7416
148559569.66 0.7418
148610488.3 0.7418
148610488.3 0.742
148698254.22 0.742
148698254.22 0.7422
148731918.52 0.7422
148731918.52 0.7424
148747829.41 0.7424
148747829.41 0.7426
148758887.0 0.7426
148758887.0 0.7428
148761758.1 0.7428
148761758.1 0.743
148784124.54 0.743
148784124.54 0.7432
148970261.14 0.7432
148970261.14 0.7434
149079567.59 0.7434
149079567.59 0.7436
149187117.74 0.7436
149187117.74 0.7438
149251529.75 0.7438
149251529.75 0.744
149294036.51 0.744
149294036.51 0.7442
149332161.86 0.7442
149332161.86 0.7444
149347420.61 0.7444
149347420.61 0.7446
149414556.39 0.7446
149414556.39 0.7448
149417290.09 0.7448
149417290.09 0.745
149551946.48 0.745
149551946.48 0.7452
149584983.9 0.7452
149584983.9 0.7454
149747876.12 0.7454
149747876.12 0.7456
149781674.36 0.7456
149781674.36 0.7458
149813653.41 0.7458
149813653.41 0.746
150034948.54 0.746
150034948.54 0.7462
150100568.49 0.7462
150100568.49 0.7464
150154690.93 0.7464
150154690.93 0.7466
150215642.11 0.7466
150215642.11 0.7468
150292475.85 0.7468
150292475.85 0.747
150334179.51 0.747
150334179.51 0.7472
150346648.62 0.7472
150346648.62 0.7474
150517538.15 0.7474
150517538.15 0.7476
150583908.0 0.7476
150583908.0 0.7478
150607854.52 0.7478
150607854.52 0.748
150620537.89 0.748
150620537.89 0.7482
150665466.76 0.7482
150665466.76 0.7484
150704737.5 0.7484
150704737.5 0.7486
150745559.97 0.7486
150745559.97 0.7488
150782754.15 0.7488
150782754.15 0.749
150844647.75 0.749
150844647.75 0.7492
150954048.43 0.7492
150954048.43 0.7494
151012247.02 0.7494
151012247.02 0.7496
151024688.64 0.7496
151024688.64 0.7498
151034061.01 0.7498
151034061.01 0.75
151039902.25 0.75
151039902.25 0.7502
151072504.1 0.7502
151072504.1 0.7504
151079890.27 0.7504
151079890.27 0.7506
151105025.49 0.7506
151105025.49 0.7508
151113674.03 0.7508
151113674.03 0.751
151119510.17 0.751
151119510.17 0.7512
151138499.01 0.7512
151138499.01 0.7514
151333292.64 0.7514
151333292.64 0.7516
151374082.39 0.7516
151374082.39 0.7518
151376424.38 0.7518
151376424.38 0.752
151476075.98 0.752
151476075.98 0.7522
151582411.61 0.7522
151582411.61 0.7524
151602752.94 0.7524
151602752.94 0.7526
151637426.03 0.7526
151637426.03 0.7528
151648780.62 0.7528
151648780.62 0.753
151688997.16 0.753
151688997.16 0.7532
151754681.94 0.7532
151754681.94 0.7534
151759486.3 0.7534
151759486.3 0.7536
151814451.93 0.7536
151814451.93 0.7538
151991761.87 0.7538
151991761.87 0.754
152019682.52 0.754
152019682.52 0.7542
152071994.23 0.7542
152071994.23 0.7544
152107289.66 0.7544
152107289.66 0.7546
152144600.77 0.7546
152144600.77 0.7548
152146427.14 0.7548
152146427.14 0.755
152215879.35 0.755
152215879.35 0.7552
152255173.95 0.7552
152255173.95 0.7554
152276040.55 0.7554
152276040.55 0.7556
152443228.49 0.7556
152443228.49 0.7558
152486349.32 0.7558
152486349.32 0.756
152591603.66 0.756
152591603.66 0.7562
152685187.4 0.7562
152685187.4 0.7564
152692456.1 0.7564
152692456.1 0.7566
152743766.71 0.7566
152743766.71 0.7568
152817011.67 0.7568
152817011.67 0.757
152821885.01 0.757
152821885.01 0.7572
152860565.93 0.7572
152860565.93 0.7574
152983994.61 0.7574
152983994.61 0.7576
153028744.26 0.7576
153028744.26 0.7578
153102727.03 0.7578
153102727.03 0.758
153175699.31 0.758
153175699.31 0.7582
153305336.99 0.7582
153305336.99 0.7584
153446244.22 0.7584
153446244.22 0.7586
153491651.38 0.7586
153491651.38 0.7588
153586913.08 0.7588
153586913.08 0.759
153629745.07 0.759
153629745.07 0.7592
153726898.95 0.7592
153726898.95 0.7594
153815564.15 0.7594
153815564.15 0.7596
153855911.41 0.7596
153855911.41 0.7598
153878387.62 0.7598
153878387.62 0.76
153961766.93 0.76
153961766.93 0.7602
153996420.79 0.7602
153996420.79 0.7604
154057723.03 0.7604
154057723.03 0.7606
154063953.08 0.7606
154063953.08 0.7608
154080339.53 0.7608
154080339.53 0.761
154087460.24 0.761
154087460.24 0.7612
154099375.93 0.7612
154099375.93 0.7614
154203137.66 0.7614
154203137.66 0.7616
154238108.06 0.7616
154238108.06 0.7618
154250881.42 0.7618
154250881.42 0.762
154255284.6 0.762
154255284.6 0.7622
154319047.71 0.7622
154319047.71 0.7624
154369393.16 0.7624
154369393.16 0.7626
154371136.71 0.7626
154371136.71 0.7628
154409816.86 0.7628
154409816.86 0.763
154429413.77 0.763
154429413.77 0.7632
154449945.14 0.7632
154449945.14 0.7634
154451946.27 0.7634
154451946.27 0.7636
154469719.28 0.7636
154469719.28 0.7638
154490919.94 0.7638
154490919.94 0.764
154537776.86 0.764
154537776.86 0.7642
154544533.26 0.7642
154544533.26 0.7644
154627035.62 0.7644
154627035.62 0.7646
154701273.27 0.7646
154701273.27 0.7648
154709892.83 0.7648
154709892.83 0.765
154716021.37 0.765
154716021.37 0.7652
154726823.82 0.7652
154726823.82 0.7654
154733057.88 0.7654
154733057.88 0.7656
154769421.69 0.7656
154769421.69 0.7658
154799195.94 0.7658
154799195.94 0.766
154801938.45 0.766
154801938.45 0.7662
154826011.85 0.7662
154826011.85 0.7664
154838152.74 0.7664
154838152.74 0.7666
154838740.96 0.7666
154838740.96 0.7668
154865614.4 0.7668
154865614.4 0.767
154898986.56 0.767
154898986.56 0.7672
154915485.85 0.7672
154915485.85 0.7674
154924907.85 0.7674
154924907.85 0.7676
155027719.93 0.7676
155027719.93 0.7678
155061456.65 0.7678
155061456.65 0.768
155074273.73 0.768
155074273.73 0.7682
155166557.05 0.7682
155166557.05 0.7684
155192807.89 0.7684
155192807.89 0.7686
155304312.06 0.7686
155304312.06 0.7688
155459551.67 0.7688
155459551.67 0.769
155581294.53 0.769
155581294.53 0.7692
155597331.25 0.7692
155597331.25 0.7694
155607495.03 0.7694
155607495.03 0.7696
155622164.47 0.7696
155622164.47 0.7698
155685899.54 0.7698
155685899.54 0.77
155791668.41 0.77
155791668.41 0.7702
155800939.42 0.7702
155800939.42 0.7704
155846598.3 0.7704
155846598.3 0.7706
155911704.9 0.7706
155911704.9 0.7708
155961333.75 0.7708
155961333.75 0.771
155976195.91 0.771
155976195.91 0.7712
156030677.97 0.7712
156030677.97 0.7714
156114471.13 0.7714
156114471.13 0.7716
156132940.48 0.7716
156132940.48 0.7718
156175607.2 0.7718
156175607.2 0.772
156204384.62 0.772
156204384.62 0.7722
156260627.95 0.7722
156260627.95 0.7724
156347951.15 0.7724
156347951.15 0.7726
156376773.08 0.7726
156376773.08 0.7728
156398421.18 0.7728
156398421.18 0.773
156444704.92 0.773
156444704.92 0.7732
156654812.88 0.7732
156654812.88 0.7734
156670921.23 0.7734
156670921.23 0.7736
156674404.62 0.7736
156674404.62 0.7738
156799837.74 0.7738
156799837.74 0.774
156800714.86 0.774
156800714.86 0.7742
156908758.21 0.7742
156908758.21 0.7744
156927857.72 0.7744
156927857.72 0.7746
156943620.83 0.7746
156943620.83 0.7748
156952958.98 0.7748
156952958.98 0.775
157101904.51 0.775
157101904.51 0.7752
157141933.38 0.7752
157141933.38 0.7754
157331530.18 0.7754
157331530.18 0.7756
157599210.14 0.7756
157599210.14 0.7758
157600133.44 0.7758
157600133.44 0.776
157621568.62 0.776
157621568.62 0.7762
157712601.38 0.7762
157712601.38 0.7764
157771537.01 0.7764
157771537.01 0.7766
157781215.26 0.7766
157781215.26 0.7768
157833223.87 0.7768
157833223.87 0.777
158046688.21 0.777
158046688.21 0.7772
158061377.56 0.7772
158061377.56 0.7774
158196679.43 0.7774
158196679.43 0.7776
158206300.77 0.7776
158206300.77 0.7778
158232769.34 0.7778
158232769.34 0.778
158411627.9 0.778
158411627.9 0.7782
158506731.96 0.7782
158506731.96 0.7784
158528801.94 0.7784
158528801.94 0.7786
158576927.76 0.7786
158576927.76 0.7788
158658484.77 0.7788
158658484.77 0.779
158702692.11 0.779
158702692.11 0.7792
158768870.92 0.7792
158768870.92 0.7794
158923742.95 0.7794
158923742.95 0.7796
159019975.11 0.7796
159019975.11 0.7798
159166616.04 0.7798
159166616.04 0.78
159177841.22 0.78
159177841.22 0.7802
159229284.55 0.7802
159229284.55 0.7804
159244396.27 0.7804
159244396.27 0.7806
159298819.25 0.7806
159298819.25 0.7808
159373233.54 0.7808
159373233.54 0.781
159401006.89 0.781
159401006.89 0.7812
159557580.38 0.7812
159557580.38 0.7814
159609903.07 0.7814
159609903.07 0.7816
159734037.1 0.7816
159734037.1 0.7818
159756521.07 0.7818
159756521.07 0.782
159819145.6 0.782
159819145.6 0.7822
159994660.52 0.7822
159994660.52 0.7824
160044085.95 0.7824
160044085.95 0.7826
160063562.64 0.7826
160063562.64 0.7828
160083095.4 0.7828
160083095.4 0.783
160094364.94 0.783
160094364.94 0.7832
160108378.26 0.7832
160108378.26 0.7834
160262028.29 0.7834
160262028.29 0.7836
160271072.23 0.7836
160271072.23 0.7838
160289366.42 0.7838
160289366.42 0.784
160406409.92 0.784
160406409.92 0.7842
160484441.36 0.7842
160484441.36 0.7844
160508771.71 0.7844
160508771.71 0.7846
160697896.76 0.7846
160697896.76 0.7848
160758768.17 0.7848
160758768.17 0.785
160881077.05 0.785
160881077.05 0.7852
161008752.08 0.7852
161008752.08 0.7854
161065743.1 0.7854
161065743.1 0.7856
161134069.06 0.7856
161134069.06 0.7858
161256678.01 0.7858
161256678.01 0.786
161284432.78 0.786
161284432.78 0.7862
161440427.28 0.7862
161440427.28 0.7864
161502524.81 0.7864
161502524.81 0.7866
161698619.38 0.7866
161698619.38 0.7868
161702345.29 0.7868
161702345.29 0.787
161708796.41 0.787
161708796.41 0.7872
161763224.34 0.7872
161763224.34 0.7874
161807160.73 0.7874
161807160.73 0.7876
162048305.12 0.7876
162048305.12 0.7878
162189423.4 0.7878
162189423.4 0.788
162203018.56 0.788
162203018.56 0.7882
162509900.16 0.7882
162509900.16 0.7884
162525473.57 0.7884
162525473.57 0.7886
162530260.3 0.7886
162530260.3 0.7888
162558852.56 0.7888
162558852.56 0.789
162626009.72 0.789
162626009.72 0.7892
162676415.7 0.7892
162676415.7 0.7894
162701415.04 0.7894
162701415.04 0.7896
162737775.7 0.7896
162737775.7 0.7898
162759475.21 0.7898
162759475.21 0.79
162799897.77 0.79
162799897.77 0.7902
162868986.59 0.7902
162868986.59 0.7904
163049379.35 0.7904
163049379.35 0.7906
163116776.81 0.7906
163116776.81 0.7908
163160378.83 0.7908
163160378.83 0.791
163225195.43 0.791
163225195.43 0.7912
163348567.99 0.7912
163348567.99 0.7914
163548099.67 0.7914
163548099.67 0.7916
163551097.55 0.7916
163551097.55 0.7918
163637187.66 0.7918
163637187.66 0.792
163679060.06 0.792
163679060.06 0.7922
163686103.48 0.7922
163686103.48 0.7924
163692622.55 0.7924
163692622.55 0.7926
163700455.42 0.7926
163700455.42 0.7928
163868727.51 0.7928
163868727.51 0.793
164003198.01 0.793
164003198.01 0.7932
164076215.78 0.7932
164076215.78 0.7934
164125414.03 0.7934
164125414.03 0.7936
164226886.15 0.7936
164226886.15 0.7938
164227599.57 0.7938
164227599.57 0.794
164251993.36 0.794
164251993.36 0.7942
164383636.39 0.7942
164383636.39 0.7944
164393453.15 0.7944
164393453.15 0.7946
164459227.78 0.7946
164459227.78 0.7948
164468149.26 0.7948
164468149.26 0.795
164519350.16 0.795
164519350.16 0.7952
164661387.01 0.7952
164661387.01 0.7954
164671872.16 0.7954
164671872.16 0.7956
164679835.35 0.7956
164679835.35 0.7958
164883051.18 0.7958
164883051.18 0.796
164921406.53 0.796
164921406.53 0.7962
164923797.06 0.7962
164923797.06 0.7964
164988122.77 0.7964
164988122.77 0.7966
165035749.93 0.7966
165035749.93 0.7968
165284727.52 0.7968
165284727.52 0.797
165316189.56 0.797
165316189.56 0.7972
165360616.99 0.7972
165360616.99 0.7974
165511979.6 0.7974
165511979.6 0.7976
165585434.36 0.7976
165585434.36 0.7978
165657861.82 0.7978
165657861.82 0.798
165809118.41 0.798
165809118.41 0.7982
165809161.17 0.7982
165809161.17 0.7984
165838575.1 0.7984
165838575.1 0.7986
165913351.04 0.7986
165913351.04 0.7988
165958832.81 0.7988
165958832.81 0.799
166205544.89 0.799
166205544.89 0.7992
166228394.11 0.7992
166228394.11 0.7994
166328053.75 0.7994
166328053.75 0.7996
166453832.85 0.7996
166453832.85 0.7998
166510804.83 0.7998
166510804.83 0.8
166626163.79 0.8
166626163.79 0.8002
166878732.59 0.8002
166878732.59 0.8004
166889930.28 0.8004
166889930.28 0.8006
166940847.66 0.8006
166940847.66 0.8008
166960253.31 0.8008
166960253.31 0.801
167100446.32 0.801
167100446.32 0.8012
167100564.6 0.8012
167100564.6 0.8014
167228237.99 0.8014
167228237.99 0.8016
167373124.98 0.8016
167373124.98 0.8018
167396821.54 0.8018
167396821.54 0.802
167504115.77 0.802
167504115.77 0.8022
167567148.95 0.8022
167567148.95 0.8024
167610023.63 0.8024
167610023.63 0.8026
167669444.09 0.8026
167669444.09 0.8028
167710367.99 0.8028
167710367.99 0.803
167714070.76 0.803
167714070.76 0.8032
167822970.39 0.8032
167822970.39 0.8034
167958195.02 0.8034
167958195.02 0.8036
168130816.79 0.8036
168130816.79 0.8038
168168128.55 0.8038
168168128.55 0.804
168224426.71 0.804
168224426.71 0.8042
168267248.79 0.8042
168267248.79 0.8044
168377085.14 0.8044
168377085.14 0.8046
168385500.14 0.8046
168385500.14 0.8048
168416041.64 0.8048
168416041.64 0.805
168484136.53 0.805
168484136.53 0.8052
168517867.23 0.8052
168517867.23 0.8054
168536187.66 0.8054
168536187.66 0.8056
168551547.28 0.8056
168551547.28 0.8058
168658800.73 0.8058
168658800.73 0.806
168752543.08 0.806
168752543.08 0.8062
168775550.46 0.8062
168775550.46 0.8064
168810367.15 0.8064
168810367.15 0.8066
168858832.24 0.8066
168858832.24 0.8068
168900606.74 0.8068
168900606.74 0.807
168946024.02 0.807
168946024.02 0.8072
168957358.09 0.8072
168957358.09 0.8074
169012823.32 0.8074
169012823.32 0.8076
169150702.13 0.8076
169150702.13 0.8078
169268704.31 0.8078
169268704.31 0.808
169299417.02 0.808
169299417.02 0.8082
169326212.43 0.8082
169326212.43 0.8084
169330408.24 0.8084
169330408.24 0.8086
169390056.86 0.8086
169390056.86 0.8088
169601300.65 0.8088
169601300.65 0.809
169629107.17 0.809
169629107.17 0.8092
169663663.63 0.8092
169663663.63 0.8094
169744390.54 0.8094
169744390.54 0.8096
169820628.94 0.8096
169820628.94 0.8098
169907706.71 0.8098
169907706.71 0.81
169912324.76 0.81
169912324.76 0.8102
170003299.45 0.8102
170003299.45 0.8104
170032141.44 0.8104
170032141.44 0.8106
170457367.42 0.8106
170457367.42 0.8108
170462466.09 0.8108
170462466.09 0.811
170489660.01 0.811
170489660.01 0.8112
170591150.53 0.8112
170591150.53 0.8114
170747618.67 0.8114
170747618.67 0.8116
170836408.82 0.8116
170836408.82 0.8118
171093130.42 0.8118
171093130.42 0.812
171096009.27 0.812
171096009.27 0.8122
171125138.23 0.8122
171125138.23 0.8124
171188592.76 0.8124
171188592.76 0.8126
171258137.21 0.8126
171258137.21 0.8128
171391652.43 0.8128
171391652.43 0.813
171423651.27 0.813
171423651.27 0.8132
171488115.69 0.8132
171488115.69 0.8134
171509863.32 0.8134
171509863.32 0.8136
171511777.47 0.8136
171511777.47 0.8138
171836656.05 0.8138
171836656.05 0.814
171934365.46 0.814
171934365.46 0.8142
172005112.42 0.8142
172005112.42 0.8144
172059034.25 0.8144
172059034.25 0.8146
172063543.5 0.8146
172063543.5 0.8148
172080349.96 0.8148
172080349.96 0.815
172105597.45 0.815
172105597.45 0.8152
172243548.2 0.8152
172243548.2 0.8154
172380807.88 0.8154
172380807.88 0.8156
172404254.47 0.8156
172404254.47 0.8158
172493240.31 0.8158
172493240.31 0.816
172591804.5 0.816
172591804.5 0.8162
172684392.26 0.8162
172684392.26 0.8164
172692590.04 0.8164
172692590.04 0.8166
172809485.85 0.8166
172809485.85 0.8168
172865651.23 0.8168
172865651.23 0.817
172865873.01 0.817
172865873.01 0.8172
172895876.59 0.8172
172895876.59 0.8174
172906245.33 0.8174
172906245.33 0.8176
173006726.81 0.8176
173006726.81 0.8178
173114022.6 0.8178
173114022.6 0.818
173322647.82 0.818
173322647.82 0.8182
173356949.34 0.8182
173356949.34 0.8184
173545672.07 0.8184
173545672.07 0.8186
173599976.55 0.8186
173599976.55 0.8188
173635594.77 0.8188
173635594.77 0.819
173636440.35 0.819
173636440.35 0.8192
173680093.93 0.8192
173680093.93 0.8194
173737424.97 0.8194
173737424.97 0.8196
173788804.65 0.8196
173788804.65 0.8198
173829016.98 0.8198
173829016.98 0.82
173969914.32 0.82
173969914.32 0.8202
174073714.42 0.8202
174073714.42 0.8204
174081165.6 0.8204
174081165.6 0.8206
174146148.53 0.8206
174146148.53 0.8208
174274137.96 0.8208
174274137.96 0.821
174383374.9 0.821
174383374.9 0.8212
174391399.69 0.8212
174391399.69 0.8214
174411837.68 0.8214
174411837.68 0.8216
174451065.07 0.8216
174451065.07 0.8218
174493855.2 0.8218
174493855.2 0.822
174565003.39 0.822
174565003.39 0.8222
174620003.66 0.8222
174620003.66 0.8224
174650064.76 0.8224
174650064.76 0.8226
174871002.77 0.8226
174871002.77 0.8228
175074785.93 0.8228
175074785.93 0.823
175084682.26 0.823
175084682.26 0.8232
175120392.64 0.8232
175120392.64 0.8234
175265212.34 0.8234
175265212.34 0.8236
175265236.37 0.8236
175265236.37 0.8238
175312184.66 0.8238
175312184.66 0.824
175320806.14 0.824
175320806.14 0.8242
175393831.44 0.8242
175393831.44 0.8244
175545200.35 0.8244
175545200.35 0.8246
175732079.43 0.8246
175732079.43 0.8248
176004712.27 0.8248
176004712.27 0.825
176095765.02 0.825
176095765.02 0.8252
176363595.5 0.8252
176363595.5 0.8254
176572690.33 0.8254
176572690.33 0.8256
176806829.77 0.8256
176806829.77 0.8258
176828052.85 0.8258
176828052.85 0.826
176967513.72 0.826
176967513.72 0.8262
177069160.4 0.8262
177069160.4 0.8264
177246489.77 0.8264
177246489.77 0.8266
177446004.54 0.8266
177446004.54 0.8268
177623881.48 0.8268
177623881.48 0.827
177678528.05 0.827
177678528.05 0.8272
177791086.87 0.8272
177791086.87 0.8274
177957993.48 0.8274
177957993.48 0.8276
177987598.2 0.8276
177987598.2 0.8278
177994771.05 0.8278
177994771.05 0.828
178139368.35 0.828
178139368.35 0.8282
178159373.22 0.8282
178159373.22 0.8284
178165420.65 0.8284
178165420.65 0.8286
178314770.89 0.8286
178314770.89 0.8288
178387501.29 0.8288
178387501.29 0.829
178769602.46 0.829
178769602.46 0.8292
178809518.38 0.8292
178809518.38 0.8294
178819788.4 0.8294
178819788.4 0.8296
178852878.18 0.8296
178852878.18 0.8298
178897957.62 0.8298
178897957.62 0.83
179021495.11 0.83
179021495.11 0.8302
179185033.56 0.8302
179185033.56 0.8304
179281704.25 0.8304
179281704.25 0.8306
179301794.06 0.8306
179301794.06 0.8308
179491264.26 0.8308
179491264.26 0.831
179546213.81 0.831
179546213.81 0.8312
179609689.05 0.8312
179609689.05 0.8314
179659441.32 0.8314
179659441.32 0.8316
179673108.78 0.8316
179673108.78 0.8318
179803614.91 0.8318
179803614.91 0.832
179851584.53 0.832
179851584.53 0.8322
179897728.21 0.8322
179897728.21 0.8324
179936999.86 0.8324
179936999.86 0.8326
180041867.23 0.8326
180041867.23 0.8328
180050304.78 0.8328
180050304.78 0.833
180327865.92 0.833
180327865.92 0.8332
180612024.6 0.8332
180612024.6 0.8334
180741842.84 0.8334
180741842.84 0.8336
180787365.1 0.8336
180787365.1 0.8338
180849856.84 0.8338
180849856.84 0.834
180882201.2 0.834
180882201.2 0.8342
181098392.05 0.8342
181098392.05 0.8344
181180359.33 0.8344
181180359.33 0.8346
181457967.5 0.8346
181457967.5 0.8348
181497171.77 0.8348
181497171.77 0.835
181532908.35 0.835
181532908.35 0.8352
181537867.68 0.8352
181537867.68 0.8354
181644560.75 0.8354
181644560.75 0.8356
181798011.02 0.8356
181798011.02 0.8358
182063642.94 0.8358
182063642.94 0.836
182218680.15 0.836
182218680.15 0.8362
182256941.84 0.8362
182256941.84 0.8364
182438630.11 0.8364
182438630.11 0.8366
182572338.87 0.8366
182572338.87 0.8368
182637791.25 0.8368
182637791.25 0.837
183046886.37 0.837
183046886.37 0.8372
183207783.63 0.8372
183207783.63 0.8374
183227267.03 0.8374
183227267.03 0.8376
183259989.16 0.8376
183259989.16 0.8378
183581599.84 0.8378
183581599.84 0.838
183617436.16 0.838
183617436.16 0.8382
183628001.34 0.8382
183628001.34 0.8384
183911114.6 0.8384
183911114.6 0.8386
184112615.27 0.8386
184112615.27 0.8388
184271033.27 0.8388
184271033.27 0.839
184300153.69 0.839
184300153.69 0.8392
184358619.22 0.8392
184358619.22 0.8394
184438934.33 0.8394
184438934.33 0.8396
184464949.61 0.8396
184464949.61 0.8398
184475434.09 0.8398
184475434.09 0.84
184761134.57 0.84
184761134.57 0.8402
184762719.14 0.8402
184762719.14 0.8404
184779397.25 0.8404
184779397.25 0.8406
184901017.59 0.8406
184901017.59 0.8408
184903853.45 0.8408
184903853.45 0.841
184923831.66 0.841
184923831.66 0.8412
185002279.49 0.8412
185002279.49 0.8414
185346181.16 0.8414
185346181.16 0.8416
185377765.73 0.8416
185377765.73 0.8418
185392542.26 0.8418
185392542.26 0.842
185439118.2 0.842
185439118.2 0.8422
185463987.73 0.8422
185463987.73 0.8424
185481794.08 0.8424
185481794.08 0.8426
185512077.36 0.8426
185512077.36 0.8428
185540853.02 0.8428
185540853.02 0.843
185605449.5 0.843
185605449.5 0.8432
185645842.79 0.8432
185645842.79 0.8434
185700973.87 0.8434
185700973.87 0.8436
185938208.55 0.8436
185938208.55 0.8438
186051386.25 0.8438
186051386.25 0.844
186185712.81 0.844
186185712.81 0.8442
186392831.39 0.8442
186392831.39 0.8444
186404916.81 0.8444
186404916.81 0.8446
186465612.55 0.8446
186465612.55 0.8448
186552219.41 0.8448
186552219.41 0.845
186721405.06 0.845
186721405.06 0.8452
186754741.02 0.8452
186754741.02 0.8454
186793085.62 0.8454
186793085.62 0.8456
186838588.33 0.8456
186838588.33 0.8458
187060155.16 0.8458
187060155.16 0.846
187124654.06 0.846
187124654.06 0.8462
187166423.38 0.8462
187166423.38 0.8464
187177033.64 0.8464
187177033.64 0.8466
187354134.4 0.8466
187354134.4 0.8468
187361008.91 0.8468
187361008.91 0.847
187386294.34 0.847
187386294.34 0.8472
187542292.76 0.8472
187542292.76 0.8474
187551398.68 0.8474
187551398.68 0.8476
187593959.73 0.8476
187593959.73 0.8478
187744040.43 0.8478
187744040.43 0.848
187862826.74 0.848
187862826.74 0.8482
187884918.22 0.8482
187884918.22 0.8484
188048432.37 0.8484
188048432.37 0.8486
188059444.07 0.8486
188059444.07 0.8488
188064581.94 0.8488
188064581.94 0.849
188138055.99 0.849
188138055.99 0.8492
188159144.89 0.8492
188159144.89 0.8494
188308246.4 0.8494
188308246.4 0.8496
188346290.04 0.8496
188346290.04 0.8498
188357991.48 0.8498
188357991.48 0.85
188480323.3 0.85
188480323.3 0.8502
188580938.29 0.8502
188580938.29 0.8504
188599575.15 0.8504
188599575.15 0.8506
188742950.19 0.8506
188742950.19 0.8508
188765976.95 0.8508
188765976.95 0.851
188798884.63 0.851
188798884.63 0.8512
188838815.76 0.8512
188838815.76 0.8514
188890513.9 0.8514
188890513.9 0.8516
189057018.93 0.8516
189057018.93 0.8518
189073873.59 0.8518
189073873.59 0.852
189101885.27 0.852
189101885.27 0.8522
189211532.9 0.8522
189211532.9 0.8524
189269498.53 0.8524
189269498.53 0.8526
189360764.88 0.8526
189360764.88 0.8528
189367616.93 0.8528
189367616.93 0.853
189462374.95 0.853
189462374.95 0.8532
189544252.96 0.8532
189544252.96 0.8534
189580945.59 0.8534
189580945.59 0.8536
189667315.46 0.8536
189667315.46 0.8538
189822531.93 0.8538
189822531.93 0.854
189909107.91 0.854
189909107.91 0.8542
189926151.51 0.8542
189926151.51 0.8544
190031653.44 0.8544
190031653.44 0.8546
190169264.56 0.8546
190169264.56 0.8548
190201116.99 0.8548
190201116.99 0.855
190214025.72 0.855
190214025.72 0.8552
190367970.61 0.8552
190367970.61 0.8554
190514254.48 0.8554
190514254.48 0.8556
190592554.97 0.8556
190592554.97 0.8558
190749431.11 0.8558
190749431.11 0.856
190885297.08 0.856
190885297.08 0.8562
190938052.56 0.8562
190938052.56 0.8564
191215427.27 0.8564
191215427.27 0.8566
191411671.25 0.8566
191411671.25 0.8568
191503348.78 0.8568
191503348.78 0.857
191601533.76 0.857
191601533.76 0.8572
191607409.42 0.8572
191607409.42 0.8574
191610622.04 0.8574
191610622.04 0.8576
191713702.97 0.8576
191713702.97 0.8578
191837074.34 0.8578
191837074.34 0.858
191838949.69 0.858
191838949.69 0.8582
191942893.82 0.8582
191942893.82 0.8584
192072123.52 0.8584
192072123.52 0.8586
192077017.16 0.8586
192077017.16 0.8588
192286674.21 0.8588
192286674.21 0.859
192334027.26 0.859
192334027.26 0.8592
192442597.9 0.8592
192442597.9 0.8594
192542881.08 0.8594
192542881.08 0.8596
192577009.49 0.8596
192577009.49 0.8598
192620579.89 0.8598
192620579.89 0.86
192651331.04 0.86
192651331.04 0.8602
192724132.19 0.8602
192724132.19 0.8604
192738895.48 0.8604
192738895.48 0.8606
192747212.99 0.8606
192747212.99 0.8608
192771404.91 0.8608
192771404.91 0.861
193154351.95 0.861
193154351.95 0.8612
193161773.27 0.8612
193161773.27 0.8614
193341402.85 0.8614
193341402.85 0.8616
193360738.62 0.8616
193360738.62 0.8618
193567354.77 0.8618
193567354.77 0.862
193667811.81 0.862
193667811.81 0.8622
193680213.07 0.8622
193680213.07 0.8624
193754332.43 0.8624
193754332.43 0.8626
193821735.74 0.8626
193821735.74 0.8628
193852413.86 0.8628
193852413.86 0.863
193885597.7 0.863
193885597.7 0.8632
193945721.05 0.8632
193945721.05 0.8634
194203974.13 0.8634
194203974.13 0.8636
194245914.88 0.8636
194245914.88 0.8638
194363604.74 0.8638
194363604.74 0.864
194370401.69 0.864
194370401.69 0.8642
194382700.94 0.8642
194382700.94 0.8644
194395210.94 0.8644
194395210.94 0.8646
194497392.03 0.8646
194497392.03 0.8648
194575530.71 0.8648
194575530.71 0.865
194579756.56 0.865
194579756.56 0.8652
194671502.96 0.8652
194671502.96 0.8654
194710264.14 0.8654
194710264.14 0.8656
194815974.2 0.8656
194815974.2 0.8658
194907586.96 0.8658
194907586.96 0.866
194917438.66 0.866
194917438.66 0.8662
195119996.43 0.8662
195119996.43 0.8664
195271373.37 0.8664
195271373.37 0.8666
195365689.54 0.8666
195365689.54 0.8668
195430146.28 0.8668
195430146.28 0.867
195587532.48 0.867
195587532.48 0.8672
195595304.83 0.8672
195595304.83 0.8674
195722940.84 0.8674
195722940.84 0.8676
195816858.23 0.8676
195816858.23 0.8678
195877505.94 0.8678
195877505.94 0.868
196123971.3 0.868
196123971.3 0.8682
196310528.14 0.8682
196310528.14 0.8684
196372725.52 0.8684
196372725.52 0.8686
196560314.3 0.8686
196560314.3 0.8688
196798399.8 0.8688
196798399.8 0.869
196863573.37 0.869
196863573.37 0.8692
196977359.81 0.8692
196977359.81 0.8694
197000487.78 0.8694
197000487.78 0.8696
197070444.96 0.8696
197070444.96 0.8698
197128324.79 0.8698
197128324.79 0.87
197323154.11 0.87
197323154.11 0.8702
197335449.56 0.8702
197335449.56 0.8704
197336455.53 0.8704
197336455.53 0.8706
197653665.65 0.8706
197653665.65 0.8708
197730674.8 0.8708
197730674.8 0.871
197767794.14 0.871
197767794.14 0.8712
197784951.52 0.8712
197784951.52 0.8714
197954664.64 0.8714
197954664.64 0.8716
198197335.82 0.8716
198197335.82 0.8718
198520066.05 0.8718
198520066.05 0.872
198578749.88 0.872
198578749.88 0.8722
198791984.61 0.8722
198791984.61 0.8724
198868722.52 0.8724
198868722.52 0.8726
198887481.23 0.8726
198887481.23 0.8728
199066371.04 0.8728
199066371.04 0.873
199081612.18 0.873
199081612.18 0.8732
199083282.63 0.8732
199083282.63 0.8734
199100926.55 0.8734
199100926.55 0.8736
199147893.38 0.8736
199147893.38 0.8738
199189547.58 0.8738
199189547.58 0.874
199238073.1 0.874
199238073.1 0.8742
199290939.84 0.8742
199290939.84 0.8744
199437965.25 0.8744
199437965.25 0.8746
199732551.17 0.8746
199732551.17 0.8748
199762841.37 0.8748
199762841.37 0.875
199794939.92 0.875
199794939.92 0.8752
199797287.28 0.8752
199797287.28 0.8754
199989494.02 0.8754
199989494.02 0.8756
200069682.74 0.8756
200069682.74 0.8758
200120402.54 0.8758
200120402.54 0.876
200149797.12 0.876
200149797.12 0.8762
200463225.39 0.8762
200463225.39 0.8764
200849783.08 0.8764
200849783.08 0.8766
200968416.28 0.8766
200968416.28 0.8768
200977694.84 0.8768
200977694.84 0.877
201148452.79 0.877
201148452.79 0.8772
201167585.17 0.8772
201167585.17 0.8774
201407862.61 0.8774
201407862.61 0.8776
201450335.41 0.8776
201450335.41 0.8778
201723570.52 0.8778
201723570.52 0.878
201776079.18 0.878
201776079.18 0.8782
201828309.36 0.8782
201828309.36 0.8784
201939128.62 0.8784
201939128.62 0.8786
202127692.22 0.8786
202127692.22 0.8788
202132762.36 0.8788
202132762.36 0.879
202261849.85 0.879
202261849.85 0.8792
202341185.96 0.8792
202341185.96 0.8794
202648988.68 0.8794
202648988.68 0.8796
202707877.76 0.8796
202707877.76 0.8798
202974267.32 0.8798
202974267.32 0.88
203117635.69 0.88
203117635.69 0.8802
203157521.02 0.8802
203157521.02 0.8804
203537576.53 0.8804
203537576.53 0.8806
203601333.31 0.8806
203601333.31 0.8808
203611108.15 0.8808
203611108.15 0.881
203620683.28 0.881
203620683.28 0.8812
203640449.74 0.8812
203640449.74 0.8814
203820155.49 0.8814
203820155.49 0.8816
203885038.0 0.8816
203885038.0 0.8818
204008339.04 0.8818
204008339.04 0.882
204088215.74 0.882
204088215.74 0.8822
204301663.44 0.8822
204301663.44 0.8824
204316973.73 0.8824
204316973.73 0.8826
204357257.72 0.8826
204357257.72 0.8828
204365730.76 0.8828
204365730.76 0.883
204458155.36 0.883
204458155.36 0.8832
204468802.71 0.8832
204468802.71 0.8834
204486782.69 0.8834
204486782.69 0.8836
204569039.41 0.8836
204569039.41 0.8838
204628849.72 0.8838
204628849.72 0.884
204764196.18 0.884
204764196.18 0.8842
205036460.83 0.8842
205036460.83 0.8844
205052107.44 0.8844
205052107.44 0.8846
205350313.97 0.8846
205350313.97 0.8848
205947489.27 0.8848
205947489.27 0.885
206055197.29 0.885
206055197.29 0.8852
206331672.01 0.8852
206331672.01 0.8854
206361159.58 0.8854
206361159.58 0.8856
206682145.79 0.8856
206682145.79 0.8858
206871409.52 0.8858
206871409.52 0.886
207092412.78 0.886
207092412.78 0.8862
207093125.14 0.8862
207093125.14 0.8864
207165583.48 0.8864
207165583.48 0.8866
207218804.85 0.8866
207218804.85 0.8868
207293417.46 0.8868
207293417.46 0.887
207326205.52 0.887
207326205.52 0.8872
207565022.92 0.8872
207565022.92 0.8874
207609038.66 0.8874
207609038.66 0.8876
207727606.09 0.8876
207727606.09 0.8878
207733944.08 0.8878
207733944.08 0.888
207768720.96 0.888
207768720.96 0.8882
207769043.93 0.8882
207769043.93 0.8884
207868972.67 0.8884
207868972.67 0.8886
208082734.23 0.8886
208082734.23 0.8888
208132503.83 0.8888
208132503.83 0.889
208189350.11 0.889
208189350.11 0.8892
208441456.57 0.8892
208441456.57 0.8894
208495399.09 0.8894
208495399.09 0.8896
208520285.57 0.8896
208520285.57 0.8898
208653956.33 0.8898
208653956.33 0.89
208788507.52 0.89
208788507.52 0.8902
208795443.88 0.8902
208795443.88 0.8904
208968949.13 0.8904
208968949.13 0.8906
209047764.31 0.8906
209047764.31 0.8908
209314925.09 0.8908
209314925.09 0.891
209375883.66 0.891
209375883.66 0.8912
209473387.67 0.8912
209473387.67 0.8914
209583637.5 0.8914
209583637.5 0.8916
209740598.04 0.8916
209740598.04 0.8918
209854741.82 0.8918
209854741.82 0.892
210002968.1 0.892
210002968.1 0.8922
210116926.29 0.8922
210116926.29 0.8924
210341862.02 0.8924
210341862.02 0.8926
210453283.48 0.8926
210453283.48 0.8928
210455865.89 0.8928
210455865.89 0.893
210482582.31 0.893
210482582.31 0.8932
210554533.41 0.8932
210554533.41 0.8934
210723875.77 0.8934
210723875.77 0.8936
210815148.92 0.8936
210815148.92 0.8938
211036525.41 0.8938
211036525.41 0.894
211133236.2 0.894
211133236.2 0.8942
211170350.56 0.8942
211170350.56 0.8944
211189308.59 0.8944
211189308.59 0.8946
211450671.97 0.8946
211450671.97 0.8948
211497964.89 0.8948
211497964.89 0.895
211643980.08 0.895
211643980.08 0.8952
211900077.15 0.8952
211900077.15 0.8954
212164474.67 0.8954
212164474.67 0.8956
212289330.11 0.8956
212289330.11 0.8958
212350797.76 0.8958
212350797.76 0.896
212351068.83 0.896
212351068.83 0.8962
212373159.78 0.8962
212373159.78 0.8964
212620578.14 0.8964
212620578.14 0.8966
212721587.8 0.8966
212721587.8 0.8968
212921127.91 0.8968
212921127.91 0.897
213026516.29 0.897
213026516.29 0.8972
213135779.93 0.8972
213135779.93 0.8974
213336130.75 0.8974
213336130.75 0.8976
213443934.46 0.8976
213443934.46 0.8978
213794682.35 0.8978
213794682.35 0.898
213935858.01 0.898
213935858.01 0.8982
214041293.89 0.8982
214041293.89 0.8984
214166688.48 0.8984
214166688.48 0.8986
214191621.72 0.8986
214191621.72 0.8988
214715004.17 0.8988
214715004.17 0.899
214876500.74 0.899
214876500.74 0.8992
214907464.08 0.8992
214907464.08 0.8994
214951120.73 0.8994
214951120.73 0.8996
215007747.93 0.8996
215007747.93 0.8998
215098221.58 0.8998
215098221.58 0.9
215155197.38 0.9
215155197.38 0.9002
215174083.97 0.9002
215174083.97 0.9004
215256064.36 0.9004
215256064.36 0.9006
215528253.27 0.9006
215528253.27 0.9008
215867282.82 0.9008
215867282.82 0.901
215870880.73 0.901
215870880.73 0.9012
215976443.6 0.9012
215976443.6 0.9014
216026070.03 0.9014
216026070.03 0.9016
216068451.86 0.9016
216068451.86 0.9018
216198277.33 0.9018
216198277.33 0.902
216238083.19 0.902
216238083.19 0.9022
216602278.84 0.9022
216602278.84 0.9024
216756599.56 0.9024
216756599.56 0.9026
216995774.48 0.9026
216995774.48 0.9028
217009204.9 0.9028
217009204.9 0.903
217512799.28 0.903
217512799.28 0.9032
217538911.77 0.9032
217538911.77 0.9034
218355269.6 0.9034
218355269.6 0.9036
218367362.11 0.9036
218367362.11 0.9038
218568175.62 0.9038
218568175.62 0.904
218746523.79 0.904
218746523.79 0.9042
218897314.93 0.9042
218897314.93 0.9044
218926282.03 0.9044
218926282.03 0.9046
218941367.78 0.9046
218941367.78 0.9048
218945336.45 0.9048
218945336.45 0.905
218970356.11 0.905
218970356.11 0.9052
218982573.18 0.9052
218982573.18 0.9054
219008285.07 0.9054
219008285.07 0.9056
219025590.3 0.9056
219025590.3 0.9058
219192833.29 0.9058
219192833.29 0.906
219270281.07 0.906
219270281.07 0.9062
219298092.33 0.9062
219298092.33 0.9064
219330095.94 0.9064
219330095.94 0.9066
219676294.29 0.9066
219676294.29 0.9068
219781401.97 0.9068
219781401.97 0.907
219785548.96 0.907
219785548.96 0.9072
219988262.92 0.9072
219988262.92 0.9074
220138093.73 0.9074
220138093.73 0.9076
220343026.57 0.9076
220343026.57 0.9078
220481950.78 0.9078
220481950.78 0.908
220577213.15 0.908
220577213.15 0.9082
220867490.71 0.9082
220867490.71 0.9084
220877175.06 0.9084
220877175.06 0.9086
220924714.05 0.9086
220924714.05 0.9088
220932210.58 0.9088
220932210.58 0.909
221154678.93 0.909
221154678.93 0.9092
221202808.33 0.9092
221202808.33 0.9094
221468462.28 0.9094
221468462.28 0.9096
221811892.9 0.9096
221811892.9 0.9098
221847024.2 0.9098
221847024.2 0.91
221847941.87 0.91
221847941.87 0.9102
222449134.36 0.9102
222449134.36 0.9104
222526377.78 0.9104
222526377.78 0.9106
222660223.08 0.9106
222660223.08 0.9108
222851548.52 0.9108
222851548.52 0.911
222886521.47 0.911
222886521.47 0.9112
222894045.81 0.9112
222894045.81 0.9114
223226886.88 0.9114
223226886.88 0.9116
223238865.25 0.9116
223238865.25 0.9118
223278410.22 0.9118
223278410.22 0.912
223279553.79 0.912
223279553.79 0.9122
223632237.41 0.9122
223632237.41 0.9124
223867976.34 0.9124
223867976.34 0.9126
224017364.14 0.9126
224017364.14 0.9128
224033144.05 0.9128
224033144.05 0.913
224070516.88 0.913
224070516.88 0.9132
224314585.45 0.9132
224314585.45 0.9134
224349703.74 0.9134
224349703.74 0.9136
224468499.23 0.9136
224468499.23 0.9138
224527973.32 0.9138
224527973.32 0.914
224571975.15 0.914
224571975.15 0.9142
224644414.85 0.9142
224644414.85 0.9144
224677282.47 0.9144
224677282.47 0.9146
224891127.65 0.9146
224891127.65 0.9148
224998053.06 0.9148
224998053.06 0.915
225131164.81 0.915
225131164.81 0.9152
225150508.93 0.9152
225150508.93 0.9154
225212733.22 0.9154
225212733.22 0.9156
225240070.83 0.9156
225240070.83 0.9158
225509061.6 0.9158
225509061.6 0.916
225736398.18 0.916
225736398.18 0.9162
225822827.14 0.9162
225822827.14 0.9164
225859271.09 0.9164
225859271.09 0.9166
225868713.07 0.9166
225868713.07 0.9168
226362053.12 0.9168
226362053.12 0.917
226429876.26 0.917
226429876.26 0.9172
226564660.46 0.9172
226564660.46 0.9174
226890875.61 0.9174
226890875.61 0.9176
227134310.39 0.9176
227134310.39 0.9178
227174069.46 0.9178
227174069.46 0.918
227267547.44 0.918
227267547.44 0.9182
227362831.41 0.9182
227362831.41 0.9184
227470063.25 0.9184
227470063.25 0.9186
227500837.46 0.9186
227500837.46 0.9188
227537782.31 0.9188
227537782.31 0.919
227751658.22 0.919
227751658.22 0.9192
228083039.44 0.9192
228083039.44 0.9194
228527977.44 0.9194
228527977.44 0.9196
228865482.55 0.9196
228865482.55 0.9198
228973712.84 0.9198
228973712.84 0.92
229021078.72 0.92
229021078.72 0.9202
229272521.7 0.9202
229272521.7 0.9204
229399334.22 0.9204
229399334.22 0.9206
230077599.55 0.9206
230077599.55 0.9208
230209562.85 0.9208
230209562.85 0.921
230282749.04 0.921
230282749.04 0.9212
230435324.62 0.9212
230435324.62 0.9214
230865801.84 0.9214
230865801.84 0.9216
230971164.24 0.9216
230971164.24 0.9218
231224482.84 0.9218
231224482.84 0.922
231468952.85 0.922
231468952.85 0.9222
231638725.94 0.9222
231638725.94 0.9224
231974285.63 0.9224
231974285.63 0.9226
232171154.75 0.9226
232171154.75 0.9228
232652278.37 0.9228
232652278.37 0.923
232756202.29 0.923
232756202.29 0.9232
233160150.51 0.9232
233160150.51 0.9234
233289711.69 0.9234
233289711.69 0.9236
233382755.67 0.9236
233382755.67 0.9238
233542648.22 0.9238
233542648.22 0.924
233606876.28 0.924
233606876.28 0.9242
233706125.26 0.9242
233706125.26 0.9244
233746471.99 0.9244
233746471.99 0.9246
234104067.68 0.9246
234104067.68 0.9248
234136854.4 0.9248
234136854.4 0.925
234587483.49 0.925
234587483.49 0.9252
234742728.31 0.9252
234742728.31 0.9254
235145418.26 0.9254
235145418.26 0.9256
235175853.62 0.9256
235175853.62 0.9258
235743461.87 0.9258
235743461.87 0.926
235854650.28 0.926
235854650.28 0.9262
236126626.84 0.9262
236126626.84 0.9264
236443077.08 0.9264
236443077.08 0.9266
236585712.08 0.9266
236585712.08 0.9268
236834628.58 0.9268
236834628.58 0.927
236877236.06 0.927
236877236.06 0.9272
236933284.48 0.9272
236933284.48 0.9274
237199229.92 0.9274
237199229.92 0.9276
237566037.68 0.9276
237566037.68 0.9278
237768781.63 0.9278
237768781.63 0.928
237859869.0 0.928
237859869.0 0.9282
237944713.92 0.9282
237944713.92 0.9284
237981358.59 0.9284
237981358.59 0.9286
238067348.87 0.9286
238067348.87 0.9288
238140045.97 0.9288
238140045.97 0.929
238284710.1 0.929
238284710.1 0.9292
238335921.79 0.9292
238335921.79 0.9294
238390175.89 0.9294
238390175.89 0.9296
238467813.58 0.9296
238467813.58 0.9298
238566145.37 0.9298
238566145.37 0.93
238781360.4 0.93
238781360.4 0.9302
238897621.94 0.9302
238897621.94 0.9304
239123823.56 0.9304
239123823.56 0.9306
240260921.93 0.9306
240260921.93 0.9308
240525808.75 0.9308
240525808.75 0.931
240584830.8 0.931
240584830.8 0.9312
240724406.8 0.9312
240724406.8 0.9314
241360037.44 0.9314
241360037.44 0.9316
241370839.43 0.9316
241370839.43 0.9318
242023751.54 0.9318
242023751.54 0.932
242344275.58 0.932
242344275.58 0.9322
242397418.78 0.9322
242397418.78 0.9324
242505947.95 0.9324
242505947.95 0.9326
242583328.4 0.9326
242583328.4 0.9328
242668887.55 0.9328
242668887.55 0.933
242720762.65 0.933
242720762.65 0.9332
242740283.68 0.9332
242740283.68 0.9334
242760248.29 0.9334
242760248.29 0.9336
242799313.65 0.9336
242799313.65 0.9338
243457491.22 0.9338
243457491.22 0.934
243575074.44 0.934
243575074.44 0.9342
243721183.13 0.9342
243721183.13 0.9344
243933428.63 0.9344
243933428.63 0.9346
244657729.45 0.9346
244657729.45 0.9348
244858347.31 0.9348
244858347.31 0.935
244904775.82 0.935
244904775.82 0.9352
245408536.61 0.9352
245408536.61 0.9354
246143936.17 0.9354
246143936.17 0.9356
246403113.89 0.9356
246403113.89 0.9358
246652521.59 0.9358
246652521.59 0.936
246661460.01 0.936
246661460.01 0.9362
246664810.07 0.9362
246664810.07 0.9364
246712397.66 0.9364
246712397.66 0.9366
246956903.66 0.9366
246956903.66 0.9368
247050519.04 0.9368
247050519.04 0.937
247183040.21 0.937
247183040.21 0.9372
247187979.29 0.9372
247187979.29 0.9374
247402066.0 0.9374
247402066.0 0.9376
247431785.16 0.9376
247431785.16 0.9378
247464121.35 0.9378
247464121.35 0.938
247471464.2 0.938
247471464.2 0.9382
248226189.96 0.9382
248226189.96 0.9384
248292538.59 0.9384
248292538.59 0.9386
248452351.11 0.9386
248452351.11 0.9388
249002365.8 0.9388
249002365.8 0.939
249118019.0 0.939
249118019.0 0.9392
249120350.45 0.9392
249120350.45 0.9394
249334729.24 0.9394
249334729.24 0.9396
249362728.97 0.9396
249362728.97 0.9398
249554468.93 0.9398
249554468.93 0.94
249707139.2 0.94
249707139.2 0.9402
249858958.56 0.9402
249858958.56 0.9404
250076138.23 0.9404
250076138.23 0.9406
250156076.7 0.9406
250156076.7 0.9408
250412462.3 0.9408
250412462.3 0.941
250471221.4 0.941
250471221.4 0.9412
250736967.93 0.9412
250736967.93 0.9414
251079794.63 0.9414
251079794.63 0.9416
251332450.86 0.9416
251332450.86 0.9418
251333047.68 0.9418
251333047.68 0.942
251436765.16 0.942
251436765.16 0.9422
251442498.11 0.9422
251442498.11 0.9424
251535550.88 0.9424
251535550.88 0.9426
251890638.69 0.9426
251890638.69 0.9428
252105621.13 0.9428
252105621.13 0.943
252154690.21 0.943
252154690.21 0.9432
252539167.82 0.9432
252539167.82 0.9434
252561928.69 0.9434
252561928.69 0.9436
252710002.73 0.9436
252710002.73 0.9438
252775207.84 0.9438
252775207.84 0.944
252902877.09 0.944
252902877.09 0.9442
253337356.82 0.9442
253337356.82 0.9444
253579513.31 0.9444
253579513.31 0.9446
254095574.74 0.9446
254095574.74 0.9448
254562912.64 0.9448
254562912.64 0.945
254809556.72 0.945
254809556.72 0.9452
255110428.12 0.9452
255110428.12 0.9454
255423099.06 0.9454
255423099.06 0.9456
255760477.1 0.9456
255760477.1 0.9458
255949796.15 0.9458
255949796.15 0.946
255961365.32 0.946
255961365.32 0.9462
256807626.03 0.9462
256807626.03 0.9464
257077300.08 0.9464
257077300.08 0.9466
257184604.53 0.9466
257184604.53 0.9468
257299207.44 0.9468
257299207.44 0.947
257750027.07 0.947
257750027.07 0.9472
257867122.52 0.9472
257867122.52 0.9474
257888372.57 0.9474
257888372.57 0.9476
258411277.43 0.9476
258411277.43 0.9478
258656496.01 0.9478
258656496.01 0.948
258990623.91 0.948
258990623.91 0.9482
260002765.05 0.9482
260002765.05 0.9484
260258404.99 0.9484
260258404.99 0.9486
260704364.86 0.9486
260704364.86 0.9488
261038424.92 0.9488
261038424.92 0.949
261190445.42 0.949
261190445.42 0.9492
261483275.17 0.9492
261483275.17 0.9494
261639497.13 0.9494
261639497.13 0.9496
261966806.71 0.9496
261966806.71 0.9498
262030421.18 0.9498
262030421.18 0.95
262524874.62 0.95
262524874.62 0.9502
262546531.61 0.9502
262546531.61 0.9504
262908101.95 0.9504
262908101.95 0.9506
263018870.97 0.9506
263018870.97 0.9508
264256079.03 0.9508
264256079.03 0.951
264493214.46 0.951
264493214.46 0.9512
265068741.58 0.9512
265068741.58 0.9514
265598703.33 0.9514
265598703.33 0.9516
266245776.65 0.9516
266245776.65 0.9518
266305629.24 0.9518
266305629.24 0.952
266367299.18 0.952
266367299.18 0.9522
266385530.88 0.9522
266385530.88 0.9524
266430547.62 0.9524
266430547.62 0.9526
266888193.86 0.9526
266888193.86 0.9528
267380324.03 0.9528
267380324.03 0.953
267481403.89 0.953
267481403.89 0.9532
268359870.32 0.9532
268359870.32 0.9534
268730078.76 0.9534
268730078.76 0.9536
268768686.41 0.9536
268768686.41 0.9538
269041084.38 0.9538
269041084.38 0.954
269277912.18 0.954
269277912.18 0.9542
269303446.1 0.9542
269303446.1 0.9544
269946804.24 0.9544
269946804.24 0.9546
270060305.93 0.9546
270060305.93 0.9548
270125613.91 0.9548
270125613.91 0.955
270187342.47 0.955
270187342.47 0.9552
270949324.87 0.9552
270949324.87 0.9554
271018465.3 0.9554
271018465.3 0.9556
271190255.08 0.9556
271190255.08 0.9558
271243758.39 0.9558
271243758.39 0.956
271503292.42 0.956
271503292.42 0.9562
271693589.62 0.9562
271693589.62 0.9564
271778289.42 0.9564
271778289.42 0.9566
272500124.56 0.9566
272500124.56 0.9568
273082807.47 0.9568
273082807.47 0.957
273812361.98 0.957
273812361.98 0.9572
274576407.39 0.9572
274576407.39 0.9574
274644825.98 0.9574
274644825.98 0.9576
274687870.29 0.9576
274687870.29 0.9578
275062765.16 0.9578
275062765.16 0.958
275326137.55 0.958
275326137.55 0.9582
275744805.75 0.9582
275744805.75 0.9584
275893287.96 0.9584
275893287.96 0.9586
275934621.87 0.9586
275934621.87 0.9588
276177665.35 0.9588
276177665.35 0.959
276733654.6 0.959
276733654.6 0.9592
277210915.42 0.9592
277210915.42 0.9594
277396653.16 0.9594
277396653.16 0.9596
277496774.13 0.9596
277496774.13 0.9598
278512430.4 0.9598
278512430.4 0.96
278562657.82 0.96
278562657.82 0.9602
278876747.41 0.9602
278876747.41 0.9604
279171062.03 0.9604
279171062.03 0.9606
279543243.45 0.9606
279543243.45 0.9608
279911444.74 0.9608
279911444.74 0.961
280324606.19 0.961
280324606.19 0.9612
280657709.84 0.9612
280657709.84 0.9614
280730268.34 0.9614
280730268.34 0.9616
280952149.75 0.9616
280952149.75 0.9618
281101980.5 0.9618
281101980.5 0.962
281949467.56 0.962
281949467.56 0.9622
281956173.91 0.9622
281956173.91 0.9624
282059813.98 0.9624
282059813.98 0.9626
282355211.91 0.9626
282355211.91 0.9628
282477546.54 0.9628
282477546.54 0.963
282705812.77 0.963
282705812.77 0.9632
284260933.25 0.9632
284260933.25 0.9634
284915543.88 0.9634
284915543.88 0.9636
284980263.38 0.9636
284980263.38 0.9638
285076923.01 0.9638
285076923.01 0.964
286772444.69 0.964
286772444.69 0.9642
287237185.75 0.9642
287237185.75 0.9644
287382106.51 0.9644
287382106.51 0.9646
287396658.69 0.9646
287396658.69 0.9648
287548630.23 0.9648
287548630.23 0.965
287822210.66 0.965
287822210.66 0.9652
287904306.54 0.9652
287904306.54 0.9654
288520655.95 0.9654
288520655.95 0.9656
289527706.56 0.9656
289527706.56 0.9658
289592809.15 0.9658
289592809.15 0.966
290455001.27 0.966
290455001.27 0.9662
290480674.99 0.9662
290480674.99 0.9664
291276972.9 0.9664
291276972.9 0.9666
291655093.31 0.9666
291655093.31 0.9668
291723921.62 0.9668
291723921.62 0.967
292127747.06 0.967
292127747.06 0.9672
292478341.36 0.9672
292478341.36 0.9674
292833023.55 0.9674
292833023.55 0.9676
293486162.0 0.9676
293486162.0 0.9678
293738629.57 0.9678
293738629.57 0.968
294360362.74 0.968
294360362.74 0.9682
294972975.26 0.9682
294972975.26 0.9684
295021407.93 0.9684
295021407.93 0.9686
295327248.12 0.9686
295327248.12 0.9688
295708299.58 0.9688
295708299.58 0.969
295854162.0 0.969
295854162.0 0.9692
298260596.53 0.9692
298260596.53 0.9694
298371597.32 0.9694
298371597.32 0.9696
298835255.4 0.9696
298835255.4 0.9698
298999793.59 0.9698
298999793.59 0.97
299412245.07 0.97
299412245.07 0.9702
299446430.83 0.9702
299446430.83 0.9704
300764745.46 0.9704
300764745.46 0.9706
301487435.53 0.9706
301487435.53 0.9708
302099740.73 0.9708
302099740.73 0.971
303216513.12 0.971
303216513.12 0.9712
303794082.22 0.9712
303794082.22 0.9714
304597839.97 0.9714
304597839.97 0.9716
305310930.47 0.9716
305310930.47 0.9718
305498845.35 0.9718
305498845.35 0.972
305788428.59 0.972
305788428.59 0.9722
305985998.55 0.9722
305985998.55 0.9724
307377786.05 0.9724
307377786.05 0.9726
307682623.41 0.9726
307682623.41 0.9728
308127998.63 0.9728
308127998.63 0.973
308766375.18 0.973
308766375.18 0.9732
308828438.7 0.9732
308828438.7 0.9734
308833484.75 0.9734
308833484.75 0.9736
310115601.78 0.9736
310115601.78 0.9738
310178774.0 0.9738
310178774.0 0.974
310348805.55 0.974
310348805.55 0.9742
312004608.71 0.9742
312004608.71 0.9744
312388185.68 0.9744
312388185.68 0.9746
312621076.44 0.9746
312621076.44 0.9748
314178944.32 0.9748
314178944.32 0.975
314899066.17 0.975
314899066.17 0.9752
315781705.43 0.9752
315781705.43 0.9754
316693161.24 0.9754
316693161.24 0.9756
317155452.07 0.9756
317155452.07 0.9758
317234240.36 0.9758
317234240.36 0.976
318565903.86 0.976
318565903.86 0.9762
318730486.31 0.9762
318730486.31 0.9764
319159402.92 0.9764
319159402.92 0.9766
319332595.45 0.9766
319332595.45 0.9768
319601790.78 0.9768
319601790.78 0.977
319848986.73 0.977
319848986.73 0.9772
320431266.6 0.9772
320431266.6 0.9774
320506776.65 0.9774
320506776.65 0.9776
322506360.38 0.9776
322506360.38 0.9778
323583178.69 0.9778
323583178.69 0.978
323678427.93 0.978
323678427.93 0.9782
324593511.93 0.9782
324593511.93 0.9784
326271464.02 0.9784
326271464.02 0.9786
326580566.27 0.9786
326580566.27 0.9788
327159117.88 0.9788
327159117.88 0.979
327180066.7 0.979
327180066.7 0.9792
327482143.29 0.9792
327482143.29 0.9794
327921256.25 0.9794
327921256.25 0.9796
329567036.56 0.9796
329567036.56 0.9798
330067119.48 0.9798
330067119.48 0.98
330981166.7 0.98
330981166.7 0.9802
331036255.56 0.9802
331036255.56 0.9804
331752031.3 0.9804
331752031.3 0.9806
333406029.7 0.9806
333406029.7 0.9808
334873429.81 0.9808
334873429.81 0.981
334937837.36 0.981
334937837.36 0.9812
335262267.08 0.9812
335262267.08 0.9814
336012395.99 0.9814
336012395.99 0.9816
336553192.78 0.9816
336553192.78 0.9818
336778993.71 0.9818
336778993.71 0.982
337526916.12 0.982
337526916.12 0.9822
337811732.24 0.9822
337811732.24 0.9824
341147177.58 0.9824
341147177.58 0.9826
341179912.43 0.9826
341179912.43 0.9828
341793108.74 0.9828
341793108.74 0.983
341949642.13 0.983
341949642.13 0.9832
341997171.24 0.9832
341997171.24 0.9834
344804282.18 0.9834
344804282.18 0.9836
346575312.83 0.9836
346575312.83 0.9838
347251683.57 0.9838
347251683.57 0.984
349363014.12 0.984
349363014.12 0.9842
349923224.53 0.9842
349923224.53 0.9844
352314204.61 0.9844
352314204.61 0.9846
352455587.64 0.9846
352455587.64 0.9848
352466473.34 0.9848
352466473.34 0.985
355866411.08 0.985
355866411.08 0.9852
358085044.22 0.9852
358085044.22 0.9854
360434445.01 0.9854
360434445.01 0.9856
360447988.9 0.9856
360447988.9 0.9858
360753613.49 0.9858
360753613.49 0.986
361989050.26 0.986
361989050.26 0.9862
362719232.25 0.9862
362719232.25 0.9864
363587378.73 0.9864
363587378.73 0.9866
364354821.92 0.9866
364354821.92 0.9868
368231322.46 0.9868
368231322.46 0.987
368325583.04 0.987
368325583.04 0.9872
368424257.71 0.9872
368424257.71 0.9874
368914811.71 0.9874
368914811.71 0.9876
369051299.96 0.9876
369051299.96 0.9878
369269389.96 0.9878
369269389.96 0.988
373763305.21 0.988
373763305.21 0.9882
376050560.75 0.9882
376050560.75 0.9884
378937512.61 0.9884
378937512.61 0.9886
382211813.27 0.9886
382211813.27 0.9888
385362513.34 0.9888
385362513.34 0.989
389934219.63 0.989
389934219.63 0.9892
391596124.67 0.9892
391596124.67 0.9894
391812487.54 0.9894
391812487.54 0.9896
392243834.1 0.9896
392243834.1 0.9898
393242656.52 0.9898
393242656.52 0.99
394967424.54 0.99
394967424.54 0.9902
397073914.92 0.9902
397073914.92 0.9904
399103116.74 0.9904
399103116.74 0.9906
403046048.12 0.9906
403046048.12 0.9908
410274353.6 0.9908
410274353.6 0.991
411090349.07 0.991
411090349.07 0.9912
412478350.16 0.9912
412478350.16 0.9914
412547888.28 0.9914
412547888.28 0.9916
419433995.6 0.9916
419433995.6 0.9918
420595388.91 0.9918
420595388.91 0.992
421342266.39 0.992
421342266.39 0.9922
426881979.39 0.9922
426881979.39 0.9924
427279960.14 0.9924
427279960.14 0.9926
427306045.62 0.9926
427306045.62 0.9928
427956018.08 0.9928
427956018.08 0.993
428807219.82 0.993
428807219.82 0.9932
431119366.2 0.9932
431119366.2 0.9934
439299185.61 0.9934
439299185.61 0.9936
439490332.99 0.9936
439490332.99 0.9938
443525113.89 0.9938
443525113.89 0.994
444386666.61 0.994
444386666.61 0.9942
445734250.75 0.9942
445734250.75 0.9944
448541395.29 0.9944
448541395.29 0.9946
455036917.19 0.9946
455036917.19 0.9948
455641844.68 0.9948
455641844.68 0.995
459518287.27 0.995
459518287.27 0.9952
460952090.12 0.9952
460952090.12 0.9954
461166632.32 0.9954
461166632.32 0.9956
463967971.03 0.9956
463967971.03 0.9958
465420453.14 0.9958
465420453.14 0.996
465969694.18 0.996
465969694.18 0.9962
473603908.04 0.9962
473603908.04 0.9964
474051369.88 0.9964
474051369.88 0.9966
481492540.45 0.9966
481492540.45 0.9968
485763467.15 0.9968
485763467.15 0.997
503568515.58 0.997
503568515.58 0.9972
508753957.68 0.9972
508753957.68 0.9974
528318257.35 0.9974
528318257.35 0.9976
529821723.63 0.9976
529821723.63 0.9978
530258007.59 0.9978
530258007.59 0.998
542381878.23 0.998
542381878.23 0.9982
548426341.11 0.9982
548426341.11 0.9984
551378039.65 0.9984
551378039.65 0.9986
556776339.49 0.9986
556776339.49 0.9988
596365919.24 0.9988
596365919.24 0.999
606730091.89 0.999
606730091.89 0.9992
648930078.65 0.9992
648930078.65 0.9994
688970403.18 0.9994
688970403.18 0.9996
795465898.55 0.9996
795465898.55 0.9998
995652639.21 0.9998
995652639.21 1.0


==> tikz/tables/factor_empirical_survival.csv <==
17283689.47 1.0
17283689.47 0.9998
17904274.32 0.9998
17904274.32 0.9996
18701457.0 0.9996
18701457.0 0.9994
20073804.77 0.9994
20073804.77 0.9992
20402671.87 0.9992
20402671.87 0.999
20474402.1 0.999
20474402.1 0.9988
20521070.39 0.9988
20521070.39 0.9986
20646677.89 0.9986
20646677.89 0.9984
21453959.71 0.9984
21453959.71 0.9982
21482384.94 0.9982
21482384.94 0.998
22103372.87 0.998
22103372.87 0.9978
22109421.37 0.9978
22109421.37 0.9976
22429008.67 0.9976
22429008.67 0.9974
22474212.33 0.9974
22474212.33 0.9972
22683265.03 0.9972
22683265.03 0.997
23375780.18 0.997
23375780.18 0.9968
23505277.17 0.9968
23505277.17 0.9966
23603959.59 0.9966
23603959.59 0.9964
24035532.84 0.9964
24035532.84 0.9962
24402767.81 0.9962
24402767.81 0.996
24525400.05 0.996
24525400.05 0.9958
24653179.9 0.9958
24653179.9 0.9956
24736384.25 0.9956
24736384.25 0.9954
24922205.81 0.9954
24922205.81 0.9952
24934926.94 0.9952
24934926.94 0.995
25133502.09 0.995
25133502.09 0.9948
25161472.28 0.9948
25161472.28 0.9946
25264452.41 0.9946
25264452.41 0.9944
25546178.63 0.9944
25546178.63 0.9942
25745312.18 0.9942
25745312.18 0.994
25819649.04 0.994
25819649.04 0.9938
25861865.98 0.9938
25861865.98 0.9936
26078858.89 0.9936
26078858.89 0.9934
26325266.91 0.9934
26325266.91 0.9932
26931969.24 0.9932
26931969.24 0.993
27188711.3 0.993
27188711.3 0.9928
27484167.48 0.9928
27484167.48 0.9926
27790649.43 0.9926
27790649.43 0.9924
27867272.4 0.9924
27867272.4 0.9922
27905041.49 0.9922
27905041.49 0.992
27932076.09 0.992
27932076.09 0.9918
28374246.86 0.9918
28374246.86 0.9916
28492666.35 0.9916
28492666.35 0.9914
28574330.58 0.9914
28574330.58 0.9912
29222894.71 0.9912
29222894.71 0.991
29231345.86 0.991
29231345.86 0.9908
29279371.14 0.9908
29279371.14 0.9906
29311462.66 0.9906
29311462.66 0.9904
29343648.11 0.9904
29343648.11 0.9902
29390758.89 0.9902
29390758.89 0.99
29513672.72 0.99
29513672.72 0.9898
29544452.02 0.9898
29544452.02 0.9896
29713602.49 0.9896
29713602.49 0.9894
29799759.12 0.9894
29799759.12 0.9892
29918719.76 0.9892
29918719.76 0.989
29981075.61 0.989
29981075.61 0.9888
30015876.86 0.9888
30015876.86 0.9886
30026894.64 0.9886
30026894.64 0.9884
30379034.86 0.9884
30379034.86 0.9882
30561118.8 0.9882
30561118.8 0.988
30597441.76 0.988
30597441.76 0.9878
30853342.28 0.9878
30853342.28 0.9876
30968774.27 0.9876
30968774.27 0.9874
30970871.69 0.9874
30970871.69 0.9872
30984376.7 0.9872
30984376.7 0.987
31127652.35 0.987
31127652.35 0.9868
31330733.26 0.9868
31330733.26 0.9866
31331617.44 0.9866
31331617.44 0.9864
31410630.99 0.9864
31410630.99 0.9862
31449286.54 0.9862
31449286.54 0.986
31467519.88 0.986
31467519.88 0.9858
31562679.54 0.9858
31562679.54 0.9856
31567585.94 0.9856
31567585.94 0.9854
31579107.85 0.9854
31579107.85 0.9852
31596080.89 0.9852
31596080.89 0.985
31596982.96 0.985
31596982.96 0.9848
31601932.11 0.9848
31601932.11 0.9846
31693220.65 0.9846
31693220.65 0.9844
31743393.41 0.9844
31743393.41 0.9842
32002591.06 0.9842
32002591.06 0.984
32013964.57 0.984
32013964.57 0.9838
32689711.63 0.9838
32689711.63 0.9836
32707883.27 0.9836
32707883.27 0.9834
32757163.84 0.9834
32757163.84 0.9832
32851836.52 0.9832
32851836.52 0.983
32858885.99 0.983
32858885.99 0.9828
32932269.76 0.9828
32932269.76 0.9826
33081175.52 0.9826
33081175.52 0.9824
33120189.5 0.9824
33120189.5 0.9822
33164841.25 0.9822
33164841.25 0.982
33370129.23 0.982
33370129.23 0.9818
33371080.93 0.9818
33371080.93 0.9816
33422728.34 0.9816
33422728.34 0.9814
33470950.0 0.9814
33470950.0 0.9812
33549553.08 0.9812
33549553.08 0.981
33655830.47 0.981
33655830.47 0.9808
33711624.73 0.9808
33711624.73 0.9806
33712619.06 0.9806
33712619.06 0.9804
33745648.93 0.9804
33745648.93 0.9802
33784386.82 0.9802
33784386.82 0.98
33789353.47 0.98
33789353.47 0.9798
33820586.75 0.9798
33820586.75 0.9796
33849546.63 0.9796
33849546.63 0.9794
33868639.01 0.9794
33868639.01 0.9792
34002792.63 0.9792
34002792.63 0.979
34149075.99 0.979
34149075.99 0.9788
34174805.53 0.9788
34174805.53 0.9786
34186022.72 0.9786
34186022.72 0.9784
34189529.99 0.9784
34189529.99 0.9782
34259237.6 0.9782
34259237.6 0.978
34377551.83 0.978
34377551.83 0.9778
34523364.35 0.9778
34523364.35 0.9776
34556652.6 0.9776
34556652.6 0.9774
34604967.25 0.9774
34604967.25 0.9772
34617302.95 0.9772
34617302.95 0.977
34687443.84 0.977
34687443.84 0.9768
34745839.72 0.9768
34745839.72 0.9766
35006570.0 0.9766
35006570.0 0.9764
35041210.34 0.9764
35041210.34 0.9762
35042228.42 0.9762
35042228.42 0.976
35045250.71 0.976
35045250.71 0.9758
35092101.13 0.9758
35092101.13 0.9756
35109995.67 0.9756
35109995.67 0.9754
35129474.06 0.9754
35129474.06 0.9752
35269998.15 0.9752
35269998.15 0.975
35353463.92 0.975
35353463.92 0.9748
35451066.77 0.9748
35451066.77 0.9746
35486298.27 0.9746
35486298.27 0.9744
35495803.55 0.9744
35495803.55 0.9742
35668361.6 0.9742
35668361.6 0.974
35699337.18 0.974
35699337.18 0.9738
35699798.43 0.9738
35699798.43 0.9736
35732135.66 0.9736
35732135.66 0.9734
36100730.85 0.9734
36100730.85 0.9732
36142471.38 0.9732
36142471.38 0.973
36156196.84 0.973
36156196.84 0.9728
36166124.1 0.9728
36166124.1 0.9726
36245626.01 0.9726
36245626.01 0.9724
36323892.86 0.9724
36323892.86 0.9722
36338764.17 0.9722
36338764.17 0.972
36350105.37 0.972
36350105.37 0.9718
36424774.71 0.9718
36424774.71 0.9716
36430884.99 0.9716
36430884.99 0.9714
36545399.15 0.9714
36545399.15 0.9712
36665230.32 0.9712
36665230.32 0.971
36680127.73 0.971
36680127.73 0.9708
36741677.93 0.9708
36741677.93 0.9706
36760122.03 0.9706
36760122.03 0.9704
36799475.3 0.9704
36799475.3 0.9702
36850349.8 0.9702
36850349.8 0.97
36864231.32 0.97
36864231.32 0.9698
36941086.29 0.9698
36941086.29 0.9696
36980387.41 0.9696
36980387.41 0.9694
37013286.19 0.9694
37013286.19 0.9692
37115940.39 0.9692
37115940.39 0.969
37238709.14 0.969
37238709.14 0.9688
37465655.11 0.9688
37465655.11 0.9686
37506998.15 0.9686
37506998.15 0.9684
37605285.39 0.9684
37605285.39 0.9682
37650167.22 0.9682
37650167.22 0.968
37767598.44 0.968
37767598.44 0.9678
37973600.45 0.9678
37973600.45 0.9676
37996684.59 0.9676
37996684.59 0.9674
38030479.23 0.9674
38030479.23 0.9672
38050610.32 0.9672
38050610.32 0.967
38163752.33 0.967
38163752.33 0.9668
38200761.16 0.9668
38200761.16 0.9666
38323485.82 0.9666
38323485.82 0.9664
38438039.96 0.9664
38438039.96 0.9662
38452382.23 0.9662
38452382.23 0.966
38559103.21 0.966
38559103.21 0.9658
38722404.05 0.9658
38722404.05 0.9656
38730559.39 0.9656
38730559.39 0.9654
38734576.34 0.9654
38734576.34 0.9652000000000001
38840638.04 0.9652000000000001
38840638.04 0.965
39039217.75 0.965
39039217.75 0.9648
39111963.95 0.9648
39111963.95 0.9646
39178145.64 0.9646
39178145.64 0.9644
39294991.34 0.9644
39294991.34 0.9642
39335535.76 0.9642
39335535.76 0.964
39503900.44 0.964
39503900.44 0.9638
39506033.39 0.9638
39506033.39 0.9636
39525299.98 0.9636
39525299.98 0.9634
39533400.19 0.9634
39533400.19 0.9632000000000001
39776160.87 0.9632000000000001
39776160.87 0.963
39796018.34 0.963
39796018.34 0.9628
39799127.09 0.9628
39799127.09 0.9626
39835452.18 0.9626
39835452.18 0.9624
39861471.49 0.9624
39861471.49 0.9621999999999999
39935270.32 0.9621999999999999
39935270.32 0.962
39953442.41 0.962
39953442.41 0.9618
40010545.69 0.9618
40010545.69 0.9616
40013938.22 0.9616
40013938.22 0.9614
40084965.16 0.9614
40084965.16 0.9612
40094585.07 0.9612
40094585.07 0.961
40213241.44 0.961
40213241.44 0.9608
40261864.9 0.9608
40261864.9 0.9606
40273624.62 0.9606
40273624.62 0.9604
40292449.71 0.9604
40292449.71 0.9601999999999999
40309113.44 0.9601999999999999
40309113.44 0.96
40340068.5 0.96
40340068.5 0.9598
40388275.24 0.9598
40388275.24 0.9596
40437359.18 0.9596
40437359.18 0.9594
40456524.95 0.9594
40456524.95 0.9592
40528536.88 0.9592
40528536.88 0.959
40536028.63 0.959
40536028.63 0.9588
40538039.05 0.9588
40538039.05 0.9586
40553050.2 0.9586
40553050.2 0.9584
40571537.31 0.9584
40571537.31 0.9582
40593644.9 0.9582
40593644.9 0.958
40613827.15 0.958
40613827.15 0.9578
40660708.81 0.9578
40660708.81 0.9576
40700779.38 0.9576
40700779.38 0.9574
40723670.43 0.9574
40723670.43 0.9572
40732684.73 0.9572
40732684.73 0.957
40785678.06 0.957
40785678.06 0.9568
40796946.07 0.9568
40796946.07 0.9566
40835435.58 0.9566
40835435.58 0.9564
40843535.14 0.9564
40843535.14 0.9562
40882609.88 0.9562
40882609.88 0.956
40895474.79 0.956
40895474.79 0.9558
40910606.96 0.9558
40910606.96 0.9556
41011802.96 0.9556
41011802.96 0.9554
41027465.57 0.9554
41027465.57 0.9552
41119129.98 0.9552
41119129.98 0.955
41140286.14 0.955
41140286.14 0.9548
41276891.96 0.9548
41276891.96 0.9546
41327150.16 0.9546
41327150.16 0.9544
41362837.53 0.9544
41362837.53 0.9542
41392468.65 0.9542
41392468.65 0.954
41500743.47 0.954
41500743.47 0.9538
41640773.18 0.9538
41640773.18 0.9536
41667412.34 0.9536
41667412.34 0.9534
41672764.28 0.9534
41672764.28 0.9532
41701839.77 0.9532
41701839.77 0.953
41716837.29 0.953
41716837.29 0.9528
41755547.44 0.9528
41755547.44 0.9526
41824585.05 0.9526
41824585.05 0.9524
41851517.7 0.9524
41851517.7 0.9522
41892220.16 0.9522
41892220.16 0.952
41969215.85 0.952
41969215.85 0.9518
41976886.9 0.9518
41976886.9 0.9516
42165045.32 0.9516
42165045.32 0.9514
42275268.71 0.9514
42275268.71 0.9512
42307489.29 0.9512
42307489.29 0.951
42511225.92 0.951
42511225.92 0.9508
42619137.33 0.9508
42619137.33 0.9506
42648501.4 0.9506
42648501.4 0.9504
42662084.17 0.9504
42662084.17 0.9502
42855208.89 0.9502
42855208.89 0.95
42928955.71 0.95
42928955.71 0.9498
43023176.87 0.9498
43023176.87 0.9496
43024160.34 0.9496
43024160.34 0.9494
43045003.35 0.9494
43045003.35 0.9492
43105978.81 0.9492
43105978.81 0.949
43110835.91 0.949
43110835.91 0.9488
43115516.92 0.9488
43115516.92 0.9486
43206123.02 0.9486
43206123.02 0.9484
43232233.73 0.9484
43232233.73 0.9482
43260951.58 0.9482
43260951.58 0.948
43262111.24 0.948
43262111.24 0.9478
43357394.64 0.9478
43357394.64 0.9476
43360788.08 0.9476
43360788.08 0.9474
43381300.79 0.9474
43381300.79 0.9472
43393386.53 0.9472
43393386.53 0.947
43431583.74 0.947
43431583.74 0.9468
43461102.96 0.9468
43461102.96 0.9466
43610780.59 0.9466
43610780.59 0.9464
43758491.63 0.9464
43758491.63 0.9462
43771284.37 0.9462
43771284.37 0.946
43818786.27 0.946
43818786.27 0.9458
43823341.64 0.9458
43823341.64 0.9456
43857757.34 0.9456
43857757.34 0.9454
43884192.96 0.9454
43884192.96 0.9452
43898220.75 0.9452
43898220.75 0.945
44001980.31 0.945
44001980.31 0.9448
44016384.85 0.9448
44016384.85 0.9446
44030812.78 0.9446
44030812.78 0.9444
44049648.31 0.9444
44049648.31 0.9442
44091256.79 0.9442
44091256.79 0.944
44122903.17 0.944
44122903.17 0.9438
44126704.55 0.9438
44126704.55 0.9436
44142308.49 0.9436
44142308.49 0.9434
44187018.35 0.9434
44187018.35 0.9432
44235372.36 0.9432
44235372.36 0.943
44237457.81 0.943
44237457.81 0.9428
44254926.69 0.9428
44254926.69 0.9426
44357688.03 0.9426
44357688.03 0.9424
44397330.59 0.9424
44397330.59 0.9422
44414596.45 0.9422
44414596.45 0.942
44414709.4 0.942
44414709.4 0.9418
44415672.44 0.9418
44415672.44 0.9416
44418352.84 0.9416
44418352.84 0.9414
44447418.73 0.9414
44447418.73 0.9412
44471066.51 0.9412
44471066.51 0.9410000000000001
44632439.39 0.9410000000000001
44632439.39 0.9408
44632911.55 0.9408
44632911.55 0.9406
44667604.26 0.9406
44667604.26 0.9404
44706526.93 0.9404
44706526.93 0.9402
44710244.0 0.9402
44710244.0 0.94
44717143.43 0.94
44717143.43 0.9398
44765493.83 0.9398
44765493.83 0.9396
44800102.7 0.9396
44800102.7 0.9394
44839901.42 0.9394
44839901.42 0.9392
44852829.92 0.9392
44852829.92 0.9390000000000001
44873930.11 0.9390000000000001
44873930.11 0.9388
44885664.43 0.9388
44885664.43 0.9386
44890098.92 0.9386
44890098.92 0.9384
44993908.92 0.9384
44993908.92 0.9382
45002828.11 0.9382
45002828.11 0.938
45010156.14 0.938
45010156.14 0.9378
45104868.25 0.9378
45104868.25 0.9376
45216118.38 0.9376
45216118.38 0.9374
45253167.27 0.9374
45253167.27 0.9372
45260184.43 0.9372
45260184.43 0.937
45270510.27 0.937
45270510.27 0.9368
45307658.32 0.9368
45307658.32 0.9366
45313174.14 0.9366
45313174.14 0.9364
45332185.22 0.9364
45332185.22 0.9362
45337641.29 0.9362
45337641.29 0.9359999999999999
45448313.93 0.9359999999999999
45448313.93 0.9358
45449368.17 0.9358
45449368.17 0.9356
45458435.52 0.9356
45458435.52 0.9354
45532024.24 0.9354
45532024.24 0.9352
45544322.18 0.9352
45544322.18 0.935
45551618.69 0.935
45551618.69 0.9348
45580696.66 0.9348
45580696.66 0.9346
45607765.87 0.9346
45607765.87 0.9344
45623105.75 0.9344
45623105.75 0.9342
45643043.15 0.9342
45643043.15 0.9339999999999999
45726638.18 0.9339999999999999
45726638.18 0.9338
45741017.62 0.9338
45741017.62 0.9336
45785461.34 0.9336
45785461.34 0.9334
45787908.19 0.9334
45787908.19 0.9332
45876311.06 0.9332
45876311.06 0.933
45981473.7 0.933
45981473.7 0.9328
45999567.13 0.9328
45999567.13 0.9326
46070350.91 0.9326
46070350.91 0.9324
46081746.08 0.9324
46081746.08 0.9322
46116364.82 0.9322
46116364.82 0.9319999999999999
46144275.93 0.9319999999999999
46144275.93 0.9318
46253734.6 0.9318
46253734.6 0.9316
46279338.25 0.9316
46279338.25 0.9314
46282183.47 0.9314
46282183.47 0.9312
46283652.68 0.9312
46283652.68 0.931
46337084.05 0.931
46337084.05 0.9308
46366604.48 0.9308
46366604.48 0.9306
46380781.16 0.9306
46380781.16 0.9304
46405034.17 0.9304
46405034.17 0.9302
46409516.85 0.9302
46409516.85 0.9299999999999999
46669125.39 0.9299999999999999
46669125.39 0.9298
46700836.63 0.9298
46700836.63 0.9296
46704153.36 0.9296
46704153.36 0.9294
46705898.6 0.9294
46705898.6 0.9292
46731064.89 0.9292
46731064.89 0.929
46765110.81 0.929
46765110.81 0.9288
46766728.58 0.9288
46766728.58 0.9286
46837610.52 0.9286
46837610.52 0.9284
46849894.58 0.9284
46849894.58 0.9282
46954590.22 0.9282
46954590.22 0.928
46964750.39 0.928
46964750.39 0.9278
46972395.58 0.9278
46972395.58 0.9276
46973279.79 0.9276
46973279.79 0.9274
47043778.72 0.9274
47043778.72 0.9272
47044743.82 0.9272
47044743.82 0.927
47095023.78 0.927
47095023.78 0.9268
47100580.61 0.9268
47100580.61 0.9266
47108399.65 0.9266
47108399.65 0.9264
47144720.77 0.9264
47144720.77 0.9262
47184540.35 0.9262
47184540.35 0.926
47328526.32 0.926
47328526.32 0.9258
47359310.5 0.9258
47359310.5 0.9256
47364860.1 0.9256
47364860.1 0.9254
47405620.21 0.9254
47405620.21 0.9252
47421497.8 0.9252
47421497.8 0.925
47422423.69 0.925
47422423.69 0.9248
47423784.27 0.9248
47423784.27 0.9246
47473013.13 0.9246
47473013.13 0.9244
47592373.64 0.9244
47592373.64 0.9242
47606509.63 0.9242
47606509.63 0.924
47633577.95 0.924
47633577.95 0.9238
47739860.09 0.9238
47739860.09 0.9236
47867473.26 0.9236
47867473.26 0.9234
47931618.96 0.9234
47931618.96 0.9232
47932847.96 0.9232
47932847.96 0.923
47984178.91 0.923
47984178.91 0.9228
47994175.59 0.9228
47994175.59 0.9226
47999577.51 0.9226
47999577.51 0.9224
48002483.73 0.9224
48002483.73 0.9222
48007635.77 0.9222
48007635.77 0.922
48022295.32 0.922
48022295.32 0.9218
48050029.22 0.9218
48050029.22 0.9216
48063970.04 0.9216
48063970.04 0.9214
48127558.83 0.9214
48127558.83 0.9212
48137265.1 0.9212
48137265.1 0.921
48165650.47 0.921
48165650.47 0.9208
48166653.6 0.9208
48166653.6 0.9206
48206705.02 0.9206
48206705.02 0.9204
48210743.44 0.9204
48210743.44 0.9202
48211808.96 0.9202
48211808.96 0.92
48223617.77 0.92
48223617.77 0.9198
48228730.82 0.9198
48228730.82 0.9196
48253345.73 0.9196
48253345.73 0.9194
48303503.79 0.9194
48303503.79 0.9192
48333440.34 0.9192
48333440.34 0.919
48475289.03 0.919
48475289.03 0.9188000000000001
48494983.24 0.9188000000000001
48494983.24 0.9186
48593765.33 0.9186
48593765.33 0.9184
48635338.75 0.9184
48635338.75 0.9182
48639890.54 0.9182
48639890.54 0.918
48647294.78 0.918
48647294.78 0.9178
48722852.18 0.9178
48722852.18 0.9176
48739147.83 0.9176
48739147.83 0.9174
48790984.25 0.9174
48790984.25 0.9172
48834485.93 0.9172
48834485.93 0.917
48851917.94 0.917
48851917.94 0.9168000000000001
48939831.53 0.9168000000000001
48939831.53 0.9166
49039985.08 0.9166
49039985.08 0.9164
49062651.74 0.9164
49062651.74 0.9162
49067795.86 0.9162
49067795.86 0.916
49071269.42 0.916
49071269.42 0.9158
49072864.57 0.9158
49072864.57 0.9156
49172105.06 0.9156
49172105.06 0.9154
49207858.73 0.9154
49207858.73 0.9152
49215422.97 0.9152
49215422.97 0.915
49221005.41 0.915
49221005.41 0.9148000000000001
49349420.62 0.9148000000000001
49349420.62 0.9146
49474431.42 0.9146
49474431.42 0.9144
49503701.06 0.9144
49503701.06 0.9142
49512534.06 0.9142
49512534.06 0.914
49527307.95 0.914
49527307.95 0.9138
49578485.62 0.9138
49578485.62 0.9136
49658831.09 0.9136
49658831.09 0.9134
49681253.35 0.9134
49681253.35 0.9132
49734235.09 0.9132
49734235.09 0.913
49763864.66 0.913
49763864.66 0.9128000000000001
49780000.09 0.9128000000000001
49780000.09 0.9126
49823434.48 0.9126
49823434.48 0.9124
49883302.05 0.9124
49883302.05 0.9122
49908694.06 0.9122
49908694.06 0.912
49920395.58 0.912
49920395.58 0.9117999999999999
49944310.72 0.9117999999999999
49944310.72 0.9116
49974412.1 0.9116
49974412.1 0.9114
49974669.13 0.9114
49974669.13 0.9112
50006631.67 0.9112
50006631.67 0.911
50026299.24 0.911
50026299.24 0.9108
50036333.0 0.9108
50036333.0 0.9106
50046498.72 0.9106
50046498.72 0.9104
50090087.39 0.9104
50090087.39 0.9102
50134051.8 0.9102
50134051.8 0.91
50195123.85 0.91
50195123.85 0.9097999999999999
50259865.96 0.9097999999999999
50259865.96 0.9096
50411192.07 0.9096
50411192.07 0.9094
50431107.56 0.9094
50431107.56 0.9092
50467050.87 0.9092
50467050.87 0.909
50467597.85 0.909
50467597.85 0.9088
50510060.15 0.9088
50510060.15 0.9086
50535326.76 0.9086
50535326.76 0.9084
50619562.1 0.9084
50619562.1 0.9082
50659930.92 0.9082
50659930.92 0.908
50711464.23 0.908
50711464.23 0.9077999999999999
50742723.95 0.9077999999999999
50742723.95 0.9076
50790142.1 0.9076
50790142.1 0.9074
50823485.38 0.9074
50823485.38 0.9072
50867905.5 0.9072
50867905.5 0.907
50888238.99 0.907
50888238.99 0.9068
50922174.79 0.9068
50922174.79 0.9066
50940836.38 0.9066
50940836.38 0.9064
50981861.92 0.9064
50981861.92 0.9062
51061824.45 0.9062
51061824.45 0.906
51068610.2 0.906
51068610.2 0.9057999999999999
51095769.69 0.9057999999999999
51095769.69 0.9056
51119898.01 0.9056
51119898.01 0.9054
51132139.61 0.9054
51132139.61 0.9052
51166937.39 0.9052
51166937.39 0.905
51340449.64 0.905
51340449.64 0.9048
51383431.36 0.9048
51383431.36 0.9046
51388576.88 0.9046
51388576.88 0.9044
51389482.13 0.9044
51389482.13 0.9042
51427084.3 0.9042
51427084.3 0.904
51491502.7 0.904
51491502.7 0.9038
51502077.02 0.9038
51502077.02 0.9036
51552766.09 0.9036
51552766.09 0.9034
51554263.76 0.9034
51554263.76 0.9032
51608329.01 0.9032
51608329.01 0.903
51700326.43 0.903
51700326.43 0.9028
51736944.14 0.9028
51736944.14 0.9026
51833809.1 0.9026
51833809.1 0.9024
51869980.82 0.9024
51869980.82 0.9022
51916654.35 0.9022
51916654.35 0.902
52035592.1 0.902
52035592.1 0.9018
52042862.62 0.9018
52042862.62 0.9016
52060644.27 0.9016
52060644.27 0.9014
52091156.16 0.9014
52091156.16 0.9012
52121479.04 0.9012
52121479.04 0.901
52141869.96 0.901
52141869.96 0.9008
52173120.34 0.9008
52173120.34 0.9006
52210847.93 0.9006
52210847.93 0.9004
52267840.19 0.9004
52267840.19 0.9002
52285127.41 0.9002
52285127.41 0.9
52333575.82 0.9
52333575.82 0.8998
52333885.85 0.8998
52333885.85 0.8996
52337118.41 0.8996
52337118.41 0.8994
52340035.02 0.8994
52340035.02 0.8992
52351184.37 0.8992
52351184.37 0.899
52525132.86 0.899
52525132.86 0.8988
52527487.46 0.8988
52527487.46 0.8986
52630487.97 0.8986
52630487.97 0.8984
52652068.82 0.8984
52652068.82 0.8982
52684178.13 0.8982
52684178.13 0.898
52702726.71 0.898
52702726.71 0.8978
52714914.89 0.8978
52714914.89 0.8976
52724584.87 0.8976
52724584.87 0.8974
52728440.14 0.8974
52728440.14 0.8972
52729894.83 0.8972
52729894.83 0.897
52811621.21 0.897
52811621.21 0.8968
52823082.82 0.8968
52823082.82 0.8966
52851506.62 0.8966
52851506.62 0.8964
52914131.86 0.8964
52914131.86 0.8962
52938084.79 0.8962
52938084.79 0.896
52939798.85 0.896
52939798.85 0.8958
52979969.41 0.8958
52979969.41 0.8956
52984420.01 0.8956
52984420.01 0.8954
53037785.72 0.8954
53037785.72 0.8952
53057229.14 0.8952
53057229.14 0.895
53059351.06 0.895
53059351.06 0.8948
53083536.74 0.8948
53083536.74 0.8946000000000001
53120891.48 0.8946000000000001
53120891.48 0.8944
53130088.11 0.8944
53130088.11 0.8942
53149314.26 0.8942
53149314.26 0.894
53150677.53 0.894
53150677.53 0.8938
53170423.63 0.8938
53170423.63 0.8936
53195380.6 0.8936
53195380.6 0.8934
53206936.87 0.8934
53206936.87 0.8932
53233033.09 0.8932
53233033.09 0.893
53247547.63 0.893
53247547.63 0.8928
53281073.96 0.8928
53281073.96 0.8926000000000001
53290379.28 0.8926000000000001
53290379.28 0.8924
53334615.56 0.8924
53334615.56 0.8922
53353452.86 0.8922
53353452.86 0.892
53380475.77 0.892
53380475.77 0.8918
53394131.41 0.8918
53394131.41 0.8916
53395549.92 0.8916
53395549.92 0.8914
53462568.84 0.8914
53462568.84 0.8912
53487421.96 0.8912
53487421.96 0.891
53501125.75 0.891
53501125.75 0.8908
53512079.87 0.8908
53512079.87 0.8906000000000001
53524619.44 0.8906000000000001
53524619.44 0.8904
53544710.54 0.8904
53544710.54 0.8902
53560148.35 0.8902
53560148.35 0.89
53584940.08 0.89
53584940.08 0.8898
53595376.54 0.8898
53595376.54 0.8896
53625622.95 0.8896
53625622.95 0.8894
53650126.98 0.8894
53650126.98 0.8892
53682460.27 0.8892
53682460.27 0.889
53711823.93 0.889
53711823.93 0.8888
53731647.15 0.8888
53731647.15 0.8886000000000001
53797926.8 0.8886000000000001
53797926.8 0.8884
53799219.34 0.8884
53799219.34 0.8882
53860172.42 0.8882
53860172.42 0.888
53867448.24 0.888
53867448.24 0.8878
53878979.79 0.8878
53878979.79 0.8876
53919941.9 0.8876
53919941.9 0.8874
53939727.69 0.8874
53939727.69 0.8872
53992282.12 0.8872
53992282.12 0.887
54022145.67 0.887
54022145.67 0.8868
54027032.67 0.8868
54027032.67 0.8866
54076981.46 0.8866
54076981.46 0.8864
54079913.58 0.8864
54079913.58 0.8862
54117229.37 0.8862
54117229.37 0.886
54127866.95 0.886
54127866.95 0.8858
54257967.23 0.8858
54257967.23 0.8855999999999999
54277448.56 0.8855999999999999
54277448.56 0.8854
54285311.84 0.8854
54285311.84 0.8852
54400007.11 0.8852
54400007.11 0.885
54402012.57 0.885
54402012.57 0.8848
54408373.96 0.8848
54408373.96 0.8846
54497049.08 0.8846
54497049.08 0.8844
54504259.43 0.8844
54504259.43 0.8842
54517010.07 0.8842
54517010.07 0.884
54595639.29 0.884
54595639.29 0.8838
54614740.96 0.8838
54614740.96 0.8835999999999999
54630902.69 0.8835999999999999
54630902.69 0.8834
54646034.09 0.8834
54646034.09 0.8832
54692582.64 0.8832
54692582.64 0.883
54696144.97 0.883
54696144.97 0.8828
54700435.94 0.8828
54700435.94 0.8826
54737985.32 0.8826
54737985.32 0.8824
54741910.64 0.8824
54741910.64 0.8822
54786199.71 0.8822
54786199.71 0.882
54814816.0 0.882
54814816.0 0.8818
54875298.77 0.8818
54875298.77 0.8815999999999999
54929097.83 0.8815999999999999
54929097.83 0.8814
54951428.82 0.8814
54951428.82 0.8812
54981152.08 0.8812
54981152.08 0.881
55012365.05 0.881
55012365.05 0.8808
55037874.18 0.8808
55037874.18 0.8806
55061004.93 0.8806
55061004.93 0.8804
55120207.32 0.8804
55120207.32 0.8802
55202298.52 0.8802
55202298.52 0.88
55251158.36 0.88
55251158.36 0.8798
55251929.88 0.8798
55251929.88 0.8796
55280665.29 0.8796
55280665.29 0.8794
55331775.2 0.8794
55331775.2 0.8792
55368629.69 0.8792
55368629.69 0.879
55377003.41 0.879
55377003.41 0.8788
55427370.88 0.8788
55427370.88 0.8786
55466449.46 0.8786
55466449.46 0.8784
55518244.68 0.8784
55518244.68 0.8782
55522681.62 0.8782
55522681.62 0.878
55542343.91 0.878
55542343.91 0.8778
55543915.29 0.8778
55543915.29 0.8776
55596712.5 0.8776
55596712.5 0.8774
55601810.8 0.8774
55601810.8 0.8772
55631757.02 0.8772
55631757.02 0.877
55648799.85 0.877
55648799.85 0.8768
55664531.56 0.8768
55664531.56 0.8766
55695860.47 0.8766
55695860.47 0.8764
55716447.09 0.8764
55716447.09 0.8762
55741220.15 0.8762
55741220.15 0.876
55757371.34 0.876
55757371.34 0.8758
55768896.11 0.8758
55768896.11 0.8756
55770355.37 0.8756
55770355.37 0.8754
55790410.4 0.8754
55790410.4 0.8752
55817188.94 0.8752
55817188.94 0.875
55856343.0 0.875
55856343.0 0.8748
55881798.93 0.8748
55881798.93 0.8746
55921916.75 0.8746
55921916.75 0.8744000000000001
55978556.05 0.8744000000000001
55978556.05 0.8742
56017756.31 0.8742
56017756.31 0.874
56023429.06 0.874
56023429.06 0.8738
56027940.87 0.8738
56027940.87 0.8735999999999999
56055638.62 0.8735999999999999
56055638.62 0.8734
56095192.66 0.8734
56095192.66 0.8732
56104863.82 0.8732
56104863.82 0.873
56122662.48 0.873
56122662.48 0.8728
56124350.01 0.8728
56124350.01 0.8726
56128957.28 0.8726
56128957.28 0.8724000000000001
56141149.46 0.8724000000000001
56141149.46 0.8722
56170961.78 0.8722
56170961.78 0.872
56175909.55 0.872
56175909.55 0.8718
56181962.95 0.8718
56181962.95 0.8716
56202537.06 0.8716
56202537.06 0.8714
56217212.77 0.8714
56217212.77 0.8712
56232014.62 0.8712
56232014.62 0.871
56295659.16 0.871
56295659.16 0.8708
56452583.18 0.8708
56452583.18 0.8706
56485246.52 0.8706
56485246.52 0.8704000000000001
56514134.09 0.8704000000000001
56514134.09 0.8702
56562206.56 0.8702
56562206.56 0.87
56598833.1 0.87
56598833.1 0.8698
56621967.55 0.8698
56621967.55 0.8696
56666913.77 0.8696
56666913.77 0.8694
56752631.93 0.8694
56752631.93 0.8692
56800440.88 0.8692
56800440.88 0.869
56865006.23 0.869
56865006.23 0.8688
56868627.41 0.8688
56868627.41 0.8686
56880324.24 0.8686
56880324.24 0.8684000000000001
56891138.51 0.8684000000000001
56891138.51 0.8682
56930348.86 0.8682
56930348.86 0.868
56962033.94 0.868
56962033.94 0.8678
56971386.96 0.8678
56971386.96 0.8676
56984826.08 0.8676
56984826.08 0.8674
56992042.23 0.8674
56992042.23 0.8672
57013653.56 0.8672
57013653.56 0.867
57048537.21 0.867
57048537.21 0.8668
57056059.29 0.8668
57056059.29 0.8666
57059696.72 0.8666
57059696.72 0.8664000000000001
57094140.97 0.8664000000000001
57094140.97 0.8662
57112625.56 0.8662
57112625.56 0.866
57126293.75 0.866
57126293.75 0.8658
57159799.67 0.8658
57159799.67 0.8656
57181607.94 0.8656
57181607.94 0.8654
57182500.17 0.8654
57182500.17 0.8652
57238906.6 0.8652
57238906.6 0.865
57271841.97 0.865
57271841.97 0.8648
57295319.29 0.8648
57295319.29 0.8646
57368198.98 0.8646
57368198.98 0.8644000000000001
57383615.58 0.8644000000000001
57383615.58 0.8642
57397606.26 0.8642
57397606.26 0.864
57418659.39 0.864
57418659.39 0.8638
57470034.39 0.8638
57470034.39 0.8636
57485986.41 0.8636
57485986.41 0.8634
57501555.64 0.8634
57501555.64 0.8632
57544778.66 0.8632
57544778.66 0.863
57561842.3 0.863
57561842.3 0.8628
57586583.38 0.8628
57586583.38 0.8626
57659256.0 0.8626
57659256.0 0.8624
57692854.06 0.8624
57692854.06 0.8622
57729746.16 0.8622
57729746.16 0.862
57731701.16 0.862
57731701.16 0.8618
57754800.67 0.8618
57754800.67 0.8616
57756388.71 0.8616
57756388.71 0.8613999999999999
57789197.33 0.8613999999999999
57789197.33 0.8612
57802221.79 0.8612
57802221.79 0.861
57814437.3 0.861
57814437.3 0.8608
57853429.79 0.8608
57853429.79 0.8606
57862393.18 0.8606
57862393.18 0.8604
57889819.95 0.8604
57889819.95 0.8602
57889937.75 0.8602
57889937.75 0.86
57896551.67 0.86
57896551.67 0.8598
57915989.69 0.8598
57915989.69 0.8596
57932302.94 0.8596
57932302.94 0.8593999999999999
57984428.74 0.8593999999999999
57984428.74 0.8592
58048742.57 0.8592
58048742.57 0.859
58070330.57 0.859
58070330.57 0.8588
58137090.96 0.8588
58137090.96 0.8586
58190158.15 0.8586
58190158.15 0.8584
58230474.35 0.8584
58230474.35 0.8582
58326694.8 0.8582
58326694.8 0.858
58354953.68 0.858
58354953.68 0.8578
58359136.33 0.8578
58359136.33 0.8576
58366316.39 0.8576
58366316.39 0.8573999999999999
58366533.42 0.8573999999999999
58366533.42 0.8572
58501496.85 0.8572
58501496.85 0.857
58506359.7 0.857
58506359.7 0.8568
58531217.97 0.8568
58531217.97 0.8566
58577811.84 0.8566
58577811.84 0.8564
58631517.24 0.8564
58631517.24 0.8562
58660901.66 0.8562
58660901.66 0.856
58683694.92 0.856
58683694.92 0.8558
58742917.2 0.8558
58742917.2 0.8556
58797091.7 0.8556
58797091.7 0.8553999999999999
58798797.84 0.8553999999999999
58798797.84 0.8552
58800854.0 0.8552
58800854.0 0.855
58826405.3 0.855
58826405.3 0.8548
58841977.8 0.8548
58841977.8 0.8546
58865839.95 0.8546
58865839.95 0.8544
58898391.79 0.8544
58898391.79 0.8542
58977396.93 0.8542
58977396.93 0.854
59000424.63 0.854
59000424.63 0.8538
59039671.88 0.8538
59039671.88 0.8536
59049358.7 0.8536
59049358.7 0.8533999999999999
59085243.76 0.8533999999999999
59085243.76 0.8532
59086046.8 0.8532
59086046.8 0.853
59105288.42 0.853
59105288.42 0.8528
59111927.74 0.8528
59111927.74 0.8526
59132653.98 0.8526
59132653.98 0.8524
59138622.93 0.8524
59138622.93 0.8522000000000001
59146331.23 0.8522000000000001
59146331.23 0.852
59243163.33 0.852
59243163.33 0.8518
59290735.92 0.8518
59290735.92 0.8516
59303488.67 0.8516
59303488.67 0.8513999999999999
59311781.91 0.8513999999999999
59311781.91 0.8512
59311951.74 0.8512
59311951.74 0.851
59328987.92 0.851
59328987.92 0.8508
59338876.35 0.8508
59338876.35 0.8506
59347964.34 0.8506
59347964.34 0.8504
59369634.55 0.8504
59369634.55 0.8502000000000001
59461920.16 0.8502000000000001
59461920.16 0.85
59519388.6 0.85
59519388.6 0.8498
59572507.01 0.8498
59572507.01 0.8496
59600852.82 0.8496
59600852.82 0.8493999999999999
59632075.29 0.8493999999999999
59632075.29 0.8492
59651890.57 0.8492
59651890.57 0.849
59662434.42 0.849
59662434.42 0.8488
59694006.21 0.8488
59694006.21 0.8486
59720861.12 0.8486
59720861.12 0.8484
59819544.07 0.8484
59819544.07 0.8482000000000001
59840961.68 0.8482000000000001
59840961.68 0.848
59891250.16 0.848
59891250.16 0.8478
59931097.9 0.8478
59931097.9 0.8476
59989681.27 0.8476
59989681.27 0.8473999999999999
60047169.94 0.8473999999999999
60047169.94 0.8472
60085585.81 0.8472
60085585.81 0.847
60089181.66 0.847
60089181.66 0.8468
60127746.7 0.8468
60127746.7 0.8466
60171193.88 0.8466
60171193.88 0.8464
60171760.41 0.8464
60171760.41 0.8462000000000001
60198262.11 0.8462000000000001
60198262.11 0.846
60203899.03 0.846
60203899.03 0.8458
60204965.25 0.8458
60204965.25 0.8456
60217604.18 0.8456
60217604.18 0.8454
60224771.63 0.8454
60224771.63 0.8452
60284874.08 0.8452
60284874.08 0.845
60287798.49 0.845
60287798.49 0.8448
60353574.11 0.8448
60353574.11 0.8446
60388054.71 0.8446
60388054.71 0.8444
60413207.36 0.8444
60413207.36 0.8442000000000001
60417263.11 0.8442000000000001
60417263.11 0.844
60423569.76 0.844
60423569.76 0.8438
60486906.88 0.8438
60486906.88 0.8436
60514784.9 0.8436
60514784.9 0.8434
60531076.89 0.8434
60531076.89 0.8432
60543549.25 0.8432
60543549.25 0.843
60583740.48 0.843
60583740.48 0.8428
60599829.04 0.8428
60599829.04 0.8426
60623984.75 0.8426
60623984.75 0.8424
60703610.1 0.8424
60703610.1 0.8422000000000001
60736722.66 0.8422000000000001
60736722.66 0.842
60741042.65 0.842
60741042.65 0.8418
60754237.29 0.8418
60754237.29 0.8416
60774702.17 0.8416
60774702.17 0.8414
60840951.65 0.8414
60840951.65 0.8412
60862313.83 0.8412
60862313.83 0.841
60886863.25 0.841
60886863.25 0.8408
60923412.65 0.8408
60923412.65 0.8406
60951924.98 0.8406
60951924.98 0.8404
60954192.06 0.8404
60954192.06 0.8402000000000001
61002324.45 0.8402000000000001
61002324.45 0.84
61010447.73 0.84
61010447.73 0.8398
61049839.71 0.8398
61049839.71 0.8396
61060839.68 0.8396
61060839.68 0.8394
61105887.43 0.8394
61105887.43 0.8392
61106731.97 0.8392
61106731.97 0.839
61109057.1 0.839
61109057.1 0.8388
61146968.61 0.8388
61146968.61 0.8386
61158355.09 0.8386
61158355.09 0.8384
61204472.28 0.8384
61204472.28 0.8382000000000001
61205066.82 0.8382000000000001
61205066.82 0.838
61247512.56 0.838
61247512.56 0.8378
61255475.47 0.8378
61255475.47 0.8376
61274371.6 0.8376
61274371.6 0.8374
61278557.76 0.8374
61278557.76 0.8371999999999999
61368480.99 0.8371999999999999
61368480.99 0.837
61375780.88 0.837
61375780.88 0.8368
61396152.4 0.8368
61396152.4 0.8366
61402065.76 0.8366
61402065.76 0.8364
61433650.02 0.8364
61433650.02 0.8362
61442870.4 0.8362
61442870.4 0.836
61499198.79 0.836
61499198.79 0.8358
61512979.5 0.8358
61512979.5 0.8356
61551936.96 0.8356
61551936.96 0.8354
61555945.5 0.8354
61555945.5 0.8351999999999999
61573019.31 0.8351999999999999
61573019.31 0.835
61649725.83 0.835
61649725.83 0.8348
61673285.23 0.8348
61673285.23 0.8346
61673297.47 0.8346
61673297.47 0.8344
61717351.64 0.8344
61717351.64 0.8342
61730290.53 0.8342
61730290.53 0.834
61740652.32 0.834
61740652.32 0.8338
61758994.16 0.8338
61758994.16 0.8336
61798994.12 0.8336
61798994.12 0.8334
61832153.18 0.8334
61832153.18 0.8331999999999999
61883411.91 0.8331999999999999
61883411.91 0.833
61940408.37 0.833
61940408.37 0.8328
61974982.15 0.8328
61974982.15 0.8326
62058768.9 0.8326
62058768.9 0.8324
62059814.94 0.8324
62059814.94 0.8322
62102924.1 0.8322
62102924.1 0.832
62118421.31 0.832
62118421.31 0.8318
62124627.5 0.8318
62124627.5 0.8316
62176964.96 0.8316
62176964.96 0.8314
62195276.82 0.8314
62195276.82 0.8311999999999999
62199924.36 0.8311999999999999
62199924.36 0.831
62203897.85 0.831
62203897.85 0.8308
62290865.33 0.8308
62290865.33 0.8306
62297326.26 0.8306
62297326.26 0.8304
62308943.72 0.8304
62308943.72 0.8302
62329978.54 0.8302
62329978.54 0.83
62351059.17 0.83
62351059.17 0.8298
62362035.36 0.8298
62362035.36 0.8296
62391639.85 0.8296
62391639.85 0.8294
62448824.15 0.8294
62448824.15 0.8291999999999999
62461466.88 0.8291999999999999
62461466.88 0.829
62491432.07 0.829
62491432.07 0.8288
62551786.52 0.8288
62551786.52 0.8286
62568848.33 0.8286
62568848.33 0.8284
62595065.44 0.8284
62595065.44 0.8282
62618285.07 0.8282
62618285.07 0.8280000000000001
62644495.91 0.8280000000000001
62644495.91 0.8278
62665547.53 0.8278
62665547.53 0.8276
62749704.84 0.8276
62749704.84 0.8274
62750637.53 0.8274
62750637.53 0.8271999999999999
62817045.12 0.8271999999999999
62817045.12 0.827
62832395.33 0.827
62832395.33 0.8268
62856973.42 0.8268
62856973.42 0.8266
62875961.55 0.8266
62875961.55 0.8264
62887888.3 0.8264
62887888.3 0.8262
62905818.51 0.8262
62905818.51 0.8260000000000001
63078722.9 0.8260000000000001
63078722.9 0.8258
63132921.53 0.8258
63132921.53 0.8256
63133196.94 0.8256
63133196.94 0.8254
63161222.36 0.8254
63161222.36 0.8251999999999999
63174830.38 0.8251999999999999
63174830.38 0.825
63189461.95 0.825
63189461.95 0.8248
63204126.0 0.8248
63204126.0 0.8246
63206341.69 0.8246
63206341.69 0.8244
63239625.71 0.8244
63239625.71 0.8242
63244921.92 0.8242
63244921.92 0.8240000000000001
63284604.8 0.8240000000000001
63284604.8 0.8238
63330984.28 0.8238
63330984.28 0.8236
63360255.02 0.8236
63360255.02 0.8234
63365215.23 0.8234
63365215.23 0.8231999999999999
63375127.4 0.8231999999999999
63375127.4 0.823
63412471.71 0.823
63412471.71 0.8228
63426269.01 0.8228
63426269.01 0.8226
63444732.9 0.8226
63444732.9 0.8224
63465292.88 0.8224
63465292.88 0.8222
63501362.47 0.8222
63501362.47 0.8220000000000001
63540072.67 0.8220000000000001
63540072.67 0.8218
63548198.06 0.8218
63548198.06 0.8216
63560754.27 0.8216
63560754.27 0.8214
63568672.33 0.8214
63568672.33 0.8212
63570284.03 0.8212
63570284.03 0.821
63574540.53 0.821
63574540.53 0.8208
63575197.69 0.8208
63575197.69 0.8206
63596375.38 0.8206
63596375.38 0.8204
63635165.87 0.8204
63635165.87 0.8202
63643918.3 0.8202
63643918.3 0.8200000000000001
63644380.16 0.8200000000000001
63644380.16 0.8198
63657979.08 0.8198
63657979.08 0.8196
63677074.45 0.8196
63677074.45 0.8194
63703856.04 0.8194
63703856.04 0.8192
63750530.53 0.8192
63750530.53 0.819
63751597.02 0.819
63751597.02 0.8188
63754995.86 0.8188
63754995.86 0.8186
63767298.85 0.8186
63767298.85 0.8184
63768512.39 0.8184
63768512.39 0.8182
63777057.81 0.8182
63777057.81 0.8180000000000001
63810116.33 0.8180000000000001
63810116.33 0.8178
63850649.2 0.8178
63850649.2 0.8176
63851750.8 0.8176
63851750.8 0.8174
63873384.81 0.8174
63873384.81 0.8172
63902740.48 0.8172
63902740.48 0.817
63920665.47 0.817
63920665.47 0.8168
63940897.55 0.8168
63940897.55 0.8166
64108818.28 0.8166
64108818.28 0.8164
64109617.88 0.8164
64109617.88 0.8162
64145896.33 0.8162
64145896.33 0.8160000000000001
64159939.63 0.8160000000000001
64159939.63 0.8158
64177913.34 0.8158
64177913.34 0.8156
64219578.14 0.8156
64219578.14 0.8154
64226940.11 0.8154
64226940.11 0.8152
64261081.23 0.8152
64261081.23 0.815
64330848.96 0.815
64330848.96 0.8148
64340681.59 0.8148
64340681.59 0.8146
64343999.58 0.8146
64343999.58 0.8144
64350676.14 0.8144
64350676.14 0.8142
64359745.25 0.8142
64359745.25 0.8140000000000001
64389442.52 0.8140000000000001
64389442.52 0.8138
64407598.99 0.8138
64407598.99 0.8136
64492913.84 0.8136
64492913.84 0.8134
64583860.44 0.8134
64583860.44 0.8132
64599344.76 0.8132
64599344.76 0.813
64632450.17 0.813
64632450.17 0.8128
64652843.19 0.8128
64652843.19 0.8126
64668987.4 0.8126
64668987.4 0.8124
64683534.84 0.8124
64683534.84 0.8122
64723197.06 0.8122
64723197.06 0.812
64727871.65 0.812
64727871.65 0.8118
64785541.73 0.8118
64785541.73 0.8116
64792821.74 0.8116
64792821.74 0.8114
64797775.96 0.8114
64797775.96 0.8112
64802995.29 0.8112
64802995.29 0.8109999999999999
64849616.89 0.8109999999999999
64849616.89 0.8108
64869682.36 0.8108
64869682.36 0.8106
64962293.73 0.8106
64962293.73 0.8104
64971216.8 0.8104
64971216.8 0.8102
65034495.07 0.8102
65034495.07 0.81
65094331.4 0.81
65094331.4 0.8098
65115791.65 0.8098
65115791.65 0.8096
65177221.82 0.8096
65177221.82 0.8094
65210193.61 0.8094
65210193.61 0.8092
65230178.84 0.8092
65230178.84 0.8089999999999999
65244879.97 0.8089999999999999
65244879.97 0.8088
65248873.88 0.8088
65248873.88 0.8086
65267979.64 0.8086
65267979.64 0.8084
65301025.53 0.8084
65301025.53 0.8082
65314694.67 0.8082
65314694.67 0.808
65315195.26 0.808
65315195.26 0.8078
65343082.18 0.8078
65343082.18 0.8076
65410567.51 0.8076
65410567.51 0.8074
65419103.38 0.8074
65419103.38 0.8072
65432647.7 0.8072
65432647.7 0.8069999999999999
65436868.36 0.8069999999999999
65436868.36 0.8068
65481893.75 0.8068
65481893.75 0.8066
65503551.2 0.8066
65503551.2 0.8064
65503847.71 0.8064
65503847.71 0.8062
65508554.32 0.8062
65508554.32 0.806
65519380.03 0.806
65519380.03 0.8058
65521045.58 0.8058
65521045.58 0.8056
65538290.19 0.8056
65538290.19 0.8054
65575545.22 0.8054
65575545.22 0.8052
65592669.68 0.8052
65592669.68 0.8049999999999999
65614149.77 0.8049999999999999
65614149.77 0.8048
65695698.16 0.8048
65695698.16 0.8046
65738001.83 0.8046
65738001.83 0.8044
65757128.91 0.8044
65757128.91 0.8042
65761207.18 0.8042
65761207.18 0.804
65804070.92 0.804
65804070.92 0.8038
65815732.16 0.8038
65815732.16 0.8036
65833209.65 0.8036
65833209.65 0.8034
65834809.92 0.8034
65834809.92 0.8032
65857753.95 0.8032
65857753.95 0.8029999999999999
65870195.44 0.8029999999999999
65870195.44 0.8028
65889576.63 0.8028
65889576.63 0.8026
65933079.96 0.8026
65933079.96 0.8024
65949107.67 0.8024
65949107.67 0.8022
65951539.28 0.8022
65951539.28 0.802
65958116.63 0.802
65958116.63 0.8018000000000001
65982948.75 0.8018000000000001
65982948.75 0.8016
66034545.54 0.8016
66034545.54 0.8014
66061437.71 0.8014
66061437.71 0.8012
66084113.62 0.8012
66084113.62 0.8009999999999999
66115838.5 0.8009999999999999
66115838.5 0.8008
66146897.79 0.8008
66146897.79 0.8006
66150803.68 0.8006
66150803.68 0.8004
66151060.72 0.8004
66151060.72 0.8002
66206697.78 0.8002
66206697.78 0.8
66227643.23 0.8
66227643.23 0.7998000000000001
66244072.11 0.7998000000000001
66244072.11 0.7996
66272651.34 0.7996
66272651.34 0.7994
66272951.58 0.7994
66272951.58 0.7992
66305602.22 0.7992
66305602.22 0.7989999999999999
66308254.22 0.7989999999999999
66308254.22 0.7988
66320328.81 0.7988
66320328.81 0.7986
66330698.91 0.7986
66330698.91 0.7984
66342575.85 0.7984
66342575.85 0.7982
66406008.57 0.7982
66406008.57 0.798
66407058.2 0.798
66407058.2 0.7978000000000001
66445407.23 0.7978000000000001
66445407.23 0.7976
66471434.14 0.7976
66471434.14 0.7974
66511267.7 0.7974
66511267.7 0.7972
66532658.84 0.7972
66532658.84 0.7969999999999999
66567066.35 0.7969999999999999
66567066.35 0.7968
66595342.36 0.7968
66595342.36 0.7966
66627231.09 0.7966
66627231.09 0.7964
66652260.36 0.7964
66652260.36 0.7962
66664243.27 0.7962
66664243.27 0.796
66722263.85 0.796
66722263.85 0.7958000000000001
66731869.67 0.7958000000000001
66731869.67 0.7956
66773577.34 0.7956
66773577.34 0.7954
66795186.68 0.7954
66795186.68 0.7952
66869591.86 0.7952
66869591.86 0.795
66872625.62 0.795
66872625.62 0.7948
66898285.78 0.7948
66898285.78 0.7946
66934829.35 0.7946
66934829.35 0.7944
67014087.67 0.7944
67014087.67 0.7942
67027404.14 0.7942
67027404.14 0.794
67044426.2 0.794
67044426.2 0.7938000000000001
67059540.4 0.7938000000000001
67059540.4 0.7936
67063396.9 0.7936
67063396.9 0.7934
67064835.88 0.7934
67064835.88 0.7932
67097433.93 0.7932
67097433.93 0.793
67099066.12 0.793
67099066.12 0.7928
67162031.24 0.7928
67162031.24 0.7926
67168803.85 0.7926
67168803.85 0.7924
67188558.04 0.7924
67188558.04 0.7922
67192367.21 0.7922
67192367.21 0.792
67195531.56 0.792
67195531.56 0.7918000000000001
67201443.54 0.7918000000000001
67201443.54 0.7916
67215639.77 0.7916
67215639.77 0.7914
67226418.73 0.7914
67226418.73 0.7912
67280497.87 0.7912
67280497.87 0.791
67289790.74 0.791
67289790.74 0.7908
67303287.97 0.7908
67303287.97 0.7906
67311617.62 0.7906
67311617.62 0.7904
67334327.12 0.7904
67334327.12 0.7902
67343792.27 0.7902
67343792.27 0.79
67372224.49 0.79
67372224.49 0.7898000000000001
67373180.08 0.7898000000000001
67373180.08 0.7896
67398096.55 0.7896
67398096.55 0.7894
67437380.46 0.7894
67437380.46 0.7892
67476958.79 0.7892
67476958.79 0.789
67512642.68 0.789
67512642.68 0.7888
67517292.38 0.7888
67517292.38 0.7886
67527782.3 0.7886
67527782.3 0.7884
67554032.42 0.7884
67554032.42 0.7882
67573084.78 0.7882
67573084.78 0.788
67621655.69 0.788
67621655.69 0.7878000000000001
67630210.01 0.7878000000000001
67630210.01 0.7876
67674314.92 0.7876
67674314.92 0.7874
67675837.74 0.7874
67675837.74 0.7872
67695384.36 0.7872
67695384.36 0.787
67771682.55 0.787
67771682.55 0.7867999999999999
67781010.52 0.7867999999999999
67781010.52 0.7866
67836855.49 0.7866
67836855.49 0.7864
67844720.0 0.7864
67844720.0 0.7862
67860846.57 0.7862
67860846.57 0.786
67921114.87 0.786
67921114.87 0.7858
67957860.84 0.7858
67957860.84 0.7856
67977026.56 0.7856
67977026.56 0.7854
68048213.2 0.7854
68048213.2 0.7852
68072182.29 0.7852
68072182.29 0.785
68075388.39 0.785
68075388.39 0.7847999999999999
68089686.69 0.7847999999999999
68089686.69 0.7846
68110114.03 0.7846
68110114.03 0.7844
68117663.12 0.7844
68117663.12 0.7842
68186467.4 0.7842
68186467.4 0.784
68211155.98 0.784
68211155.98 0.7838
68263849.39 0.7838
68263849.39 0.7836
68266575.97 0.7836
68266575.97 0.7834
68308350.71 0.7834
68308350.71 0.7832
68326538.82 0.7832
68326538.82 0.783
68424362.39 0.783
68424362.39 0.7827999999999999
68426512.87 0.7827999999999999
68426512.87 0.7826
68450616.78 0.7826
68450616.78 0.7824
68474631.92 0.7824
68474631.92 0.7822
68478677.93 0.7822
68478677.93 0.782
68494650.34 0.782
68494650.34 0.7818
68513470.57 0.7818
68513470.57 0.7816
68544528.27 0.7816
68544528.27 0.7814
68557865.46 0.7814
68557865.46 0.7812
68569954.69 0.7812
68569954.69 0.781
68603331.44 0.781
68603331.44 0.7807999999999999
68631546.55 0.7807999999999999
68631546.55 0.7806
68643766.47 0.7806
68643766.47 0.7804
68734863.07 0.7804
68734863.07 0.7802
68754455.49 0.7802
68754455.49 0.78
68758620.77 0.78
68758620.77 0.7798
68791206.36 0.7798
68791206.36 0.7796
68797169.21 0.7796
68797169.21 0.7794
68799467.34 0.7794
68799467.34 0.7792
68809830.65 0.7792
68809830.65 0.779
68833888.37 0.779
68833888.37 0.7787999999999999
68836435.16 0.7787999999999999
68836435.16 0.7786
68842522.58 0.7786
68842522.58 0.7784
68852458.73 0.7784
68852458.73 0.7782
68864873.35 0.7782
68864873.35 0.778
68871182.09 0.778
68871182.09 0.7778
68871628.85 0.7778
68871628.85 0.7776000000000001
69018181.59 0.7776000000000001
69018181.59 0.7774
69026379.23 0.7774
69026379.23 0.7772
69055752.06 0.7772
69055752.06 0.777
69122516.98 0.777
69122516.98 0.7767999999999999
69220622.25 0.7767999999999999
69220622.25 0.7766
69231631.37 0.7766
69231631.37 0.7764
69243764.39 0.7764
69243764.39 0.7762
69259504.0 0.7762
69259504.0 0.776
69319946.31 0.776
69319946.31 0.7758
69331554.05 0.7758
69331554.05 0.7756000000000001
69332636.34 0.7756000000000001
69332636.34 0.7754
69354519.91 0.7754
69354519.91 0.7752
69401260.14 0.7752
69401260.14 0.775
69424518.07 0.775
69424518.07 0.7747999999999999
69438631.01 0.7747999999999999
69438631.01 0.7746
69501654.9 0.7746
69501654.9 0.7744
69534985.67 0.7744
69534985.67 0.7742
69545628.11 0.7742
69545628.11 0.774
69562838.95 0.774
69562838.95 0.7738
69646725.01 0.7738
69646725.01 0.7736000000000001
69692282.43 0.7736000000000001
69692282.43 0.7734
69740534.77 0.7734
69740534.77 0.7732
69751990.89 0.7732
69751990.89 0.773
69754811.62 0.773
69754811.62 0.7727999999999999
69755573.67 0.7727999999999999
69755573.67 0.7726
69762484.98 0.7726
69762484.98 0.7724
69812062.67 0.7724
69812062.67 0.7722
69819003.79 0.7722
69819003.79 0.772
69897835.75 0.772
69897835.75 0.7718
69952036.5 0.7718
69952036.5 0.7716000000000001
69957824.56 0.7716000000000001
69957824.56 0.7714
69973322.49 0.7714
69973322.49 0.7712
70002326.63 0.7712
70002326.63 0.771
70031417.22 0.771
70031417.22 0.7708
70079382.42 0.7708
70079382.42 0.7706
70087130.26 0.7706
70087130.26 0.7704
70088995.14 0.7704
70088995.14 0.7702
70108361.97 0.7702
70108361.97 0.77
70191227.09 0.77
70191227.09 0.7698
70208894.58 0.7698
70208894.58 0.7696000000000001
70231789.31 0.7696000000000001
70231789.31 0.7694
70255242.39 0.7694
70255242.39 0.7692
70261440.55 0.7692
70261440.55 0.769
70316731.65 0.769
70316731.65 0.7688
70337450.4 0.7688
70337450.4 0.7686
70337500.36 0.7686
70337500.36 0.7684
70340592.95 0.7684
70340592.95 0.7682
70384844.17 0.7682
70384844.17 0.768
70395820.64 0.768
70395820.64 0.7678
70437073.14 0.7678
70437073.14 0.7676000000000001
70439327.57 0.7676000000000001
70439327.57 0.7674
70458477.08 0.7674
70458477.08 0.7672
70459967.7 0.7672
70459967.7 0.767
70468221.43 0.767
70468221.43 0.7668
70489147.27 0.7668
70489147.27 0.7666
70492369.8 0.7666
70492369.8 0.7664
70497075.56 0.7664
70497075.56 0.7662
70501714.1 0.7662
70501714.1 0.766
70599946.77 0.766
70599946.77 0.7658
70603313.5 0.7658
70603313.5 0.7656000000000001
70689998.45 0.7656000000000001
70689998.45 0.7654
70728584.0 0.7654
70728584.0 0.7652
70825620.81 0.7652
70825620.81 0.765
70834569.25 0.765
70834569.25 0.7648
70842382.95 0.7648
70842382.95 0.7646
70854164.69 0.7646
70854164.69 0.7644
70888188.91 0.7644
70888188.91 0.7642
70888599.54 0.7642
70888599.54 0.764
70905330.12 0.764
70905330.12 0.7638
70906878.54 0.7638
70906878.54 0.7636000000000001
70907051.52 0.7636000000000001
70907051.52 0.7634
70916732.95 0.7634
70916732.95 0.7632
70937107.15 0.7632
70937107.15 0.763
70970961.57 0.763
70970961.57 0.7628
70985204.87 0.7628
70985204.87 0.7626
70991462.11 0.7626
70991462.11 0.7624
70995871.23 0.7624
70995871.23 0.7622
71013408.42 0.7622
71013408.42 0.762
71021710.33 0.762
71021710.33 0.7618
71031821.36 0.7618
71031821.36 0.7616
71067876.33 0.7616
71067876.33 0.7614
71074966.69 0.7614
71074966.69 0.7612
71136068.6 0.7612
71136068.6 0.761
71146255.25 0.761
71146255.25 0.7608
71147658.28 0.7608
71147658.28 0.7605999999999999
71162540.57 0.7605999999999999
71162540.57 0.7604
71234235.08 0.7604
71234235.08 0.7602
71238544.74 0.7602
71238544.74 0.76
71244520.38 0.76
71244520.38 0.7598
71255525.64 0.7598
71255525.64 0.7596
71255873.19 0.7596
71255873.19 0.7594
71283795.99 0.7594
71283795.99 0.7592
71297789.52 0.7592
71297789.52 0.759
71330126.53 0.759
71330126.53 0.7588
71485912.71 0.7588
71485912.71 0.7585999999999999
71497501.02 0.7585999999999999
71497501.02 0.7584
71513404.13 0.7584
71513404.13 0.7582
71574593.75 0.7582
71574593.75 0.758
71628137.61 0.758
71628137.61 0.7578
71644155.48 0.7578
71644155.48 0.7576
71647933.29 0.7576
71647933.29 0.7574
71653695.49 0.7574
71653695.49 0.7572
71677774.76 0.7572
71677774.76 0.757
71681144.91 0.757
71681144.91 0.7568
71716896.24 0.7568
71716896.24 0.7565999999999999
71723382.98 0.7565999999999999
71723382.98 0.7564
71736786.81 0.7564
71736786.81 0.7562
71753528.31 0.7562
71753528.31 0.756
71756723.34 0.756
71756723.34 0.7558
71759987.35 0.7558
71759987.35 0.7556
71763215.69 0.7556
71763215.69 0.7554
71826085.78 0.7554
71826085.78 0.7552
71829161.74 0.7552
71829161.74 0.755
71843415.33 0.755
71843415.33 0.7548
71856902.52 0.7548
71856902.52 0.7545999999999999
71895124.86 0.7545999999999999
71895124.86 0.7544
71898244.27 0.7544
71898244.27 0.7542
71933336.07 0.7542
71933336.07 0.754
71934453.97 0.754
71934453.97 0.7538
71939406.25 0.7538
71939406.25 0.7536
71964416.6 0.7536
71964416.6 0.7534
71969530.26 0.7534
71969530.26 0.7532
72020983.15 0.7532
72020983.15 0.753
72022572.53 0.753
72022572.53 0.7528
72049246.26 0.7528
72049246.26 0.7525999999999999
72056538.59 0.7525999999999999
72056538.59 0.7524
72061017.09 0.7524
72061017.09 0.7522
72066493.88 0.7522
72066493.88 0.752
72149435.87 0.752
72149435.87 0.7518
72157167.92 0.7518
72157167.92 0.7516
72195857.59 0.7516
72195857.59 0.7514000000000001
72244934.27 0.7514000000000001
72244934.27 0.7512
72265909.43 0.7512
72265909.43 0.751
72279792.48 0.751
72279792.48 0.7508
72323528.49 0.7508
72323528.49 0.7505999999999999
72363843.39 0.7505999999999999
72363843.39 0.7504
72372383.87 0.7504
72372383.87 0.7502
72373335.28 0.7502
72373335.28 0.75
72404163.7 0.75
72404163.7 0.7498
72455092.85 0.7498
72455092.85 0.7496
72460163.27 0.7496
72460163.27 0.7494000000000001
72482789.07 0.7494000000000001
72482789.07 0.7492
72519242.97 0.7492
72519242.97 0.749
72528353.45 0.749
72528353.45 0.7488
72535211.37 0.7488
72535211.37 0.7485999999999999
72547052.59 0.7485999999999999
72547052.59 0.7484
72561535.12 0.7484
72561535.12 0.7482
72564981.72 0.7482
72564981.72 0.748
72578643.99 0.748
72578643.99 0.7478
72597832.16 0.7478
72597832.16 0.7476
72621021.42 0.7476
72621021.42 0.7474000000000001
72631287.72 0.7474000000000001
72631287.72 0.7472
72639104.87 0.7472
72639104.87 0.747
72703324.72 0.747
72703324.72 0.7468
72705134.42 0.7468
72705134.42 0.7465999999999999
72746038.26 0.7465999999999999
72746038.26 0.7464
72749900.99 0.7464
72749900.99 0.7462
72758255.98 0.7462
72758255.98 0.746
72807813.11 0.746
72807813.11 0.7458
72864111.52 0.7458
72864111.52 0.7456
72868766.85 0.7456
72868766.85 0.7454000000000001
72879843.48 0.7454000000000001
72879843.48 0.7452
72886491.05 0.7452
72886491.05 0.745
72960174.98 0.745
72960174.98 0.7448
72977227.97 0.7448
72977227.97 0.7445999999999999
72986521.49 0.7445999999999999
72986521.49 0.7444
73006319.64 0.7444
73006319.64 0.7442
73025368.94 0.7442
73025368.94 0.744
73033206.86 0.744
73033206.86 0.7438
73050117.27 0.7438
73050117.27 0.7436
73112451.24 0.7436
73112451.24 0.7434000000000001
73117455.17 0.7434000000000001
73117455.17 0.7432000000000001
73137907.15 0.7432000000000001
73137907.15 0.743
73141851.36 0.743
73141851.36 0.7428
73151134.77 0.7428
73151134.77 0.7425999999999999
73176321.53 0.7425999999999999
73176321.53 0.7424
73185012.23 0.7424
73185012.23 0.7422
73185095.69 0.7422
73185095.69 0.742
73190996.7 0.742
73190996.7 0.7418
73220881.87 0.7418
73220881.87 0.7416
73257297.97 0.7416
73257297.97 0.7414000000000001
73272288.98 0.7414000000000001
73272288.98 0.7412000000000001
73309847.52 0.7412000000000001
73309847.52 0.741
73311713.61 0.741
73311713.61 0.7408
73312251.55 0.7408
73312251.55 0.7405999999999999
73321840.81 0.7405999999999999
73321840.81 0.7404
73381116.54 0.7404
73381116.54 0.7402
73391536.27 0.7402
73391536.27 0.74
73448297.68 0.74
73448297.68 0.7398
73461983.68 0.7398
73461983.68 0.7396
73566118.9 0.7396
73566118.9 0.7394000000000001
73568853.56 0.7394000000000001
73568853.56 0.7392000000000001
73610159.12 0.7392000000000001
73610159.12 0.739
73629879.67 0.739
73629879.67 0.7388
73653055.01 0.7388
73653055.01 0.7385999999999999
73706089.99 0.7385999999999999
73706089.99 0.7384
73709850.78 0.7384
73709850.78 0.7382
73716598.59 0.7382
73716598.59 0.738
73723893.94 0.738
73723893.94 0.7378
73731618.4 0.7378
73731618.4 0.7376
73746588.27 0.7376
73746588.27 0.7374
73779507.27 0.7374
73779507.27 0.7372000000000001
73878467.84 0.7372000000000001
73878467.84 0.737
73884538.4 0.737
73884538.4 0.7368
73917083.03 0.7368
73917083.03 0.7365999999999999
73989952.79 0.7365999999999999
73989952.79 0.7363999999999999
74002310.66 0.7363999999999999
74002310.66 0.7362
74011302.07 0.7362
74011302.07 0.736
74013986.35 0.736
74013986.35 0.7358
74038632.86 0.7358
74038632.86 0.7356
74050257.35 0.7356
74050257.35 0.7354
74070177.96 0.7354
74070177.96 0.7352000000000001
74094249.92 0.7352000000000001
74094249.92 0.735
74157623.56 0.735
74157623.56 0.7348
74173497.11 0.7348
74173497.11 0.7345999999999999
74206919.6 0.7345999999999999
74206919.6 0.7343999999999999
74241881.19 0.7343999999999999
74241881.19 0.7342
74278643.79 0.7342
74278643.79 0.734
74283575.82 0.734
74283575.82 0.7338
74293918.01 0.7338
74293918.01 0.7336
74303391.53 0.7336
74303391.53 0.7334
74322019.25 0.7334
74322019.25 0.7332000000000001
74337225.78 0.7332000000000001
74337225.78 0.733
74354434.62 0.733
74354434.62 0.7328
74392928.81 0.7328
74392928.81 0.7325999999999999
74397199.15 0.7325999999999999
74397199.15 0.7323999999999999
74442245.7 0.7323999999999999
74442245.7 0.7322
74475129.91 0.7322
74475129.91 0.732
74475502.79 0.732
74475502.79 0.7318
74482469.12 0.7318
74482469.12 0.7316
74488451.18 0.7316
74488451.18 0.7314
74511366.94 0.7314
74511366.94 0.7312000000000001
74572622.44 0.7312000000000001
74572622.44 0.731
74593530.42 0.731
74593530.42 0.7308
74642200.01 0.7308
74642200.01 0.7306
74658471.9 0.7306
74658471.9 0.7303999999999999
74711800.02 0.7303999999999999
74711800.02 0.7302
74720460.63 0.7302
74720460.63 0.73
74730301.49 0.73
74730301.49 0.7298
74798377.86 0.7298
74798377.86 0.7296
74859852.91 0.7296
74859852.91 0.7294
74908718.56 0.7294
74908718.56 0.7292000000000001
74926929.31 0.7292000000000001
74926929.31 0.729
74950812.92 0.729
74950812.92 0.7288
74962202.97 0.7288
74962202.97 0.7286
74997074.12 0.7286
74997074.12 0.7283999999999999
74998296.68 0.7283999999999999
74998296.68 0.7282
75001000.6 0.7282
75001000.6 0.728
75007763.77 0.728
75007763.77 0.7278
75022262.4 0.7278
75022262.4 0.7276
75047998.55 0.7276
75047998.55 0.7274
75056727.76 0.7274
75056727.76 0.7272000000000001
75122243.16 0.7272000000000001
75122243.16 0.727
75130263.17 0.727
75130263.17 0.7268
75130403.62 0.7268
75130403.62 0.7266
75139925.48 0.7266
75139925.48 0.7263999999999999
75143910.77 0.7263999999999999
75143910.77 0.7262
75174726.13 0.7262
75174726.13 0.726
75198239.43 0.726
75198239.43 0.7258
75217192.5 0.7258
75217192.5 0.7256
75218279.22 0.7256
75218279.22 0.7254
75230611.61 0.7254
75230611.61 0.7252000000000001
75245892.69 0.7252000000000001
75245892.69 0.725
75249829.35 0.725
75249829.35 0.7248
75257375.43 0.7248
75257375.43 0.7246
75266067.61 0.7246
75266067.61 0.7243999999999999
75279786.9 0.7243999999999999
75279786.9 0.7242
75327463.96 0.7242
75327463.96 0.724
75339609.13 0.724
75339609.13 0.7238
75348257.18 0.7238
75348257.18 0.7236
75364908.12 0.7236
75364908.12 0.7234
75367958.7 0.7234
75367958.7 0.7232000000000001
75377533.93 0.7232000000000001
75377533.93 0.723
75428418.57 0.723
75428418.57 0.7228
75436205.37 0.7228
75436205.37 0.7226
75487239.34 0.7226
75487239.34 0.7223999999999999
75520504.95 0.7223999999999999
75520504.95 0.7222
75540562.79 0.7222
75540562.79 0.722
75552513.74 0.722
75552513.74 0.7218
75560282.83 0.7218
75560282.83 0.7216
75576886.65 0.7216
75576886.65 0.7214
75585047.78 0.7214
75585047.78 0.7212000000000001
75588907.35 0.7212000000000001
75588907.35 0.721
75599922.51 0.721
75599922.51 0.7208
75614933.17 0.7208
75614933.17 0.7206
75619566.9 0.7206
75619566.9 0.7203999999999999
75620409.01 0.7203999999999999
75620409.01 0.7202
75638867.26 0.7202
75638867.26 0.72
75702307.68 0.72
75702307.68 0.7198
75707387.12 0.7198
75707387.12 0.7196
75758461.77 0.7196
75758461.77 0.7194
75834414.96 0.7194
75834414.96 0.7192000000000001
75930704.11 0.7192000000000001
75930704.11 0.719
75942747.46 0.719
75942747.46 0.7188
75955081.7 0.7188
75955081.7 0.7186
75965571.08 0.7186
75965571.08 0.7183999999999999
75976168.67 0.7183999999999999
75976168.67 0.7182
75981421.99 0.7182
75981421.99 0.718
75981907.48 0.718
75981907.48 0.7178
75984418.11 0.7178
75984418.11 0.7176
75985302.46 0.7176
75985302.46 0.7174
76039762.4 0.7174
76039762.4 0.7172000000000001
76040264.22 0.7172000000000001
76040264.22 0.7170000000000001
76058385.01 0.7170000000000001
76058385.01 0.7168
76059424.52 0.7168
76059424.52 0.7166
76082615.62 0.7166
76082615.62 0.7163999999999999
76093795.39 0.7163999999999999
76093795.39 0.7162
76156981.64 0.7162
76156981.64 0.716
76165453.12 0.716
76165453.12 0.7158
76173214.44 0.7158
76173214.44 0.7156
76173985.79 0.7156
76173985.79 0.7154
76175323.91 0.7154
76175323.91 0.7152000000000001
76195976.53 0.7152000000000001
76195976.53 0.7150000000000001
76226028.87 0.7150000000000001
76226028.87 0.7148
76234414.21 0.7148
76234414.21 0.7146
76247593.78 0.7146
76247593.78 0.7143999999999999
76254609.95 0.7143999999999999
76254609.95 0.7142
76258138.45 0.7142
76258138.45 0.714
76259785.64 0.714
76259785.64 0.7138
76268967.47 0.7138
76268967.47 0.7136
76333939.67 0.7136
76333939.67 0.7134
76355739.0 0.7134
76355739.0 0.7132000000000001
76363431.95 0.7132000000000001
76363431.95 0.7130000000000001
76366130.81 0.7130000000000001
76366130.81 0.7128
76384474.52 0.7128
76384474.52 0.7126
76394919.14 0.7126
76394919.14 0.7123999999999999
76400895.53 0.7123999999999999
76400895.53 0.7121999999999999
76467057.21 0.7121999999999999
76467057.21 0.712
76498856.78 0.712
76498856.78 0.7118
76514818.88 0.7118
76514818.88 0.7116
76515670.95 0.7116
76515670.95 0.7114
76536840.91 0.7114
76536840.91 0.7112
76560359.19 0.7112
76560359.19 0.7110000000000001
76569270.0 0.7110000000000001
76569270.0 0.7108
76573474.42 0.7108
76573474.42 0.7106
76629485.55 0.7106
76629485.55 0.7103999999999999
76650292.56 0.7103999999999999
76650292.56 0.7101999999999999
76674730.53 0.7101999999999999
76674730.53 0.71
76787139.26 0.71
76787139.26 0.7098
76788620.85 0.7098
76788620.85 0.7096
76815755.5 0.7096
76815755.5 0.7094
76863768.63 0.7094
76863768.63 0.7092
76868902.36 0.7092
76868902.36 0.7090000000000001
76921914.25 0.7090000000000001
76921914.25 0.7088
76929924.91 0.7088
76929924.91 0.7086
76935290.36 0.7086
76935290.36 0.7083999999999999
76938890.0 0.7083999999999999
76938890.0 0.7081999999999999
76943067.03 0.7081999999999999
76943067.03 0.708
76959731.75 0.708
76959731.75 0.7078
76960898.64 0.7078
76960898.64 0.7076
76970137.1 0.7076
76970137.1 0.7074
76976606.91 0.7074
76976606.91 0.7072
76985020.46 0.7072
76985020.46 0.7070000000000001
77007450.54 0.7070000000000001
77007450.54 0.7068
77040736.52 0.7068
77040736.52 0.7066
77053901.81 0.7066
77053901.81 0.7063999999999999
77071212.18 0.7063999999999999
77071212.18 0.7061999999999999
77078361.22 0.7061999999999999
77078361.22 0.706
77105821.06 0.706
77105821.06 0.7058
77107732.01 0.7058
77107732.01 0.7056
77111409.92 0.7056
77111409.92 0.7054
77114226.87 0.7054
77114226.87 0.7052
77172925.92 0.7052
77172925.92 0.7050000000000001
77181845.6 0.7050000000000001
77181845.6 0.7048
77202590.68 0.7048
77202590.68 0.7046
77210381.65 0.7046
77210381.65 0.7044
77238356.99 0.7044
77238356.99 0.7041999999999999
77262603.46 0.7041999999999999
77262603.46 0.704
77277771.08 0.704
77277771.08 0.7038
77298257.5 0.7038
77298257.5 0.7036
77331486.01 0.7036
77331486.01 0.7034
77347429.61 0.7034
77347429.61 0.7032
77371990.86 0.7032
77371990.86 0.7030000000000001
77380230.47 0.7030000000000001
77380230.47 0.7028
77389198.89 0.7028
77389198.89 0.7026
77403249.2 0.7026
77403249.2 0.7024
77436411.6 0.7024
77436411.6 0.7021999999999999
77455194.37 0.7021999999999999
77455194.37 0.702
77470234.56 0.702
77470234.56 0.7018
77473694.73 0.7018
77473694.73 0.7016
77498864.36 0.7016
77498864.36 0.7014
77500646.09 0.7014
77500646.09 0.7012
77534485.82 0.7012
77534485.82 0.7010000000000001
77544670.98 0.7010000000000001
77544670.98 0.7008
77561029.09 0.7008
77561029.09 0.7006
77638693.89 0.7006
77638693.89 0.7004
77653445.42 0.7004
77653445.42 0.7001999999999999
77659908.15 0.7001999999999999
77659908.15 0.7
77665031.0 0.7
77665031.0 0.6998
77675314.66 0.6998
77675314.66 0.6996
77678762.7 0.6996
77678762.7 0.6994
77688939.37 0.6994
77688939.37 0.6992
77700011.13 0.6992
77700011.13 0.6990000000000001
77724023.03 0.6990000000000001
77724023.03 0.6988
77724524.35 0.6988
77724524.35 0.6986
77782525.95 0.6986
77782525.95 0.6984
77789582.12 0.6984
77789582.12 0.6981999999999999
77819877.72 0.6981999999999999
77819877.72 0.698
77828333.1 0.698
77828333.1 0.6978
77842952.26 0.6978
77842952.26 0.6976
77882040.65 0.6976
77882040.65 0.6974
77904309.76 0.6974
77904309.76 0.6972
77916458.81 0.6972
77916458.81 0.6970000000000001
77922884.29 0.6970000000000001
77922884.29 0.6968
77934897.91 0.6968
77934897.91 0.6966
77942990.21 0.6966
77942990.21 0.6964
78002654.76 0.6964
78002654.76 0.6961999999999999
78013920.07 0.6961999999999999
78013920.07 0.696
78040532.28 0.696
78040532.28 0.6958
78061133.49 0.6958
78061133.49 0.6956
78124775.44 0.6956
78124775.44 0.6954
78187080.4 0.6954
78187080.4 0.6952
78217370.85 0.6952
78217370.85 0.6950000000000001
78226057.5 0.6950000000000001
78226057.5 0.6948
78272786.48 0.6948
78272786.48 0.6946
78283234.99 0.6946
78283234.99 0.6944
78318754.2 0.6944
78318754.2 0.6941999999999999
78347627.81 0.6941999999999999
78347627.81 0.694
78360694.21 0.694
78360694.21 0.6938
78426890.39 0.6938
78426890.39 0.6936
78434573.54 0.6936
78434573.54 0.6934
78561910.59 0.6934
78561910.59 0.6932
78649634.28 0.6932
78649634.28 0.6930000000000001
78701794.74 0.6930000000000001
78701794.74 0.6928000000000001
78731492.24 0.6928000000000001
78731492.24 0.6926
78744557.57 0.6926
78744557.57 0.6924
78773117.83 0.6924
78773117.83 0.6921999999999999
78783285.92 0.6921999999999999
78783285.92 0.692
78793440.56 0.692
78793440.56 0.6918
78806388.81 0.6918
78806388.81 0.6916
78806418.17 0.6916
78806418.17 0.6914
78809715.06 0.6914
78809715.06 0.6912
78819028.36 0.6912
78819028.36 0.6910000000000001
78869584.68 0.6910000000000001
78869584.68 0.6908000000000001
78957850.36 0.6908000000000001
78957850.36 0.6906
79028525.67 0.6906
79028525.67 0.6904
79043517.18 0.6904
79043517.18 0.6901999999999999
79079604.71 0.6901999999999999
79079604.71 0.69
79133322.96 0.69
79133322.96 0.6898
79149410.14 0.6898
79149410.14 0.6896
79177479.34 0.6896
79177479.34 0.6894
79182014.4 0.6894
79182014.4 0.6892
79190625.08 0.6892
79190625.08 0.6890000000000001
79239465.38 0.6890000000000001
79239465.38 0.6888000000000001
79252929.4 0.6888000000000001
79252929.4 0.6886
79320124.03 0.6886
79320124.03 0.6884
79328469.76 0.6884
79328469.76 0.6881999999999999
79341517.41 0.6881999999999999
79341517.41 0.688
79378141.31 0.688
79378141.31 0.6878
79413235.22 0.6878
79413235.22 0.6876
79422026.88 0.6876
79422026.88 0.6874
79511767.98 0.6874
79511767.98 0.6872
79554687.68 0.6872
79554687.68 0.687
79555196.8 0.687
79555196.8 0.6868000000000001
79581091.59 0.6868000000000001
79581091.59 0.6866
79582423.15 0.6866
79582423.15 0.6864
79583303.15 0.6864
79583303.15 0.6861999999999999
79595811.65 0.6861999999999999
79595811.65 0.6859999999999999
79600947.27 0.6859999999999999
79600947.27 0.6858
79637784.65 0.6858
79637784.65 0.6856
79661735.91 0.6856
79661735.91 0.6854
79683874.92 0.6854
79683874.92 0.6852
79774366.34 0.6852
79774366.34 0.685
79776804.54 0.685
79776804.54 0.6848000000000001
79786652.06 0.6848000000000001
79786652.06 0.6846
79799584.24 0.6846
79799584.24 0.6844
79826065.25 0.6844
79826065.25 0.6841999999999999
79826168.26 0.6841999999999999
79826168.26 0.6839999999999999
79844758.72 0.6839999999999999
79844758.72 0.6838
79865178.35 0.6838
79865178.35 0.6836
79965147.88 0.6836
79965147.88 0.6834
79981511.33 0.6834
79981511.33 0.6832
79989741.12 0.6832
79989741.12 0.683
80018243.45 0.683
80018243.45 0.6828000000000001
80029154.27 0.6828000000000001
80029154.27 0.6826
80087120.76 0.6826
80087120.76 0.6824
80108047.14 0.6824
80108047.14 0.6821999999999999
80118629.8 0.6821999999999999
80118629.8 0.6819999999999999
80141423.94 0.6819999999999999
80141423.94 0.6818
80155446.11 0.6818
80155446.11 0.6816
80248571.36 0.6816
80248571.36 0.6814
80271943.45 0.6814
80271943.45 0.6812
80282300.71 0.6812
80282300.71 0.681
80302263.77 0.681
80302263.77 0.6808000000000001
80315163.54 0.6808000000000001
80315163.54 0.6806
80317695.31 0.6806
80317695.31 0.6804
80384705.68 0.6804
80384705.68 0.6802
80390392.76 0.6802
80390392.76 0.6799999999999999
80409038.42 0.6799999999999999
80409038.42 0.6798
80416546.89 0.6798
80416546.89 0.6796
80437121.34 0.6796
80437121.34 0.6794
80518148.02 0.6794
80518148.02 0.6792
80526532.1 0.6792
80526532.1 0.679
80561735.05 0.679
80561735.05 0.6788000000000001
80595383.12 0.6788000000000001
80595383.12 0.6786
80616454.33 0.6786
80616454.33 0.6784
80634055.99 0.6784
80634055.99 0.6782
80649531.25 0.6782
80649531.25 0.6779999999999999
80673640.99 0.6779999999999999
80673640.99 0.6778
80679061.51 0.6778
80679061.51 0.6776
80685700.44 0.6776
80685700.44 0.6774
80685946.51 0.6774
80685946.51 0.6772
80702621.89 0.6772
80702621.89 0.677
80757753.09 0.677
80757753.09 0.6768000000000001
80760031.8 0.6768000000000001
80760031.8 0.6766
80776253.53 0.6766
80776253.53 0.6764
80850343.14 0.6764
80850343.14 0.6762
80859356.93 0.6762
80859356.93 0.6759999999999999
80864727.85 0.6759999999999999
80864727.85 0.6758
80890030.9 0.6758
80890030.9 0.6756
80895239.09 0.6756
80895239.09 0.6754
80910466.1 0.6754
80910466.1 0.6752
80917013.79 0.6752
80917013.79 0.675
80921039.32 0.675
80921039.32 0.6748000000000001
80971535.53 0.6748000000000001
80971535.53 0.6746
80990465.22 0.6746
80990465.22 0.6744
81031717.92 0.6744
81031717.92 0.6742
81040892.39 0.6742
81040892.39 0.6739999999999999
81103712.0 0.6739999999999999
81103712.0 0.6738
81160223.0 0.6738
81160223.0 0.6736
81191592.29 0.6736
81191592.29 0.6734
81199918.41 0.6734
81199918.41 0.6732
81234705.7 0.6732
81234705.7 0.673
81264945.45 0.673
81264945.45 0.6728000000000001
81279619.02 0.6728000000000001
81279619.02 0.6726
81289640.29 0.6726
81289640.29 0.6724
81303055.12 0.6724
81303055.12 0.6722
81304794.58 0.6722
81304794.58 0.6719999999999999
81306209.61 0.6719999999999999
81306209.61 0.6718
81313326.95 0.6718
81313326.95 0.6716
81344073.52 0.6716
81344073.52 0.6714
81348365.2 0.6714
81348365.2 0.6712
81353964.14 0.6712
81353964.14 0.671
81379360.54 0.671
81379360.54 0.6708000000000001
81393756.64 0.6708000000000001
81393756.64 0.6706
81410662.77 0.6706
81410662.77 0.6704
81424519.3 0.6704
81424519.3 0.6702
81428647.14 0.6702
81428647.14 0.6699999999999999
81432216.57 0.6699999999999999
81432216.57 0.6698
81449217.8 0.6698
81449217.8 0.6696
81479753.12 0.6696
81479753.12 0.6694
81487824.0 0.6694
81487824.0 0.6692
81523752.65 0.6692
81523752.65 0.669
81549094.33 0.669
81549094.33 0.6688000000000001
81577530.59 0.6688000000000001
81577530.59 0.6686000000000001
81639784.19 0.6686000000000001
81639784.19 0.6684
81658498.29 0.6684
81658498.29 0.6682
81665200.84 0.6682
81665200.84 0.6679999999999999
81667884.07 0.6679999999999999
81667884.07 0.6678
81673919.43 0.6678
81673919.43 0.6676
81695689.94 0.6676
81695689.94 0.6674
81709640.3 0.6674
81709640.3 0.6672
81711261.64 0.6672
81711261.64 0.667
81796014.23 0.667
81796014.23 0.6668000000000001
81810605.53 0.6668000000000001
81810605.53 0.6666000000000001
81811264.98 0.6666000000000001
81811264.98 0.6664
81881346.94 0.6664
81881346.94 0.6662
81941227.07 0.6662
81941227.07 0.6659999999999999
81973055.09 0.6659999999999999
81973055.09 0.6658
81991925.25 0.6658
81991925.25 0.6656
81999681.98 0.6656
81999681.98 0.6654
82014297.6 0.6654
82014297.6 0.6652
82014687.27 0.6652
82014687.27 0.665
82043175.46 0.665
82043175.46 0.6648000000000001
82075418.31 0.6648000000000001
82075418.31 0.6646000000000001
82101673.68 0.6646000000000001
82101673.68 0.6644
82102031.51 0.6644
82102031.51 0.6642
82114989.78 0.6642
82114989.78 0.6639999999999999
82120765.94 0.6639999999999999
82120765.94 0.6638
82141314.4 0.6638
82141314.4 0.6636
82172268.16 0.6636
82172268.16 0.6634
82208644.75 0.6634
82208644.75 0.6632
82289288.7 0.6632
82289288.7 0.663
82322064.17 0.663
82322064.17 0.6628000000000001
82324880.19 0.6628000000000001
82324880.19 0.6626000000000001
82331771.72 0.6626000000000001
82331771.72 0.6624
82372145.67 0.6624
82372145.67 0.6622
82382766.23 0.6622
82382766.23 0.6619999999999999
82413942.58 0.6619999999999999
82413942.58 0.6617999999999999
82415979.52 0.6617999999999999
82415979.52 0.6616
82500552.14 0.6616
82500552.14 0.6614
82509421.07 0.6614
82509421.07 0.6612
82515180.76 0.6612
82515180.76 0.661
82515816.11 0.661
82515816.11 0.6608
82540709.28 0.6608
82540709.28 0.6606000000000001
82563016.6 0.6606000000000001
82563016.6 0.6604
82564920.53 0.6604
82564920.53 0.6602
82612657.83 0.6602
82612657.83 0.6599999999999999
82626643.41 0.6599999999999999
82626643.41 0.6597999999999999
82647471.87 0.6597999999999999
82647471.87 0.6596
82651376.96 0.6596
82651376.96 0.6594
82683083.85 0.6594
82683083.85 0.6592
82714051.26 0.6592
82714051.26 0.659
82756612.98 0.659
82756612.98 0.6588
82762763.27 0.6588
82762763.27 0.6586000000000001
82774848.84 0.6586000000000001
82774848.84 0.6584
82779575.77 0.6584
82779575.77 0.6582
82795895.82 0.6582
82795895.82 0.6579999999999999
82811933.77 0.6579999999999999
82811933.77 0.6577999999999999
82821474.64 0.6577999999999999
82821474.64 0.6576
82838154.22 0.6576
82838154.22 0.6574
82852335.18 0.6574
82852335.18 0.6572
82860541.75 0.6572
82860541.75 0.657
82871035.46 0.657
82871035.46 0.6568
82873146.26 0.6568
82873146.26 0.6566000000000001
82895152.24 0.6566000000000001
82895152.24 0.6564
83024861.47 0.6564
83024861.47 0.6562
83050625.34 0.6562
83050625.34 0.656
83081287.36 0.656
83081287.36 0.6557999999999999
83098777.3 0.6557999999999999
83098777.3 0.6556
83180293.5 0.6556
83180293.5 0.6554
83193037.7 0.6554
83193037.7 0.6552
83218885.68 0.6552
83218885.68 0.655
83225162.07 0.655
83225162.07 0.6548
83238277.78 0.6548
83238277.78 0.6546000000000001
83273692.18 0.6546000000000001
83273692.18 0.6544
83286537.95 0.6544
83286537.95 0.6542
83314343.39 0.6542
83314343.39 0.654
83317011.97 0.654
83317011.97 0.6537999999999999
83331761.44 0.6537999999999999
83331761.44 0.6536
83384178.12 0.6536
83384178.12 0.6534
83451103.79 0.6534
83451103.79 0.6532
83451130.38 0.6532
83451130.38 0.653
83470846.58 0.653
83470846.58 0.6528
83495229.78 0.6528
83495229.78 0.6526000000000001
83502774.2 0.6526000000000001
83502774.2 0.6524
83511873.96 0.6524
83511873.96 0.6522
83616866.48 0.6522
83616866.48 0.652
83674650.51 0.652
83674650.51 0.6517999999999999
83707048.0 0.6517999999999999
83707048.0 0.6516
83709833.18 0.6516
83709833.18 0.6514
83712318.27 0.6514
83712318.27 0.6512
83726242.05 0.6512
83726242.05 0.651
83730354.57 0.651
83730354.57 0.6508
83764752.47 0.6508
83764752.47 0.6506000000000001
83766681.93 0.6506000000000001
83766681.93 0.6504
83805005.15 0.6504
83805005.15 0.6502
83820406.53 0.6502
83820406.53 0.65
83822670.86 0.65
83822670.86 0.6497999999999999
83870630.73 0.6497999999999999
83870630.73 0.6496
83911281.84 0.6496
83911281.84 0.6494
83926558.41 0.6494
83926558.41 0.6492
83963857.05 0.6492
83963857.05 0.649
83971726.3 0.649
83971726.3 0.6488
83979415.16 0.6488
83979415.16 0.6486000000000001
84035863.8 0.6486000000000001
84035863.8 0.6484
84130352.88 0.6484
84130352.88 0.6482
84178451.55 0.6482
84178451.55 0.648
84203715.7 0.648
84203715.7 0.6477999999999999
84229629.78 0.6477999999999999
84229629.78 0.6476
84311563.9 0.6476
84311563.9 0.6474
84355685.05 0.6474
84355685.05 0.6472
84366727.97 0.6472
84366727.97 0.647
84374152.11 0.647
84374152.11 0.6468
84376276.93 0.6468
84376276.93 0.6466000000000001
84388619.36 0.6466000000000001
84388619.36 0.6464
84406525.94 0.6464
84406525.94 0.6462
84478829.21 0.6462
84478829.21 0.646
84480865.66 0.646
84480865.66 0.6457999999999999
84498103.63 0.6457999999999999
84498103.63 0.6456
84499289.27 0.6456
84499289.27 0.6454
84529745.63 0.6454
84529745.63 0.6452
84548938.16 0.6452
84548938.16 0.645
84554348.97 0.645
84554348.97 0.6448
84563587.57 0.6448
84563587.57 0.6446000000000001
84704559.04 0.6446000000000001
84704559.04 0.6444
84708015.2 0.6444
84708015.2 0.6442
84740020.77 0.6442
84740020.77 0.644
84744471.23 0.644
84744471.23 0.6437999999999999
84757624.35 0.6437999999999999
84757624.35 0.6436
84780919.17 0.6436
84780919.17 0.6434
84840120.47 0.6434
84840120.47 0.6432
84876506.09 0.6432
84876506.09 0.643
84876828.41 0.643
84876828.41 0.6428
84882696.08 0.6428
84882696.08 0.6426000000000001
84885234.51 0.6426000000000001
84885234.51 0.6424000000000001
84937193.64 0.6424000000000001
84937193.64 0.6422
84939305.97 0.6422
84939305.97 0.642
84942511.54 0.642
84942511.54 0.6417999999999999
84946632.8 0.6417999999999999
84946632.8 0.6416
84952549.48 0.6416
84952549.48 0.6414
84959374.03 0.6414
84959374.03 0.6412
84988199.05 0.6412
84988199.05 0.641
84989875.55 0.641
84989875.55 0.6408
84991530.4 0.6408
84991530.4 0.6406000000000001
85003656.9 0.6406000000000001
85003656.9 0.6404000000000001
85017553.7 0.6404000000000001
85017553.7 0.6402
85064008.44 0.6402
85064008.44 0.64
85075519.13 0.64
85075519.13 0.6397999999999999
85122448.15 0.6397999999999999
85122448.15 0.6396
85160899.79 0.6396
85160899.79 0.6394
85209491.06 0.6394
85209491.06 0.6392
85221378.23 0.6392
85221378.23 0.639
85304852.67 0.639
85304852.67 0.6388
85306933.64 0.6388
85306933.64 0.6386000000000001
85315816.79 0.6386000000000001
85315816.79 0.6384000000000001
85321102.43 0.6384000000000001
85321102.43 0.6382
85356285.91 0.6382
85356285.91 0.638
85376811.93 0.638
85376811.93 0.6377999999999999
85398125.08 0.6377999999999999
85398125.08 0.6376
85428759.86 0.6376
85428759.86 0.6374
85431527.82 0.6374
85431527.82 0.6372
85450175.75 0.6372
85450175.75 0.637
85522485.18 0.637
85522485.18 0.6368
85533973.4 0.6368
85533973.4 0.6366
85547650.65 0.6366
85547650.65 0.6364000000000001
85594918.25 0.6364000000000001
85594918.25 0.6362
85601703.87 0.6362
85601703.87 0.636
85639310.8 0.636
85639310.8 0.6357999999999999
85685065.13 0.6357999999999999
85685065.13 0.6355999999999999
85797830.24 0.6355999999999999
85797830.24 0.6354
85814918.74 0.6354
85814918.74 0.6352
85885093.08 0.6352
85885093.08 0.635
85894530.93 0.635
85894530.93 0.6348
85895689.74 0.6348
85895689.74 0.6346
85905746.84 0.6346
85905746.84 0.6344000000000001
85924464.64 0.6344000000000001
85924464.64 0.6342
85925179.33 0.6342
85925179.33 0.634
85928679.96 0.634
85928679.96 0.6337999999999999
85972628.23 0.6337999999999999
85972628.23 0.6335999999999999
86003619.12 0.6335999999999999
86003619.12 0.6334
86017757.54 0.6334
86017757.54 0.6332
86033811.8 0.6332
86033811.8 0.633
86047311.91 0.633
86047311.91 0.6328
86097099.58 0.6328
86097099.58 0.6326
86126672.59 0.6326
86126672.59 0.6324000000000001
86134147.24 0.6324000000000001
86134147.24 0.6322
86153340.66 0.6322
86153340.66 0.632
86165190.78 0.632
86165190.78 0.6317999999999999
86198147.64 0.6317999999999999
86198147.64 0.6315999999999999
86273512.79 0.6315999999999999
86273512.79 0.6314
86287173.04 0.6314
86287173.04 0.6312
86293529.54 0.6312
86293529.54 0.631
86331069.83 0.631
86331069.83 0.6308
86353908.82 0.6308
86353908.82 0.6306
86380759.4 0.6306
86380759.4 0.6304000000000001
86402258.3 0.6304000000000001
86402258.3 0.6302
86411815.48 0.6302
86411815.48 0.63
86438491.02 0.63
86438491.02 0.6298
86438748.88 0.6298
86438748.88 0.6295999999999999
86458019.15 0.6295999999999999
86458019.15 0.6294
86493831.96 0.6294
86493831.96 0.6292
86583787.77 0.6292
86583787.77 0.629
86618696.2 0.629
86618696.2 0.6288
86643478.53 0.6288
86643478.53 0.6286
86665724.25 0.6286
86665724.25 0.6284000000000001
86677358.31 0.6284000000000001
86677358.31 0.6282
86689359.49 0.6282
86689359.49 0.628
86707308.08 0.628
86707308.08 0.6278
86729667.17 0.6278
86729667.17 0.6275999999999999
86743651.45 0.6275999999999999
86743651.45 0.6274
86744469.26 0.6274
86744469.26 0.6272
86757677.96 0.6272
86757677.96 0.627
86807589.27 0.627
86807589.27 0.6268
86894702.96 0.6268
86894702.96 0.6266
86922372.37 0.6266
86922372.37 0.6264000000000001
86922616.66 0.6264000000000001
86922616.66 0.6262
86924097.05 0.6262
86924097.05 0.626
86929668.51 0.626
86929668.51 0.6258
86942452.05 0.6258
86942452.05 0.6255999999999999
86987246.01 0.6255999999999999
86987246.01 0.6254
86991668.4 0.6254
86991668.4 0.6252
87027652.25 0.6252
87027652.25 0.625
87034997.06 0.625
87034997.06 0.6248
87056436.56 0.6248
87056436.56 0.6246
87058376.36 0.6246
87058376.36 0.6244000000000001
87178702.22 0.6244000000000001
87178702.22 0.6242
87289783.0 0.6242
87289783.0 0.624
87310680.13 0.624
87310680.13 0.6238
87320086.22 0.6238
87320086.22 0.6235999999999999
87342222.18 0.6235999999999999
87342222.18 0.6234
87343318.15 0.6234
87343318.15 0.6232
87367732.97 0.6232
87367732.97 0.623
87433428.16 0.623
87433428.16 0.6228
87466477.89 0.6228
87466477.89 0.6226
87525437.57 0.6226
87525437.57 0.6224000000000001
87533331.66 0.6224000000000001
87533331.66 0.6222
87656359.66 0.6222
87656359.66 0.622
87661407.21 0.622
87661407.21 0.6218
87681815.15 0.6218
87681815.15 0.6215999999999999
87684222.02 0.6215999999999999
87684222.02 0.6214
87704528.24 0.6214
87704528.24 0.6212
87712247.2 0.6212
87712247.2 0.621
87713905.03 0.621
87713905.03 0.6208
87752317.0 0.6208
87752317.0 0.6206
87783180.22 0.6206
87783180.22 0.6204000000000001
87808204.18 0.6204000000000001
87808204.18 0.6202
87813925.61 0.6202
87813925.61 0.62
87834049.49 0.62
87834049.49 0.6198
87844861.35 0.6198
87844861.35 0.6195999999999999
87867934.37 0.6195999999999999
87867934.37 0.6194
87893100.37 0.6194
87893100.37 0.6192
87908352.8 0.6192
87908352.8 0.619
87911615.48 0.619
87911615.48 0.6188
87965062.26 0.6188
87965062.26 0.6186
87976778.89 0.6186
87976778.89 0.6184000000000001
87984490.11 0.6184000000000001
87984490.11 0.6182000000000001
88020138.82 0.6182000000000001
88020138.82 0.618
88040602.52 0.618
88040602.52 0.6178
88044496.93 0.6178
88044496.93 0.6175999999999999
88051502.85 0.6175999999999999
88051502.85 0.6174
88077109.74 0.6174
88077109.74 0.6172
88121094.49 0.6172
88121094.49 0.617
88167056.2 0.617
88167056.2 0.6168
88188629.28 0.6168
88188629.28 0.6166
88213784.68 0.6166
88213784.68 0.6164000000000001
88290074.09 0.6164000000000001
88290074.09 0.6162000000000001
88296681.75 0.6162000000000001
88296681.75 0.616
88297394.05 0.616
88297394.05 0.6158
88322393.63 0.6158
88322393.63 0.6155999999999999
88330403.24 0.6155999999999999
88330403.24 0.6154
88331057.03 0.6154
88331057.03 0.6152
88332689.99 0.6152
88332689.99 0.615
88362349.59 0.615
88362349.59 0.6148
88368746.04 0.6148
88368746.04 0.6146
88391105.5 0.6146
88391105.5 0.6144000000000001
88422564.06 0.6144000000000001
88422564.06 0.6142000000000001
88432412.6 0.6142000000000001
88432412.6 0.614
88446181.32 0.614
88446181.32 0.6138
88477781.76 0.6138
88477781.76 0.6135999999999999
88521341.7 0.6135999999999999
88521341.7 0.6134
88567604.54 0.6134
88567604.54 0.6132
88580580.03 0.6132
88580580.03 0.613
88589475.62 0.613
88589475.62 0.6128
88591196.85 0.6128
88591196.85 0.6126
88592800.89 0.6126
88592800.89 0.6124
88637254.46 0.6124
88637254.46 0.6122000000000001
88671517.5 0.6122000000000001
88671517.5 0.612
88681602.38 0.612
88681602.38 0.6118
88681957.58 0.6118
88681957.58 0.6115999999999999
88697159.53 0.6115999999999999
88697159.53 0.6113999999999999
88705720.57 0.6113999999999999
88705720.57 0.6112
88716100.94 0.6112
88716100.94 0.611
88718049.94 0.611
88718049.94 0.6108
88796410.47 0.6108
88796410.47 0.6106
88799748.44 0.6106
88799748.44 0.6104
88815843.03 0.6104
88815843.03 0.6102000000000001
88821820.93 0.6102000000000001
88821820.93 0.61
88942442.78 0.61
88942442.78 0.6098
88943818.02 0.6098
88943818.02 0.6095999999999999
88954568.7 0.6095999999999999
88954568.7 0.6093999999999999
89030104.74 0.6093999999999999
89030104.74 0.6092
89050834.08 0.6092
89050834.08 0.609
89055446.9 0.609
89055446.9 0.6088
89063255.77 0.6088
89063255.77 0.6086
89115925.42 0.6086
89115925.42 0.6084
89124003.17 0.6084
89124003.17 0.6082000000000001
89130167.7 0.6082000000000001
89130167.7 0.608
89167157.27 0.608
89167157.27 0.6078
89198166.93 0.6078
89198166.93 0.6075999999999999
89252794.29 0.6075999999999999
89252794.29 0.6073999999999999
89259350.01 0.6073999999999999
89259350.01 0.6072
89271596.24 0.6072
89271596.24 0.607
89305426.58 0.607
89305426.58 0.6068
89371772.45 0.6068
89371772.45 0.6066
89397969.35 0.6066
89397969.35 0.6064
89416304.96 0.6064
89416304.96 0.6062000000000001
89426309.8 0.6062000000000001
89426309.8 0.606
89506943.43 0.606
89506943.43 0.6058
89509760.81 0.6058
89509760.81 0.6056
89539394.6 0.6056
89539394.6 0.6053999999999999
89557150.18 0.6053999999999999
89557150.18 0.6052
89583966.06 0.6052
89583966.06 0.605
89613160.66 0.605
89613160.66 0.6048
89637489.85 0.6048
89637489.85 0.6046
89650793.32 0.6046
89650793.32 0.6044
89656960.01 0.6044
89656960.01 0.6042000000000001
89665842.53 0.6042000000000001
89665842.53 0.604
89670290.81 0.604
89670290.81 0.6038
89690156.59 0.6038
89690156.59 0.6036
89724801.07 0.6036
89724801.07 0.6033999999999999
89768006.31 0.6033999999999999
89768006.31 0.6032
89770059.24 0.6032
89770059.24 0.603
89776498.7 0.603
89776498.7 0.6028
89837435.26 0.6028
89837435.26 0.6026
89916462.44 0.6026
89916462.44 0.6024
89933356.28 0.6024
89933356.28 0.6022000000000001
89951481.22 0.6022000000000001
89951481.22 0.602
89966759.52 0.602
89966759.52 0.6018
89974416.28 0.6018
89974416.28 0.6016
89995229.11 0.6016
89995229.11 0.6013999999999999
90026713.04 0.6013999999999999
90026713.04 0.6012
90030415.62 0.6012
90030415.62 0.601
90095365.63 0.601
90095365.63 0.6008
90138347.47 0.6008
90138347.47 0.6006
90222248.84 0.6006
90222248.84 0.6004
90255771.26 0.6004
90255771.26 0.6002000000000001
90267866.61 0.6002000000000001
90267866.61 0.6
90286160.15 0.6
90286160.15 0.5998
90295459.64 0.5998
90295459.64 0.5996
90308617.5 0.5996
90308617.5 0.5993999999999999
90392224.6 0.5993999999999999
90392224.6 0.5992
90424681.26 0.5992
90424681.26 0.599
90439749.81 0.599
90439749.81 0.5988
90475818.35 0.5988
90475818.35 0.5986
90486474.65 0.5986
90486474.65 0.5984
90490298.08 0.5984
90490298.08 0.5982000000000001
90524883.8 0.5982000000000001
90524883.8 0.598
90570667.61 0.598
90570667.61 0.5978
90643261.55 0.5978
90643261.55 0.5976
90732783.16 0.5976
90732783.16 0.5973999999999999
90759408.16 0.5973999999999999
90759408.16 0.5972
90862499.3 0.5972
90862499.3 0.597
90888506.98 0.597
90888506.98 0.5968
90897469.04 0.5968
90897469.04 0.5966
90948644.43 0.5966
90948644.43 0.5964
91040255.59 0.5964
91040255.59 0.5962000000000001
91050524.68 0.5962000000000001
91050524.68 0.596
91072791.01 0.596
91072791.01 0.5958
91160840.04 0.5958
91160840.04 0.5956
91190389.55 0.5956
91190389.55 0.5953999999999999
91202305.31 0.5953999999999999
91202305.31 0.5952
91209760.53 0.5952
91209760.53 0.595
91222573.5 0.595
91222573.5 0.5948
91222650.35 0.5948
91222650.35 0.5946
91250148.8 0.5946
91250148.8 0.5944
91274527.43 0.5944
91274527.43 0.5942000000000001
91328058.87 0.5942000000000001
91328058.87 0.594
91375029.35 0.594
91375029.35 0.5938
91375920.78 0.5938
91375920.78 0.5936
91413245.01 0.5936
91413245.01 0.5933999999999999
91414037.27 0.5933999999999999
91414037.27 0.5932
91432605.21 0.5932
91432605.21 0.593
91443377.99 0.593
91443377.99 0.5928
91467494.54 0.5928
91467494.54 0.5926
91512275.32 0.5926
91512275.32 0.5924
91522704.74 0.5924
91522704.74 0.5922000000000001
91534248.01 0.5922000000000001
91534248.01 0.5920000000000001
91537840.44 0.5920000000000001
91537840.44 0.5918
91561611.91 0.5918
91561611.91 0.5916
91563896.02 0.5916
91563896.02 0.5913999999999999
91583479.71 0.5913999999999999
91583479.71 0.5912
91613667.51 0.5912
91613667.51 0.591
91730220.51 0.591
91730220.51 0.5908
91767750.23 0.5908
91767750.23 0.5906
91791396.33 0.5906
91791396.33 0.5904
91807367.52 0.5904
91807367.52 0.5902000000000001
91818620.97 0.5902000000000001
91818620.97 0.5900000000000001
91847815.07 0.5900000000000001
91847815.07 0.5898
91867348.97 0.5898
91867348.97 0.5896
91872021.53 0.5896
91872021.53 0.5893999999999999
91875993.98 0.5893999999999999
91875993.98 0.5892
91908204.34 0.5892
91908204.34 0.589
91928214.46 0.589
91928214.46 0.5888
91938413.6 0.5888
91938413.6 0.5886
91940183.04 0.5886
91940183.04 0.5884
91963383.12 0.5884
91963383.12 0.5882000000000001
91980225.49 0.5882000000000001
91980225.49 0.5880000000000001
91981534.88 0.5880000000000001
91981534.88 0.5878
92025285.37 0.5878
92025285.37 0.5876
92045911.11 0.5876
92045911.11 0.5873999999999999
92072717.65 0.5873999999999999
92072717.65 0.5871999999999999
92105211.23 0.5871999999999999
92105211.23 0.587
92113393.41 0.587
92113393.41 0.5868
92174259.66 0.5868
92174259.66 0.5866
92201440.4 0.5866
92201440.4 0.5864
92265334.86 0.5864
92265334.86 0.5862
92319144.51 0.5862
92319144.51 0.5860000000000001
92326778.63 0.5860000000000001
92326778.63 0.5858
92331669.28 0.5858
92331669.28 0.5856
92358441.54 0.5856
92358441.54 0.5853999999999999
92411559.96 0.5853999999999999
92411559.96 0.5851999999999999
92423101.76 0.5851999999999999
92423101.76 0.585
92467070.17 0.585
92467070.17 0.5848
92495239.51 0.5848
92495239.51 0.5846
92717018.97 0.5846
92717018.97 0.5844
92749722.57 0.5844
92749722.57 0.5842
92782835.31 0.5842
92782835.31 0.5840000000000001
92785507.16 0.5840000000000001
92785507.16 0.5838
92803579.29 0.5838
92803579.29 0.5836
92805397.01 0.5836
92805397.01 0.5833999999999999
92825838.95 0.5833999999999999
92825838.95 0.5831999999999999
92859254.45 0.5831999999999999
92859254.45 0.583
92862597.06 0.583
92862597.06 0.5828
92863580.59 0.5828
92863580.59 0.5826
92880463.96 0.5826
92880463.96 0.5824
92930905.95 0.5824
92930905.95 0.5822
92932730.44 0.5822
92932730.44 0.5820000000000001
92962003.63 0.5820000000000001
92962003.63 0.5818
92997823.88 0.5818
92997823.88 0.5816
93021377.91 0.5816
93021377.91 0.5813999999999999
93050269.06 0.5813999999999999
93050269.06 0.5811999999999999
93075274.09 0.5811999999999999
93075274.09 0.581
93080678.53 0.581
93080678.53 0.5808
93107620.06 0.5808
93107620.06 0.5806
93112409.58 0.5806
93112409.58 0.5804
93138976.89 0.5804
93138976.89 0.5802
93154631.08 0.5802
93154631.08 0.5800000000000001
93156199.38 0.5800000000000001
93156199.38 0.5798
93203405.24 0.5798
93203405.24 0.5796
93242944.59 0.5796
93242944.59 0.5794
93261905.78 0.5794
93261905.78 0.5791999999999999
93297353.26 0.5791999999999999
93297353.26 0.579
93307509.01 0.579
93307509.01 0.5788
93321789.09 0.5788
93321789.09 0.5786
93366839.03 0.5786
93366839.03 0.5784
93401318.35 0.5784
93401318.35 0.5782
93415012.69 0.5782
93415012.69 0.5780000000000001
93432662.85 0.5780000000000001
93432662.85 0.5778
93455173.63 0.5778
93455173.63 0.5776
93468295.32 0.5776
93468295.32 0.5774
93479186.67 0.5774
93479186.67 0.5771999999999999
93488816.48 0.5771999999999999
93488816.48 0.577
93506038.83 0.577
93506038.83 0.5768
93531065.61 0.5768
93531065.61 0.5766
93549831.08 0.5766
93549831.08 0.5764
93578385.37 0.5764
93578385.37 0.5762
93599748.49 0.5762
93599748.49 0.5760000000000001
93645373.31 0.5760000000000001
93645373.31 0.5758
93692085.8 0.5758
93692085.8 0.5756
93762169.67 0.5756
93762169.67 0.5754
93802677.64 0.5754
93802677.64 0.5751999999999999
93807651.13 0.5751999999999999
93807651.13 0.575
93902105.69 0.575
93902105.69 0.5748
93904439.48 0.5748
93904439.48 0.5746
93953214.39 0.5746
93953214.39 0.5744
93987623.66 0.5744
93987623.66 0.5742
93988082.34 0.5742
93988082.34 0.5740000000000001
94064821.84 0.5740000000000001
94064821.84 0.5738
94080268.09 0.5738
94080268.09 0.5736
94122286.63 0.5736
94122286.63 0.5734
94168409.4 0.5734
94168409.4 0.5731999999999999
94175196.91 0.5731999999999999
94175196.91 0.573
94178303.75 0.573
94178303.75 0.5728
94213026.65 0.5728
94213026.65 0.5726
94224072.17 0.5726
94224072.17 0.5724
94256527.94 0.5724
94256527.94 0.5722
94268795.33 0.5722
94268795.33 0.5720000000000001
94283264.78 0.5720000000000001
94283264.78 0.5718
94303248.07 0.5718
94303248.07 0.5716
94341261.23 0.5716
94341261.23 0.5714
94390657.63 0.5714
94390657.63 0.5711999999999999
94413190.21 0.5711999999999999
94413190.21 0.571
94561353.47 0.571
94561353.47 0.5708
94593772.77 0.5708
94593772.77 0.5706
94625264.87 0.5706
94625264.87 0.5704
94670231.56 0.5704
94670231.56 0.5702
94701147.38 0.5702
94701147.38 0.5700000000000001
94799334.9 0.5700000000000001
94799334.9 0.5698
94847215.32 0.5698
94847215.32 0.5696
94895812.23 0.5696
94895812.23 0.5694
94922614.05 0.5694
94922614.05 0.5691999999999999
94929165.86 0.5691999999999999
94929165.86 0.569
94965492.39 0.569
94965492.39 0.5688
94987587.86 0.5688
94987587.86 0.5686
95013481.46 0.5686
95013481.46 0.5684
95049940.07 0.5684
95049940.07 0.5682
95063544.63 0.5682
95063544.63 0.5680000000000001
95082200.2 0.5680000000000001
95082200.2 0.5678000000000001
95100972.96 0.5678000000000001
95100972.96 0.5676
95164500.3 0.5676
95164500.3 0.5674
95202372.0 0.5674
95202372.0 0.5671999999999999
95215661.59 0.5671999999999999
95215661.59 0.567
95261898.39 0.567
95261898.39 0.5668
95290378.14 0.5668
95290378.14 0.5666
95322541.91 0.5666
95322541.91 0.5664
95333040.26 0.5664
95333040.26 0.5662
95390726.79 0.5662
95390726.79 0.5660000000000001
95391016.85 0.5660000000000001
95391016.85 0.5658000000000001
95435034.47 0.5658000000000001
95435034.47 0.5656
95447215.18 0.5656
95447215.18 0.5654
95451961.14 0.5654
95451961.14 0.5651999999999999
95519337.04 0.5651999999999999
95519337.04 0.565
95537572.86 0.565
95537572.86 0.5648
95548329.12 0.5648
95548329.12 0.5646
95565525.43 0.5646
95565525.43 0.5644
95590656.32 0.5644
95590656.32 0.5642
95597735.6 0.5642
95597735.6 0.5640000000000001
95618548.17 0.5640000000000001
95618548.17 0.5638000000000001
95626200.91 0.5638000000000001
95626200.91 0.5636
95658555.76 0.5636
95658555.76 0.5634
95658965.13 0.5634
95658965.13 0.5631999999999999
95690493.43 0.5631999999999999
95690493.43 0.563
95714424.09 0.563
95714424.09 0.5628
95733842.02 0.5628
95733842.02 0.5626
95741648.41 0.5626
95741648.41 0.5624
95784130.18 0.5624
95784130.18 0.5622
95794418.26 0.5622
95794418.26 0.562
95797222.76 0.562
95797222.76 0.5618000000000001
95811184.61 0.5618000000000001
95811184.61 0.5616
95812328.14 0.5616
95812328.14 0.5614
95880646.51 0.5614
95880646.51 0.5611999999999999
95885578.77 0.5611999999999999
95885578.77 0.5609999999999999
95886438.25 0.5609999999999999
95886438.25 0.5608
95926759.19 0.5608
95926759.19 0.5606
95987061.31 0.5606
95987061.31 0.5604
95996509.76 0.5604
95996509.76 0.5602
95996594.94 0.5602
95996594.94 0.56
96051337.28 0.56
96051337.28 0.5598000000000001
96070339.62 0.5598000000000001
96070339.62 0.5596
96104079.8 0.5596
96104079.8 0.5594
96155055.82 0.5594
96155055.82 0.5591999999999999
96166750.6 0.5591999999999999
96166750.6 0.5589999999999999
96209570.68 0.5589999999999999
96209570.68 0.5588
96215952.22 0.5588
96215952.22 0.5586
96234072.75 0.5586
96234072.75 0.5584
96256141.01 0.5584
96256141.01 0.5582
96258800.13 0.5582
96258800.13 0.558
96273911.92 0.558
96273911.92 0.5578000000000001
96276310.51 0.5578000000000001
96276310.51 0.5576
96305175.82 0.5576
96305175.82 0.5574
96310873.39 0.5574
96310873.39 0.5571999999999999
96325770.71 0.5571999999999999
96325770.71 0.5569999999999999
96352919.42 0.5569999999999999
96352919.42 0.5568
96381037.08 0.5568
96381037.08 0.5566
96410726.23 0.5566
96410726.23 0.5564
96471545.32 0.5564
96471545.32 0.5562
96541955.98 0.5562
96541955.98 0.556
96545209.48 0.556
96545209.48 0.5558000000000001
96555040.64 0.5558000000000001
96555040.64 0.5556
96568552.82 0.5556
96568552.82 0.5554
96590866.63 0.5554
96590866.63 0.5552
96591199.93 0.5552
96591199.93 0.5549999999999999
96666280.15 0.5549999999999999
96666280.15 0.5548
96670554.39 0.5548
96670554.39 0.5546
96738394.11 0.5546
96738394.11 0.5544
96753137.19 0.5544
96753137.19 0.5542
96797601.58 0.5542
96797601.58 0.554
96809915.92 0.554
96809915.92 0.5538000000000001
96874565.35 0.5538000000000001
96874565.35 0.5536
96890040.68 0.5536
96890040.68 0.5534
96912554.87 0.5534
96912554.87 0.5532
97072404.55 0.5532
97072404.55 0.5529999999999999
97082266.5 0.5529999999999999
97082266.5 0.5528
97099938.89 0.5528
97099938.89 0.5526
97101478.21 0.5526
97101478.21 0.5524
97126396.14 0.5524
97126396.14 0.5522
97133227.99 0.5522
97133227.99 0.552
97191271.56 0.552
97191271.56 0.5518000000000001
97203527.3 0.5518000000000001
97203527.3 0.5516
97233790.45 0.5516
97233790.45 0.5514
97258352.28 0.5514
97258352.28 0.5512
97313030.69 0.5512
97313030.69 0.5509999999999999
97328197.46 0.5509999999999999
97328197.46 0.5508
97342493.57 0.5508
97342493.57 0.5506
97367194.95 0.5506
97367194.95 0.5504
97395879.96 0.5504
97395879.96 0.5502
97448598.46 0.5502
97448598.46 0.55
97582625.27 0.55
97582625.27 0.5498000000000001
97588412.35 0.5498000000000001
97588412.35 0.5496
97600842.86 0.5496
97600842.86 0.5494
97647436.84 0.5494
97647436.84 0.5492
97664579.43 0.5492
97664579.43 0.5489999999999999
97688241.25 0.5489999999999999
97688241.25 0.5488
97709932.38 0.5488
97709932.38 0.5486
97762515.02 0.5486
97762515.02 0.5484
97766764.07 0.5484
97766764.07 0.5482
97767158.08 0.5482
97767158.08 0.548
97786660.7 0.548
97786660.7 0.5478000000000001
97838019.13 0.5478000000000001
97838019.13 0.5476
97862419.85 0.5476
97862419.85 0.5474
97909037.45 0.5474
97909037.45 0.5472
97914371.72 0.5472
97914371.72 0.5469999999999999
97922364.83 0.5469999999999999
97922364.83 0.5468
97931397.88 0.5468
97931397.88 0.5466
97949683.29 0.5466
97949683.29 0.5464
97973163.57 0.5464
97973163.57 0.5462
97987694.7 0.5462
97987694.7 0.546
98009086.13 0.546
98009086.13 0.5458000000000001
98030141.1 0.5458000000000001
98030141.1 0.5456
98031736.23 0.5456
98031736.23 0.5454
98052265.68 0.5454
98052265.68 0.5452
98125051.82 0.5452
98125051.82 0.5449999999999999
98152825.13 0.5449999999999999
98152825.13 0.5448
98154106.4 0.5448
98154106.4 0.5446
98155238.79 0.5446
98155238.79 0.5444
98193303.86 0.5444
98193303.86 0.5442
98201074.19 0.5442
98201074.19 0.544
98249287.32 0.544
98249287.32 0.5438000000000001
98269241.28 0.5438000000000001
98269241.28 0.5436000000000001
98292256.04 0.5436000000000001
98292256.04 0.5434
98312342.98 0.5434
98312342.98 0.5432
98361968.02 0.5432
98361968.02 0.5429999999999999
98377198.41 0.5429999999999999
98377198.41 0.5428
98390497.25 0.5428
98390497.25 0.5426
98416284.43 0.5426
98416284.43 0.5424
98429005.61 0.5424
98429005.61 0.5422
98483492.67 0.5422
98483492.67 0.542
98487713.65 0.542
98487713.65 0.5418000000000001
98576861.55 0.5418000000000001
98576861.55 0.5416000000000001
98585530.5 0.5416000000000001
98585530.5 0.5414
98594047.95 0.5414
98594047.95 0.5412
98600528.57 0.5412
98600528.57 0.5409999999999999
98606151.71 0.5409999999999999
98606151.71 0.5408
98739078.84 0.5408
98739078.84 0.5406
98761073.42 0.5406
98761073.42 0.5404
98766972.05 0.5404
98766972.05 0.5402
98775903.51 0.5402
98775903.51 0.54
98815022.01 0.54
98815022.01 0.5398000000000001
98923688.2 0.5398000000000001
98923688.2 0.5396000000000001
98936382.07 0.5396000000000001
98936382.07 0.5394
99140717.66 0.5394
99140717.66 0.5392
99214403.08 0.5392
99214403.08 0.5389999999999999
99225481.58 0.5389999999999999
99225481.58 0.5388
99259613.41 0.5388
99259613.41 0.5386
99262111.71 0.5386
99262111.71 0.5384
99301606.42 0.5384
99301606.42 0.5382
99394786.13 0.5382
99394786.13 0.538
99406424.05 0.538
99406424.05 0.5378000000000001
99454396.79 0.5378000000000001
99454396.79 0.5376000000000001
99477119.04 0.5376000000000001
99477119.04 0.5374
99504768.24 0.5374
99504768.24 0.5372
99535953.12 0.5372
99535953.12 0.5369999999999999
99541913.95 0.5369999999999999
99541913.95 0.5367999999999999
99550994.36 0.5367999999999999
99550994.36 0.5366
99583597.1 0.5366
99583597.1 0.5364
99689641.94 0.5364
99689641.94 0.5362
99693533.41 0.5362
99693533.41 0.536
99711413.5 0.536
99711413.5 0.5358
99747503.44 0.5358
99747503.44 0.5356000000000001
99761378.1 0.5356000000000001
99761378.1 0.5354
99796207.9 0.5354
99796207.9 0.5352
99879811.24 0.5352
99879811.24 0.5349999999999999
99918720.08 0.5349999999999999
99918720.08 0.5347999999999999
99960236.11 0.5347999999999999
99960236.11 0.5346
99962881.0 0.5346
99962881.0 0.5344
100028972.47 0.5344
100028972.47 0.5342
100061784.09 0.5342
100061784.09 0.534
100110215.56 0.534
100110215.56 0.5338
100145607.22 0.5338
100145607.22 0.5336000000000001
100164748.44 0.5336000000000001
100164748.44 0.5334
100173564.25 0.5334
100173564.25 0.5332
100180978.6 0.5332
100180978.6 0.5329999999999999
100182199.06 0.5329999999999999
100182199.06 0.5327999999999999
100182869.06 0.5327999999999999
100182869.06 0.5326
100217569.38 0.5326
100217569.38 0.5324
100226372.34 0.5324
100226372.34 0.5322
100246075.86 0.5322
100246075.86 0.532
100306981.24 0.532
100306981.24 0.5318
100319702.97 0.5318
100319702.97 0.5316000000000001
100332689.47 0.5316000000000001
100332689.47 0.5314
100385394.14 0.5314
100385394.14 0.5312
100393420.88 0.5312
100393420.88 0.531
100399935.73 0.531
100399935.73 0.5307999999999999
100437539.6 0.5307999999999999
100437539.6 0.5306
100536332.62 0.5306
100536332.62 0.5304
100562240.09 0.5304
100562240.09 0.5302
100563085.48 0.5302
100563085.48 0.53
100566736.65 0.53
100566736.65 0.5298
100578544.62 0.5298
100578544.62 0.5296000000000001
100642410.9 0.5296000000000001
100642410.9 0.5294
100658724.75 0.5294
100658724.75 0.5292
100660139.35 0.5292
100660139.35 0.529
100708724.01 0.529
100708724.01 0.5287999999999999
100726146.25 0.5287999999999999
100726146.25 0.5286
100772390.22 0.5286
100772390.22 0.5284
100802615.16 0.5284
100802615.16 0.5282
100817142.01 0.5282
100817142.01 0.528
100860100.47 0.528
100860100.47 0.5278
100903478.21 0.5278
100903478.21 0.5276000000000001
100951332.34 0.5276000000000001
100951332.34 0.5274
100962530.1 0.5274
100962530.1 0.5272
100983301.15 0.5272
100983301.15 0.527
101009674.17 0.527
101009674.17 0.5267999999999999
101011550.92 0.5267999999999999
101011550.92 0.5266
101025625.22 0.5266
101025625.22 0.5264
101052063.87 0.5264
101052063.87 0.5262
101068091.18 0.5262
101068091.18 0.526
101118136.15 0.526
101118136.15 0.5258
101135496.38 0.5258
101135496.38 0.5256000000000001
101244372.66 0.5256000000000001
101244372.66 0.5254
101291523.15 0.5254
101291523.15 0.5252
101303267.49 0.5252
101303267.49 0.525
101398356.31 0.525
101398356.31 0.5247999999999999
101450847.99 0.5247999999999999
101450847.99 0.5246
101472296.04 0.5246
101472296.04 0.5244
101505800.73 0.5244
101505800.73 0.5242
101507234.11 0.5242
101507234.11 0.524
101508804.03 0.524
101508804.03 0.5238
101513603.86 0.5238
101513603.86 0.5236000000000001
101516568.25 0.5236000000000001
101516568.25 0.5234
101523507.25 0.5234
101523507.25 0.5232
101564216.25 0.5232
101564216.25 0.523
101576640.55 0.523
101576640.55 0.5227999999999999
101586772.36 0.5227999999999999
101586772.36 0.5226
101591397.59 0.5226
101591397.59 0.5224
101643870.1 0.5224
101643870.1 0.5222
101655264.19 0.5222
101655264.19 0.522
101683927.09 0.522
101683927.09 0.5218
101736138.81 0.5218
101736138.81 0.5216000000000001
101737540.45 0.5216000000000001
101737540.45 0.5214
101752651.33 0.5214
101752651.33 0.5212
101760386.98 0.5212
101760386.98 0.521
101782073.48 0.521
101782073.48 0.5207999999999999
101806983.54 0.5207999999999999
101806983.54 0.5206
101826044.58 0.5206
101826044.58 0.5204
101837181.25 0.5204
101837181.25 0.5202
101869203.42 0.5202
101869203.42 0.52
101885143.23 0.52
101885143.23 0.5198
101894788.57 0.5198
101894788.57 0.5196000000000001
101918841.74 0.5196000000000001
101918841.74 0.5194
101927458.07 0.5194
101927458.07 0.5192
101942649.4 0.5192
101942649.4 0.519
101991242.84 0.519
101991242.84 0.5187999999999999
102003172.53 0.5187999999999999
102003172.53 0.5186
102090470.75 0.5186
102090470.75 0.5184
102101214.13 0.5184
102101214.13 0.5182
102139212.42 0.5182
102139212.42 0.518
102184781.23 0.518
102184781.23 0.5178
102188742.49 0.5178
102188742.49 0.5176000000000001
102194415.31 0.5176000000000001
102194415.31 0.5174000000000001
102202069.66 0.5174000000000001
102202069.66 0.5172
102277706.27 0.5172
102277706.27 0.517
102297701.73 0.517
102297701.73 0.5167999999999999
102335690.2 0.5167999999999999
102335690.2 0.5166
102354816.8 0.5166
102354816.8 0.5164
102363092.27 0.5164
102363092.27 0.5162
102386344.35 0.5162
102386344.35 0.516
102414880.6 0.516
102414880.6 0.5158
102424727.68 0.5158
102424727.68 0.5156000000000001
102451032.33 0.5156000000000001
102451032.33 0.5154000000000001
102483078.86 0.5154000000000001
102483078.86 0.5152
102614271.55 0.5152
102614271.55 0.515
102618895.1 0.515
102618895.1 0.5147999999999999
102632163.82 0.5147999999999999
102632163.82 0.5146
102692332.97 0.5146
102692332.97 0.5144
102779009.55 0.5144
102779009.55 0.5142
102781486.89 0.5142
102781486.89 0.514
102798134.04 0.514
102798134.04 0.5138
102864277.29 0.5138
102864277.29 0.5136000000000001
102868439.83 0.5136000000000001
102868439.83 0.5134000000000001
102985014.8 0.5134000000000001
102985014.8 0.5132
103001801.25 0.5132
103001801.25 0.513
103004072.8 0.513
103004072.8 0.5127999999999999
103012383.84 0.5127999999999999
103012383.84 0.5126
103034908.25 0.5126
103034908.25 0.5124
103038858.18 0.5124
103038858.18 0.5122
103038899.36 0.5122
103038899.36 0.512
103103083.27 0.512
103103083.27 0.5118
103155573.34 0.5118
103155573.34 0.5116
103161516.69 0.5116
103161516.69 0.5114000000000001
103191830.78 0.5114000000000001
103191830.78 0.5112
103218852.91 0.5112
103218852.91 0.511
103221910.67 0.511
103221910.67 0.5107999999999999
103222583.92 0.5107999999999999
103222583.92 0.5105999999999999
103242910.35 0.5105999999999999
103242910.35 0.5104
103286133.59 0.5104
103286133.59 0.5102
103331704.67 0.5102
103331704.67 0.51
103332832.86 0.51
103332832.86 0.5098
103333253.33 0.5098
103333253.33 0.5096
103351996.93 0.5096
103351996.93 0.5094000000000001
103446894.89 0.5094000000000001
103446894.89 0.5092
103506398.05 0.5092
103506398.05 0.509
103526780.49 0.509
103526780.49 0.5087999999999999
103548756.89 0.5087999999999999
103548756.89 0.5085999999999999
103600360.65 0.5085999999999999
103600360.65 0.5084
103605028.11 0.5084
103605028.11 0.5082
103608313.49 0.5082
103608313.49 0.508
103720852.13 0.508
103720852.13 0.5078
103737268.45 0.5078
103737268.45 0.5076
103783705.24 0.5076
103783705.24 0.5074000000000001
103787008.6 0.5074000000000001
103787008.6 0.5072
103795751.8 0.5072
103795751.8 0.507
103831268.23 0.507
103831268.23 0.5067999999999999
103854814.62 0.5067999999999999
103854814.62 0.5065999999999999
103901264.39 0.5065999999999999
103901264.39 0.5064
103902961.0 0.5064
103902961.0 0.5062
103908878.63 0.5062
103908878.63 0.506
103912314.57 0.506
103912314.57 0.5058
103926645.56 0.5058
103926645.56 0.5056
103948689.39 0.5056
103948689.39 0.5054000000000001
103980275.76 0.5054000000000001
103980275.76 0.5052
104015671.46 0.5052
104015671.46 0.505
104017524.84 0.505
104017524.84 0.5048
104034642.4 0.5048
104034642.4 0.5045999999999999
104072340.65 0.5045999999999999
104072340.65 0.5044
104076236.25 0.5044
104076236.25 0.5042
104102344.17 0.5042
104102344.17 0.504
104104985.48 0.504
104104985.48 0.5038
104175193.29 0.5038
104175193.29 0.5036
104196871.19 0.5036
104196871.19 0.5034000000000001
104208361.17 0.5034000000000001
104208361.17 0.5032
104262372.03 0.5032
104262372.03 0.503
104307266.62 0.503
104307266.62 0.5028
104315982.77 0.5028
104315982.77 0.5025999999999999
104349548.19 0.5025999999999999
104349548.19 0.5024
104382239.32 0.5024
104382239.32 0.5022
104406397.88 0.5022
104406397.88 0.502
104437102.74 0.502
104437102.74 0.5018
104448696.13 0.5018
104448696.13 0.5016
104542804.38 0.5016
104542804.38 0.5014000000000001
104543332.32 0.5014000000000001
104543332.32 0.5012
104567943.62 0.5012
104567943.62 0.501
104664895.05 0.501
104664895.05 0.5008
104670719.41 0.5008
104670719.41 0.5005999999999999
104716849.88 0.5005999999999999
104716849.88 0.5004
104738597.82 0.5004
104738597.82 0.5002
104757209.04 0.5002
104757209.04 0.5
104758618.34 0.5
104758618.34 0.4998
104782552.18 0.4998
104782552.18 0.49960000000000004
104808763.2 0.49960000000000004
104808763.2 0.49939999999999996
104810966.41 0.49939999999999996
104810966.41 0.4992
104891685.58 0.4992
104891685.58 0.499
104945889.88 0.499
104945889.88 0.4988
104953700.32 0.4988
104953700.32 0.49860000000000004
104961976.4 0.49860000000000004
104961976.4 0.49839999999999995
105003894.6 0.49839999999999995
105003894.6 0.4982
105029313.6 0.4982
105029313.6 0.498
105064258.66 0.498
105064258.66 0.4978
105144148.32 0.4978
105144148.32 0.49760000000000004
105220763.97 0.49760000000000004
105220763.97 0.49739999999999995
105241004.23 0.49739999999999995
105241004.23 0.4972
105321210.18 0.4972
105321210.18 0.497
105351443.64 0.497
105351443.64 0.4968
105360402.92 0.4968
105360402.92 0.49660000000000004
105363960.13 0.49660000000000004
105363960.13 0.49639999999999995
105385977.3 0.49639999999999995
105385977.3 0.4962
105393809.15 0.4962
105393809.15 0.496
105408770.56 0.496
105408770.56 0.4958
105427658.64 0.4958
105427658.64 0.49560000000000004
105469802.65 0.49560000000000004
105469802.65 0.49539999999999995
105493797.06 0.49539999999999995
105493797.06 0.4952
105513643.96 0.4952
105513643.96 0.495
105547542.05 0.495
105547542.05 0.4948
105560785.92 0.4948
105560785.92 0.49460000000000004
105568383.74 0.49460000000000004
105568383.74 0.49439999999999995
105573304.57 0.49439999999999995
105573304.57 0.4942
105598603.79 0.4942
105598603.79 0.494
105599882.37 0.494
105599882.37 0.4938
105631227.1 0.4938
105631227.1 0.49360000000000004
105668044.06 0.49360000000000004
105668044.06 0.49339999999999995
105672915.05 0.49339999999999995
105672915.05 0.49319999999999997
105688100.01 0.49319999999999997
105688100.01 0.493
105694755.3 0.493
105694755.3 0.4928
105697411.95 0.4928
105697411.95 0.49260000000000004
105743187.7 0.49260000000000004
105743187.7 0.49239999999999995
105802953.21 0.49239999999999995
105802953.21 0.49219999999999997
105834185.6 0.49219999999999997
105834185.6 0.492
105902324.44 0.492
105902324.44 0.4918
105902786.13 0.4918
105902786.13 0.49160000000000004
105916424.05 0.49160000000000004
105916424.05 0.49139999999999995
105934404.69 0.49139999999999995
105934404.69 0.49119999999999997
105969296.0 0.49119999999999997
105969296.0 0.491
105979259.33 0.491
105979259.33 0.4908
106014015.78 0.4908
106014015.78 0.49060000000000004
106018531.46 0.49060000000000004
106018531.46 0.49039999999999995
106031442.02 0.49039999999999995
106031442.02 0.49019999999999997
106071421.64 0.49019999999999997
106071421.64 0.49
106077149.42 0.49
106077149.42 0.4898
106121801.97 0.4898
106121801.97 0.48960000000000004
106133097.71 0.48960000000000004
106133097.71 0.48939999999999995
106162298.07 0.48939999999999995
106162298.07 0.48919999999999997
106165443.79 0.48919999999999997
106165443.79 0.489
106180672.56 0.489
106180672.56 0.4888
106192680.35 0.4888
106192680.35 0.48860000000000003
106212140.4 0.48860000000000003
106212140.4 0.48839999999999995
106215785.96 0.48839999999999995
106215785.96 0.48819999999999997
106229774.78 0.48819999999999997
106229774.78 0.488
106233850.09 0.488
106233850.09 0.4878
106256540.68 0.4878
106256540.68 0.48760000000000003
106289752.81 0.48760000000000003
106289752.81 0.48740000000000006
106308835.56 0.48740000000000006
106308835.56 0.48719999999999997
106380274.75 0.48719999999999997
106380274.75 0.487
106455312.12 0.487
106455312.12 0.4868
106461630.42 0.4868
106461630.42 0.48660000000000003
106535819.77 0.48660000000000003
106535819.77 0.48640000000000005
106560113.9 0.48640000000000005
106560113.9 0.48619999999999997
106609616.66 0.48619999999999997
106609616.66 0.486
106646049.71 0.486
106646049.71 0.4858
106670659.87 0.4858
106670659.87 0.48560000000000003
106681204.24 0.48560000000000003
106681204.24 0.48540000000000005
106687851.01 0.48540000000000005
106687851.01 0.48519999999999996
106707152.78 0.48519999999999996
106707152.78 0.485
106719753.65 0.485
106719753.65 0.4848
106754837.9 0.4848
106754837.9 0.48460000000000003
106783842.33 0.48460000000000003
106783842.33 0.48440000000000005
106856051.2 0.48440000000000005
106856051.2 0.48419999999999996
106868168.53 0.48419999999999996
106868168.53 0.484
106901230.33 0.484
106901230.33 0.4838
106980571.65 0.4838
106980571.65 0.48360000000000003
106988525.21 0.48360000000000003
106988525.21 0.48340000000000005
106990349.58 0.48340000000000005
106990349.58 0.48319999999999996
107017993.88 0.48319999999999996
107017993.88 0.483
107026570.31 0.483
107026570.31 0.4828
107044928.36 0.4828
107044928.36 0.48260000000000003
107052284.86 0.48260000000000003
107052284.86 0.48240000000000005
107086519.6 0.48240000000000005
107086519.6 0.48219999999999996
107090056.53 0.48219999999999996
107090056.53 0.482
107112224.6 0.482
107112224.6 0.4818
107139414.64 0.4818
107139414.64 0.48160000000000003
107173454.34 0.48160000000000003
107173454.34 0.48140000000000005
107185116.76 0.48140000000000005
107185116.76 0.48119999999999996
107252005.3 0.48119999999999996
107252005.3 0.481
107269805.32 0.481
107269805.32 0.4808
107302649.63 0.4808
107302649.63 0.4806
107372503.07 0.4806
107372503.07 0.48040000000000005
107409360.12 0.48040000000000005
107409360.12 0.48019999999999996
107414576.81 0.48019999999999996
107414576.81 0.48
107424545.81 0.48
107424545.81 0.4798
107462687.95 0.4798
107462687.95 0.4796
107470993.42 0.4796
107470993.42 0.47940000000000005
107497807.06 0.47940000000000005
107497807.06 0.47919999999999996
107508075.55 0.47919999999999996
107508075.55 0.479
107509441.91 0.479
107509441.91 0.4788
107583404.85 0.4788
107583404.85 0.4786
107584881.78 0.4786
107584881.78 0.47840000000000005
107613950.23 0.47840000000000005
107613950.23 0.47819999999999996
107620827.12 0.47819999999999996
107620827.12 0.478
107668866.82 0.478
107668866.82 0.4778
107692908.26 0.4778
107692908.26 0.4776
107717126.44 0.4776
107717126.44 0.47740000000000005
107736449.1 0.47740000000000005
107736449.1 0.47719999999999996
107750999.06 0.47719999999999996
107750999.06 0.477
107775364.17 0.477
107775364.17 0.4768
107777053.05 0.4768
107777053.05 0.4766
107806474.93 0.4766
107806474.93 0.47640000000000005
107809724.07 0.47640000000000005
107809724.07 0.47619999999999996
107870377.44 0.47619999999999996
107870377.44 0.476
107936155.73 0.476
107936155.73 0.4758
107992764.22 0.4758
107992764.22 0.4756
108021898.54 0.4756
108021898.54 0.47540000000000004
108032706.2 0.47540000000000004
108032706.2 0.47519999999999996
108037059.81 0.47519999999999996
108037059.81 0.475
108041512.5 0.475
108041512.5 0.4748
108048775.62 0.4748
108048775.62 0.4746
108068981.41 0.4746
108068981.41 0.47440000000000004
108135954.47 0.47440000000000004
108135954.47 0.47419999999999995
108137223.65 0.47419999999999995
108137223.65 0.474
108193888.26 0.474
108193888.26 0.4738
108255796.29 0.4738
108255796.29 0.4736
108349027.29 0.4736
108349027.29 0.47340000000000004
108372812.62 0.47340000000000004
108372812.62 0.47319999999999995
108378124.48 0.47319999999999995
108378124.48 0.473
108445410.12 0.473
108445410.12 0.4728
108475243.95 0.4728
108475243.95 0.4726
108481392.44 0.4726
108481392.44 0.47240000000000004
108493313.1 0.47240000000000004
108493313.1 0.47219999999999995
108501459.18 0.47219999999999995
108501459.18 0.472
108562968.98 0.472
108562968.98 0.4718
108565871.33 0.4718
108565871.33 0.4716
108613745.09 0.4716
108613745.09 0.47140000000000004
108624857.31 0.47140000000000004
108624857.31 0.47119999999999995
108651054.86 0.47119999999999995
108651054.86 0.471
108661417.09 0.471
108661417.09 0.4708
108693281.3 0.4708
108693281.3 0.4706
108728143.61 0.4706
108728143.61 0.47040000000000004
108760623.84 0.47040000000000004
108760623.84 0.47019999999999995
108764537.97 0.47019999999999995
108764537.97 0.47
108767344.81 0.47
108767344.81 0.4698
108836653.45 0.4698
108836653.45 0.4696
108840724.25 0.4696
108840724.25 0.46940000000000004
108873033.4 0.46940000000000004
108873033.4 0.46919999999999995
108887551.96 0.46919999999999995
108887551.96 0.469
108890421.91 0.469
108890421.91 0.4688
108898477.1 0.4688
108898477.1 0.4686
108915239.51 0.4686
108915239.51 0.46840000000000004
108948697.08 0.46840000000000004
108948697.08 0.46819999999999995
108961938.7 0.46819999999999995
108961938.7 0.46799999999999997
108983903.2 0.46799999999999997
108983903.2 0.4678
108994655.96 0.4678
108994655.96 0.4676
109013545.54 0.4676
109013545.54 0.46740000000000004
109141290.12 0.46740000000000004
109141290.12 0.46719999999999995
109196325.39 0.46719999999999995
109196325.39 0.46699999999999997
109198858.06 0.46699999999999997
109198858.06 0.4668
109245849.49 0.4668
109245849.49 0.4666
109286293.65 0.4666
109286293.65 0.46640000000000004
109298805.89 0.46640000000000004
109298805.89 0.46619999999999995
109331921.52 0.46619999999999995
109331921.52 0.46599999999999997
109358438.7 0.46599999999999997
109358438.7 0.4658
109381292.75 0.4658
109381292.75 0.4656
109385573.46 0.4656
109385573.46 0.46540000000000004
109402232.16 0.46540000000000004
109402232.16 0.46519999999999995
109423537.82 0.46519999999999995
109423537.82 0.46499999999999997
109481294.22 0.46499999999999997
109481294.22 0.4648
109493660.96 0.4648
109493660.96 0.4646
109504363.14 0.4646
109504363.14 0.46440000000000003
109586474.8 0.46440000000000003
109586474.8 0.46419999999999995
109685640.09 0.46419999999999995
109685640.09 0.46399999999999997
109696022.93 0.46399999999999997
109696022.93 0.4638
109704704.1 0.4638
109704704.1 0.4636
109710976.64 0.4636
109710976.64 0.46340000000000003
109746915.48 0.46340000000000003
109746915.48 0.46319999999999995
109759551.46 0.46319999999999995
109759551.46 0.46299999999999997
109816804.46 0.46299999999999997
109816804.46 0.4628
109822921.21 0.4628
109822921.21 0.4626
109831176.48 0.4626
109831176.48 0.46240000000000003
109846426.27 0.46240000000000003
109846426.27 0.46220000000000006
109865855.9 0.46220000000000006
109865855.9 0.46199999999999997
109892121.77 0.46199999999999997
109892121.77 0.4618
109915015.07 0.4618
109915015.07 0.4616
109966892.46 0.4616
109966892.46 0.46140000000000003
109979867.65 0.46140000000000003
109979867.65 0.46120000000000005
109990904.73 0.46120000000000005
109990904.73 0.46099999999999997
110017214.25 0.46099999999999997
110017214.25 0.4608
110078318.13 0.4608
110078318.13 0.4606
110142795.97 0.4606
110142795.97 0.46040000000000003
110169257.76 0.46040000000000003
110169257.76 0.46020000000000005
110195047.28 0.46020000000000005
110195047.28 0.45999999999999996
110196340.13 0.45999999999999996
110196340.13 0.4598
110206388.45 0.4598
110206388.45 0.4596
110207620.28 0.4596
110207620.28 0.45940000000000003
110257252.89 0.45940000000000003
110257252.89 0.45920000000000005
110278003.08 0.45920000000000005
110278003.08 0.45899999999999996
110293267.0 0.45899999999999996
110293267.0 0.4588
110305731.17 0.4588
110305731.17 0.4586
110324042.7 0.4586
110324042.7 0.45840000000000003
110327351.32 0.45840000000000003
110327351.32 0.45820000000000005
110377981.27 0.45820000000000005
110377981.27 0.45799999999999996
110394558.27 0.45799999999999996
110394558.27 0.4578
110445074.74 0.4578
110445074.74 0.4576
110474897.01 0.4576
110474897.01 0.45740000000000003
110488337.12 0.45740000000000003
110488337.12 0.45720000000000005
110494123.92 0.45720000000000005
110494123.92 0.45699999999999996
110509750.26 0.45699999999999996
110509750.26 0.4568
110613659.77 0.4568
110613659.77 0.4566
110684566.3 0.4566
110684566.3 0.45640000000000003
110721018.41 0.45640000000000003
110721018.41 0.45620000000000005
110822360.6 0.45620000000000005
110822360.6 0.45599999999999996
110870808.13 0.45599999999999996
110870808.13 0.4558
110883995.08 0.4558
110883995.08 0.4556
110897804.19 0.4556
110897804.19 0.4554
110930493.18 0.4554
110930493.18 0.45520000000000005
110943854.42 0.45520000000000005
110943854.42 0.45499999999999996
110944672.77 0.45499999999999996
110944672.77 0.4548
110946901.21 0.4548
110946901.21 0.4546
110976220.62 0.4546
110976220.62 0.4544
110986395.02 0.4544
110986395.02 0.45420000000000005
111040934.44 0.45420000000000005
111040934.44 0.45399999999999996
111118552.54 0.45399999999999996
111118552.54 0.4538
111133054.72 0.4538
111133054.72 0.4536
111147378.92 0.4536
111147378.92 0.4534
111153370.84 0.4534
111153370.84 0.45320000000000005
111156803.83 0.45320000000000005
111156803.83 0.45299999999999996
111236829.55 0.45299999999999996
111236829.55 0.4528
111277584.01 0.4528
111277584.01 0.4526
111333034.04 0.4526
111333034.04 0.4524
111340431.09 0.4524
111340431.09 0.45220000000000005
111347682.29 0.45220000000000005
111347682.29 0.45199999999999996
111396408.67 0.45199999999999996
111396408.67 0.4518
111447026.69 0.4518
111447026.69 0.4516
111452877.65 0.4516
111452877.65 0.4514
111457143.42 0.4514
111457143.42 0.45120000000000005
111482820.64 0.45120000000000005
111482820.64 0.45099999999999996
111498954.63 0.45099999999999996
111498954.63 0.4508
111528207.2 0.4508
111528207.2 0.4506
111543449.71 0.4506
111543449.71 0.4504
111562013.62 0.4504
111562013.62 0.45020000000000004
111652688.02 0.45020000000000004
111652688.02 0.44999999999999996
111711993.69 0.44999999999999996
111711993.69 0.4498
111729497.13 0.4498
111729497.13 0.4496
111729691.9 0.4496
111729691.9 0.4494
111757625.91 0.4494
111757625.91 0.44920000000000004
111788982.15 0.44920000000000004
111788982.15 0.44899999999999995
111831572.3 0.44899999999999995
111831572.3 0.4488
111874142.5 0.4488
111874142.5 0.4486
111906922.48 0.4486
111906922.48 0.4484
111913418.73 0.4484
111913418.73 0.44820000000000004
111919205.12 0.44820000000000004
111919205.12 0.44799999999999995
111924715.02 0.44799999999999995
111924715.02 0.4478
111958257.06 0.4478
111958257.06 0.4476
111986184.62 0.4476
111986184.62 0.4474
111994785.88 0.4474
111994785.88 0.44720000000000004
111995536.3 0.44720000000000004
111995536.3 0.44699999999999995
112023179.82 0.44699999999999995
112023179.82 0.4468
112060409.05 0.4468
112060409.05 0.4466
112222780.6 0.4466
112222780.6 0.4464
112255006.07 0.4464
112255006.07 0.44620000000000004
112314865.39 0.44620000000000004
112314865.39 0.44599999999999995
112334749.32 0.44599999999999995
112334749.32 0.4458
112387396.81 0.4458
112387396.81 0.4456
112421851.22 0.4456
112421851.22 0.4454
112432350.56 0.4454
112432350.56 0.44520000000000004
112516317.73 0.44520000000000004
112516317.73 0.44499999999999995
112526711.77 0.44499999999999995
112526711.77 0.4448
112562390.06 0.4448
112562390.06 0.4446
112566023.7 0.4446
112566023.7 0.4444
112570010.35 0.4444
112570010.35 0.44420000000000004
112599355.98 0.44420000000000004
112599355.98 0.44399999999999995
112631936.83 0.44399999999999995
112631936.83 0.4438
112703080.43 0.4438
112703080.43 0.4436
112760657.59 0.4436
112760657.59 0.4434
112763271.72 0.4434
112763271.72 0.44320000000000004
112830039.04 0.44320000000000004
112830039.04 0.44299999999999995
112833431.71 0.44299999999999995
112833431.71 0.44279999999999997
112842952.23 0.44279999999999997
112842952.23 0.4426
112965755.31 0.4426
112965755.31 0.4424
113024401.19 0.4424
113024401.19 0.44220000000000004
113057009.21 0.44220000000000004
113057009.21 0.44199999999999995
113060843.59 0.44199999999999995
113060843.59 0.44179999999999997
113075768.5 0.44179999999999997
113075768.5 0.4416
113085249.37 0.4416
113085249.37 0.4414
113098505.1 0.4414
113098505.1 0.44120000000000004
113130227.93 0.44120000000000004
113130227.93 0.44099999999999995
113144306.03 0.44099999999999995
113144306.03 0.44079999999999997
113197367.74 0.44079999999999997
113197367.74 0.4406
113272589.47 0.4406
113272589.47 0.4404
113303539.3 0.4404
113303539.3 0.44020000000000004
113318112.69 0.44020000000000004
113318112.69 0.43999999999999995
113363801.32 0.43999999999999995
113363801.32 0.43979999999999997
113370133.89 0.43979999999999997
113370133.89 0.4396
113421753.51 0.4396
113421753.51 0.4394
113432915.84 0.4394
113432915.84 0.43920000000000003
113433749.59 0.43920000000000003
113433749.59 0.43899999999999995
113476544.9 0.43899999999999995
113476544.9 0.43879999999999997
113477657.25 0.43879999999999997
113477657.25 0.4386
113487280.79 0.4386
113487280.79 0.4384
113494160.35 0.4384
113494160.35 0.43820000000000003
113496093.06 0.43820000000000003
113496093.06 0.43799999999999994
113522053.52 0.43799999999999994
113522053.52 0.43779999999999997
113526502.58 0.43779999999999997
113526502.58 0.4376
113576432.74 0.4376
113576432.74 0.4374
113627346.21 0.4374
113627346.21 0.43720000000000003
113651603.36 0.43720000000000003
113651603.36 0.43700000000000006
113693112.76 0.43700000000000006
113693112.76 0.43679999999999997
113712567.43 0.43679999999999997
113712567.43 0.4366
113733263.18 0.4366
113733263.18 0.4364
113753808.67 0.4364
113753808.67 0.43620000000000003
113771431.58 0.43620000000000003
113771431.58 0.43600000000000005
113823992.61 0.43600000000000005
113823992.61 0.43579999999999997
113858412.35 0.43579999999999997
113858412.35 0.4356
113890719.58 0.4356
113890719.58 0.4354
113936639.36 0.4354
113936639.36 0.43520000000000003
113938294.38 0.43520000000000003
113938294.38 0.43500000000000005
113938553.24 0.43500000000000005
113938553.24 0.43479999999999996
114020296.01 0.43479999999999996
114020296.01 0.4346
114041427.92 0.4346
114041427.92 0.4344
114075601.14 0.4344
114075601.14 0.43420000000000003
114108985.85 0.43420000000000003
114108985.85 0.43400000000000005
114137974.66 0.43400000000000005
114137974.66 0.43379999999999996
114141639.79 0.43379999999999996
114141639.79 0.4336
114151386.59 0.4336
114151386.59 0.4334
114174118.0 0.4334
114174118.0 0.43320000000000003
114215726.35 0.43320000000000003
114215726.35 0.43300000000000005
114248329.13 0.43300000000000005
114248329.13 0.43279999999999996
114252924.24 0.43279999999999996
114252924.24 0.4326
114303350.25 0.4326
114303350.25 0.4324
114306395.8 0.4324
114306395.8 0.43220000000000003
114415898.06 0.43220000000000003
114415898.06 0.43200000000000005
114471453.51 0.43200000000000005
114471453.51 0.43179999999999996
114483354.47 0.43179999999999996
114483354.47 0.4316
114632514.51 0.4316
114632514.51 0.4314
114638587.65 0.4314
114638587.65 0.4312
114672625.43 0.4312
114672625.43 0.43100000000000005
114713991.95 0.43100000000000005
114713991.95 0.43079999999999996
114734536.03 0.43079999999999996
114734536.03 0.4306
114745148.9 0.4306
114745148.9 0.4304
114762172.08 0.4304
114762172.08 0.4302
114788445.5 0.4302
114788445.5 0.43000000000000005
114823334.09 0.43000000000000005
114823334.09 0.42979999999999996
114908605.22 0.42979999999999996
114908605.22 0.4296
114927156.81 0.4296
114927156.81 0.4294
114938133.71 0.4294
114938133.71 0.4292
114942427.84 0.4292
114942427.84 0.42900000000000005
114966056.91 0.42900000000000005
114966056.91 0.42879999999999996
115103767.65 0.42879999999999996
115103767.65 0.4286
115145472.45 0.4286
115145472.45 0.4284
115190985.59 0.4284
115190985.59 0.4282
115194646.23 0.4282
115194646.23 0.42800000000000005
115241255.4 0.42800000000000005
115241255.4 0.42779999999999996
115306907.26 0.42779999999999996
115306907.26 0.4276
115368442.95 0.4276
115368442.95 0.4274
115396347.75 0.4274
115396347.75 0.4272
115454581.92 0.4272
115454581.92 0.42700000000000005
115484815.89 0.42700000000000005
115484815.89 0.42679999999999996
115519853.78 0.42679999999999996
115519853.78 0.4266
115550015.78 0.4266
115550015.78 0.4264
115592455.61 0.4264
115592455.61 0.4262
115593396.68 0.4262
115593396.68 0.42600000000000005
115602859.14 0.42600000000000005
115602859.14 0.42579999999999996
115607817.26 0.42579999999999996
115607817.26 0.4256
115680009.9 0.4256
115680009.9 0.4254
115689103.91 0.4254
115689103.91 0.4252
115722806.26 0.4252
115722806.26 0.42500000000000004
115738839.92 0.42500000000000004
115738839.92 0.42479999999999996
115881274.97 0.42479999999999996
115881274.97 0.4246
115934621.51 0.4246
115934621.51 0.4244
115947602.85 0.4244
115947602.85 0.4242
115951990.14 0.4242
115951990.14 0.42400000000000004
115965158.73 0.42400000000000004
115965158.73 0.42379999999999995
115976742.27 0.42379999999999995
115976742.27 0.4236
116009902.19 0.4236
116009902.19 0.4234
116026753.34 0.4234
116026753.34 0.4232
116072569.25 0.4232
116072569.25 0.42300000000000004
116094353.65 0.42300000000000004
116094353.65 0.42279999999999995
116103485.74 0.42279999999999995
116103485.74 0.4226
116124870.17 0.4226
116124870.17 0.4224
116241344.14 0.4224
116241344.14 0.4222
116252818.71 0.4222
116252818.71 0.42200000000000004
116279579.29 0.42200000000000004
116279579.29 0.42179999999999995
116312124.9 0.42179999999999995
116312124.9 0.4216
116326628.53 0.4216
116326628.53 0.4214
116349938.12 0.4214
116349938.12 0.4212
116361177.17 0.4212
116361177.17 0.42100000000000004
116389424.35 0.42100000000000004
116389424.35 0.42079999999999995
116404047.44 0.42079999999999995
116404047.44 0.4206
116408815.03 0.4206
116408815.03 0.4204
116461654.65 0.4204
116461654.65 0.4202
116495158.41 0.4202
116495158.41 0.42000000000000004
116533804.05 0.42000000000000004
116533804.05 0.41979999999999995
116616196.44 0.41979999999999995
116616196.44 0.4196
116657653.74 0.4196
116657653.74 0.4194
116677080.59 0.4194
116677080.59 0.4192
116775309.05 0.4192
116775309.05 0.41900000000000004
116789112.48 0.41900000000000004
116789112.48 0.41879999999999995
116793253.33 0.41879999999999995
116793253.33 0.41859999999999997
116812789.76 0.41859999999999997
116812789.76 0.4184
116825638.76 0.4184
116825638.76 0.4182
116842961.78 0.4182
116842961.78 0.41800000000000004
116856550.77 0.41800000000000004
116856550.77 0.41779999999999995
116861842.22 0.41779999999999995
116861842.22 0.41759999999999997
116880740.04 0.41759999999999997
116880740.04 0.4174
116891477.55 0.4174
116891477.55 0.4172
116929699.55 0.4172
116929699.55 0.41700000000000004
116937923.75 0.41700000000000004
116937923.75 0.41679999999999995
116944413.78 0.41679999999999995
116944413.78 0.41659999999999997
116958728.94 0.41659999999999997
116958728.94 0.4164
117016992.68 0.4164
117016992.68 0.4162
117040958.64 0.4162
117040958.64 0.41600000000000004
117053544.78 0.41600000000000004
117053544.78 0.41579999999999995
117088093.75 0.41579999999999995
117088093.75 0.41559999999999997
117088611.87 0.41559999999999997
117088611.87 0.4154
117126428.66 0.4154
117126428.66 0.4152
117161702.09 0.4152
117161702.09 0.41500000000000004
117169599.26 0.41500000000000004
117169599.26 0.41479999999999995
117209279.22 0.41479999999999995
117209279.22 0.41459999999999997
117217045.05 0.41459999999999997
117217045.05 0.4144
117231925.32 0.4144
117231925.32 0.4142
117260251.8 0.4142
117260251.8 0.41400000000000003
117262655.12 0.41400000000000003
117262655.12 0.41379999999999995
117275218.48 0.41379999999999995
117275218.48 0.41359999999999997
117352924.35 0.41359999999999997
117352924.35 0.4134
117364092.99 0.4134
117364092.99 0.4132
117455587.37 0.4132
117455587.37 0.41300000000000003
117462968.77 0.41300000000000003
117462968.77 0.41279999999999994
117522409.28 0.41279999999999994
117522409.28 0.41259999999999997
117549769.25 0.41259999999999997
117549769.25 0.4124
117607168.21 0.4124
117607168.21 0.4122
117675874.8 0.4122
117675874.8 0.41200000000000003
117701359.54 0.41200000000000003
117701359.54 0.41180000000000005
117716338.8 0.41180000000000005
117716338.8 0.41159999999999997
117793946.14 0.41159999999999997
117793946.14 0.4114
117825057.83 0.4114
117825057.83 0.4112
117904807.78 0.4112
117904807.78 0.41100000000000003
117965256.62 0.41100000000000003
117965256.62 0.41080000000000005
117975974.43 0.41080000000000005
117975974.43 0.41059999999999997
117983247.36 0.41059999999999997
117983247.36 0.4104
117995894.87 0.4104
117995894.87 0.4102
118050410.58 0.4102
118050410.58 0.41000000000000003
118057349.08 0.41000000000000003
118057349.08 0.40980000000000005
118175343.28 0.40980000000000005
118175343.28 0.40959999999999996
118218593.36 0.40959999999999996
118218593.36 0.4094
118228276.11 0.4094
118228276.11 0.4092
118281980.46 0.4092
118281980.46 0.40900000000000003
118331490.68 0.40900000000000003
118331490.68 0.40880000000000005
118427683.14 0.40880000000000005
118427683.14 0.40859999999999996
118456732.96 0.40859999999999996
118456732.96 0.4084
118467613.16 0.4084
118467613.16 0.4082
118488751.25 0.4082
118488751.25 0.40800000000000003
118538452.8 0.40800000000000003
118538452.8 0.40780000000000005
118628474.13 0.40780000000000005
118628474.13 0.40759999999999996
118667565.03 0.40759999999999996
118667565.03 0.4074
118691113.58 0.4074
118691113.58 0.4072
118726660.3 0.4072
118726660.3 0.40700000000000003
118752729.93 0.40700000000000003
118752729.93 0.40680000000000005
118839269.34 0.40680000000000005
118839269.34 0.40659999999999996
118858137.44 0.40659999999999996
118858137.44 0.4064
118861290.0 0.4064
118861290.0 0.4062
118876840.67 0.4062
118876840.67 0.406
118893799.58 0.406
118893799.58 0.40580000000000005
118917688.19 0.40580000000000005
118917688.19 0.40559999999999996
118971740.26 0.40559999999999996
118971740.26 0.4054
118996952.66 0.4054
118996952.66 0.4052
119009102.23 0.4052
119009102.23 0.405
119083776.42 0.405
119083776.42 0.40480000000000005
119169234.34 0.40480000000000005
119169234.34 0.40459999999999996
119178414.51 0.40459999999999996
119178414.51 0.4044
119182018.09 0.4044
119182018.09 0.4042
119256715.85 0.4042
119256715.85 0.404
119258521.68 0.404
119258521.68 0.40380000000000005
119274141.18 0.40380000000000005
119274141.18 0.40359999999999996
119286622.64 0.40359999999999996
119286622.64 0.4034
119295223.63 0.4034
119295223.63 0.4032
119372658.0 0.4032
119372658.0 0.403
119386882.63 0.403
119386882.63 0.40280000000000005
119511563.3 0.40280000000000005
119511563.3 0.40259999999999996
119520003.85 0.40259999999999996
119520003.85 0.4024
119617904.0 0.4024
119617904.0 0.4022
119623471.46 0.4022
119623471.46 0.402
119645387.95 0.402
119645387.95 0.40180000000000005
119797124.46 0.40180000000000005
119797124.46 0.40159999999999996
119871381.56 0.40159999999999996
119871381.56 0.4014
119874921.09 0.4014
119874921.09 0.4012
119881069.87 0.4012
119881069.87 0.401
119890687.85 0.401
119890687.85 0.40080000000000005
119930092.83 0.40080000000000005
119930092.83 0.40059999999999996
119977174.35 0.40059999999999996
119977174.35 0.4004
120062110.16 0.4004
120062110.16 0.4002
120123943.74 0.4002
120123943.74 0.4
120130027.25 0.4
120130027.25 0.39980000000000004
120144587.11 0.39980000000000004
120144587.11 0.39959999999999996
120193040.77 0.39959999999999996
120193040.77 0.3994
120233189.42 0.3994
120233189.42 0.3992
120360891.65 0.3992
120360891.65 0.399
120419967.82 0.399
120419967.82 0.39880000000000004
120496459.89 0.39880000000000004
120496459.89 0.39859999999999995
120506914.93 0.39859999999999995
120506914.93 0.3984
120514466.09 0.3984
120514466.09 0.3982
120563250.0 0.3982
120563250.0 0.398
120607444.38 0.398
120607444.38 0.39780000000000004
120630212.95 0.39780000000000004
120630212.95 0.39759999999999995
120659431.89 0.39759999999999995
120659431.89 0.3974
120681055.09 0.3974
120681055.09 0.3972
120693629.74 0.3972
120693629.74 0.397
120698750.32 0.397
120698750.32 0.39680000000000004
120758418.17 0.39680000000000004
120758418.17 0.39659999999999995
120814687.78 0.39659999999999995
120814687.78 0.3964
120867869.0 0.3964
120867869.0 0.3962
120881738.07 0.3962
120881738.07 0.396
120881882.14 0.396
120881882.14 0.39580000000000004
120913988.89 0.39580000000000004
120913988.89 0.39559999999999995
120923037.75 0.39559999999999995
120923037.75 0.3954
120951639.04 0.3954
120951639.04 0.3952
120979251.78 0.3952
120979251.78 0.395
120980066.5 0.395
120980066.5 0.39480000000000004
121003402.43 0.39480000000000004
121003402.43 0.39459999999999995
121058845.5 0.39459999999999995
121058845.5 0.3944
121085631.74 0.3944
121085631.74 0.3942
121099677.62 0.3942
121099677.62 0.394
121144486.81 0.394
121144486.81 0.39380000000000004
121184645.59 0.39380000000000004
121184645.59 0.39359999999999995
121213594.23 0.39359999999999995
121213594.23 0.39339999999999997
121248676.87 0.39339999999999997
121248676.87 0.3932
121260843.85 0.3932
121260843.85 0.393
121337087.96 0.393
121337087.96 0.39280000000000004
121350188.94 0.39280000000000004
121350188.94 0.39259999999999995
121371745.59 0.39259999999999995
121371745.59 0.39239999999999997
121405104.49 0.39239999999999997
121405104.49 0.3922
121470062.32 0.3922
121470062.32 0.392
121500390.93 0.392
121500390.93 0.39180000000000004
121560770.12 0.39180000000000004
121560770.12 0.39159999999999995
121568366.64 0.39159999999999995
121568366.64 0.39139999999999997
121595308.91 0.39139999999999997
121595308.91 0.3912
121645222.31 0.3912
121645222.31 0.391
121646753.71 0.391
121646753.71 0.39080000000000004
121670090.82 0.39080000000000004
121670090.82 0.39059999999999995
121672269.76 0.39059999999999995
121672269.76 0.39039999999999997
121676370.55 0.39039999999999997
121676370.55 0.3902
121688960.61 0.3902
121688960.61 0.39
121753902.7 0.39
121753902.7 0.38980000000000004
121793783.75 0.38980000000000004
121793783.75 0.38959999999999995
121811120.88 0.38959999999999995
121811120.88 0.38939999999999997
121930313.64 0.38939999999999997
121930313.64 0.3892
121931896.19 0.3892
121931896.19 0.389
121940296.58 0.389
121940296.58 0.38880000000000003
122142150.44 0.38880000000000003
122142150.44 0.38859999999999995
122144307.62 0.38859999999999995
122144307.62 0.38839999999999997
122185127.49 0.38839999999999997
122185127.49 0.3882
122188757.89 0.3882
122188757.89 0.388
122195771.88 0.388
122195771.88 0.38780000000000003
122292198.73 0.38780000000000003
122292198.73 0.38759999999999994
122334478.15 0.38759999999999994
122334478.15 0.38739999999999997
122389929.53 0.38739999999999997
122389929.53 0.3872
122423501.02 0.3872
122423501.02 0.387
122463873.39 0.387
122463873.39 0.38680000000000003
122480280.65 0.38680000000000003
122480280.65 0.38660000000000005
122482312.67 0.38660000000000005
122482312.67 0.38639999999999997
122512395.05 0.38639999999999997
122512395.05 0.3862
122513481.12 0.3862
122513481.12 0.386
122570001.11 0.386
122570001.11 0.38580000000000003
122585591.19 0.38580000000000003
122585591.19 0.38560000000000005
122589711.98 0.38560000000000005
122589711.98 0.38539999999999996
122696249.32 0.38539999999999996
122696249.32 0.3852
122701098.68 0.3852
122701098.68 0.385
122749543.34 0.385
122749543.34 0.38480000000000003
122758224.15 0.38480000000000003
122758224.15 0.38460000000000005
122791491.48 0.38460000000000005
122791491.48 0.38439999999999996
122841295.64 0.38439999999999996
122841295.64 0.3842
122865376.61 0.3842
122865376.61 0.384
122869992.83 0.384
122869992.83 0.38380000000000003
122936825.79 0.38380000000000003
122936825.79 0.38360000000000005
122954229.53 0.38360000000000005
122954229.53 0.38339999999999996
123008696.34 0.38339999999999996
123008696.34 0.3832
123015404.9 0.3832
123015404.9 0.383
123026502.09 0.383
123026502.09 0.38280000000000003
123081436.2 0.38280000000000003
123081436.2 0.38260000000000005
123125514.77 0.38260000000000005
123125514.77 0.38239999999999996
123149961.67 0.38239999999999996
123149961.67 0.3822
123244312.99 0.3822
123244312.99 0.382
123264526.55 0.382
123264526.55 0.38180000000000003
123267343.31 0.38180000000000003
123267343.31 0.38160000000000005
123298440.58 0.38160000000000005
123298440.58 0.38139999999999996
123331640.36 0.38139999999999996
123331640.36 0.3812
123431309.15 0.3812
123431309.15 0.381
123463484.69 0.381
123463484.69 0.3808
123468195.36 0.3808
123468195.36 0.38060000000000005
123474766.78 0.38060000000000005
123474766.78 0.38039999999999996
123499349.03 0.38039999999999996
123499349.03 0.3802
123527381.26 0.3802
123527381.26 0.38
123566554.01 0.38
123566554.01 0.3798
123587001.55 0.3798
123587001.55 0.37960000000000005
123657743.98 0.37960000000000005
123657743.98 0.37939999999999996
123722572.5 0.37939999999999996
123722572.5 0.3792
123777059.28 0.3792
123777059.28 0.379
123786431.54 0.379
123786431.54 0.3788
123814639.23 0.3788
123814639.23 0.37860000000000005
123823692.65 0.37860000000000005
123823692.65 0.37839999999999996
123898219.49 0.37839999999999996
123898219.49 0.3782
123934081.68 0.3782
123934081.68 0.378
123944450.19 0.378
123944450.19 0.3778
123965193.42 0.3778
123965193.42 0.37760000000000005
124000868.98 0.37760000000000005
124000868.98 0.37739999999999996
124083684.61 0.37739999999999996
124083684.61 0.3772
124138332.98 0.3772
124138332.98 0.377
124229659.71 0.377
124229659.71 0.3768
124233820.78 0.3768
124233820.78 0.37660000000000005
124261370.49 0.37660000000000005
124261370.49 0.37639999999999996
124277115.47 0.37639999999999996
124277115.47 0.3762
124303746.4 0.3762
124303746.4 0.376
124426637.58 0.376
124426637.58 0.3758
124443720.69 0.3758
124443720.69 0.37560000000000004
124500581.43 0.37560000000000004
124500581.43 0.37539999999999996
124503805.1 0.37539999999999996
124503805.1 0.3752
124505191.48 0.3752
124505191.48 0.375
124542419.58 0.375
124542419.58 0.3748
124545108.23 0.3748
124545108.23 0.37460000000000004
124624081.89 0.37460000000000004
124624081.89 0.37439999999999996
124639909.38 0.37439999999999996
124639909.38 0.3742
124676834.02 0.3742
124676834.02 0.374
124736770.47 0.374
124736770.47 0.3738
124763068.93 0.3738
124763068.93 0.37360000000000004
124920381.19 0.37360000000000004
124920381.19 0.37339999999999995
125014425.42 0.37339999999999995
125014425.42 0.3732
125167692.64 0.3732
125167692.64 0.373
125204961.14 0.373
125204961.14 0.3728
125214329.15 0.3728
125214329.15 0.37260000000000004
125271092.73 0.37260000000000004
125271092.73 0.37239999999999995
125273237.08 0.37239999999999995
125273237.08 0.3722
125310694.05 0.3722
125310694.05 0.372
125343078.04 0.372
125343078.04 0.3718
125343621.37 0.3718
125343621.37 0.37160000000000004
125345206.44 0.37160000000000004
125345206.44 0.37139999999999995
125380723.69 0.37139999999999995
125380723.69 0.3712
125384144.61 0.3712
125384144.61 0.371
125388522.59 0.371
125388522.59 0.3708
125412989.44 0.3708
125412989.44 0.37060000000000004
125415202.59 0.37060000000000004
125415202.59 0.37039999999999995
125417155.54 0.37039999999999995
125417155.54 0.3702
125425633.74 0.3702
125425633.74 0.37
125426713.16 0.37
125426713.16 0.3698
125428915.62 0.3698
125428915.62 0.36960000000000004
125457091.01 0.36960000000000004
125457091.01 0.36939999999999995
125492055.09 0.36939999999999995
125492055.09 0.3692
125586314.74 0.3692
125586314.74 0.369
125590648.87 0.369
125590648.87 0.3688
125723457.67 0.3688
125723457.67 0.36860000000000004
125763351.63 0.36860000000000004
125763351.63 0.36839999999999995
125771147.33 0.36839999999999995
125771147.33 0.36819999999999997
125825767.1 0.36819999999999997
125825767.1 0.368
125834804.49 0.368
125834804.49 0.3678
125866549.9 0.3678
125866549.9 0.36760000000000004
125891557.86 0.36760000000000004
125891557.86 0.36739999999999995
125901620.98 0.36739999999999995
125901620.98 0.36719999999999997
125903477.63 0.36719999999999997
125903477.63 0.367
126014345.4 0.367
126014345.4 0.3668
126029371.56 0.3668
126029371.56 0.36660000000000004
126054032.89 0.36660000000000004
126054032.89 0.36639999999999995
126075776.43 0.36639999999999995
126075776.43 0.36619999999999997
126088713.1 0.36619999999999997
126088713.1 0.366
126092384.73 0.366
126092384.73 0.3658
126095647.88 0.3658
126095647.88 0.36560000000000004
126101726.0 0.36560000000000004
126101726.0 0.36539999999999995
126162780.34 0.36539999999999995
126162780.34 0.36519999999999997
126201355.07 0.36519999999999997
126201355.07 0.365
126350723.34 0.365
126350723.34 0.3648
126357301.0 0.3648
126357301.0 0.36460000000000004
126367591.25 0.36460000000000004
126367591.25 0.36439999999999995
126394024.57 0.36439999999999995
126394024.57 0.36419999999999997
126398276.33 0.36419999999999997
126398276.33 0.364
126398951.92 0.364
126398951.92 0.3638
126572822.92 0.3638
126572822.92 0.36360000000000003
126617787.44 0.36360000000000003
126617787.44 0.36339999999999995
126622506.81 0.36339999999999995
126622506.81 0.36319999999999997
126631183.59 0.36319999999999997
126631183.59 0.363
126632100.55 0.363
126632100.55 0.3628
126637825.48 0.3628
126637825.48 0.36260000000000003
126657611.33 0.36260000000000003
126657611.33 0.36240000000000006
126730011.83 0.36240000000000006
126730011.83 0.36219999999999997
126806661.48 0.36219999999999997
126806661.48 0.362
126809889.01 0.362
126809889.01 0.3618
126810945.75 0.3618
126810945.75 0.36160000000000003
126828332.32 0.36160000000000003
126828332.32 0.36140000000000005
126942007.01 0.36140000000000005
126942007.01 0.36119999999999997
126951712.65 0.36119999999999997
126951712.65 0.361
126988401.84 0.361
126988401.84 0.3608
127048871.12 0.3608
127048871.12 0.36060000000000003
127063870.42 0.36060000000000003
127063870.42 0.36040000000000005
127188246.48 0.36040000000000005
127188246.48 0.36019999999999996
127197387.82 0.36019999999999996
127197387.82 0.36
127288538.23 0.36
127288538.23 0.3598
127306328.82 0.3598
127306328.82 0.35960000000000003
127315667.87 0.35960000000000003
127315667.87 0.35940000000000005
127321544.53 0.35940000000000005
127321544.53 0.35919999999999996
127335417.26 0.35919999999999996
127335417.26 0.359
127352145.74 0.359
127352145.74 0.3588
127464968.23 0.3588
127464968.23 0.35860000000000003
127512059.4 0.35860000000000003
127512059.4 0.35840000000000005
127550759.43 0.35840000000000005
127550759.43 0.35819999999999996
127660036.97 0.35819999999999996
127660036.97 0.358
127697289.82 0.358
127697289.82 0.3578
127732332.45 0.3578
127732332.45 0.35760000000000003
127907990.16 0.35760000000000003
127907990.16 0.35740000000000005
127917136.66 0.35740000000000005
127917136.66 0.35719999999999996
127967534.32 0.35719999999999996
127967534.32 0.357
128002109.52 0.357
128002109.52 0.3568
128034460.41 0.3568
128034460.41 0.35660000000000003
128051890.22 0.35660000000000003
128051890.22 0.35640000000000005
128215869.59 0.35640000000000005
128215869.59 0.35619999999999996
128217713.29 0.35619999999999996
128217713.29 0.356
128245535.64 0.356
128245535.64 0.3558
128268441.12 0.3558
128268441.12 0.3556
128280020.53 0.3556
128280020.53 0.35540000000000005
128297947.7 0.35540000000000005
128297947.7 0.35519999999999996
128306117.74 0.35519999999999996
128306117.74 0.355
128324519.9 0.355
128324519.9 0.3548
128361236.97 0.3548
128361236.97 0.3546
128395056.68 0.3546
128395056.68 0.35440000000000005
128475682.09 0.35440000000000005
128475682.09 0.35419999999999996
128515315.74 0.35419999999999996
128515315.74 0.354
128521271.14 0.354
128521271.14 0.3538
128622754.99 0.3538
128622754.99 0.3536
128625658.87 0.3536
128625658.87 0.35340000000000005
128703138.29 0.35340000000000005
128703138.29 0.35319999999999996
128751500.62 0.35319999999999996
128751500.62 0.353
128817790.53 0.353
128817790.53 0.3528
128836706.92 0.3528
128836706.92 0.3526
128839545.26 0.3526
128839545.26 0.35240000000000005
128892656.28 0.35240000000000005
128892656.28 0.35219999999999996
128903891.57 0.35219999999999996
128903891.57 0.352
129009407.0 0.352
129009407.0 0.3518
129063025.2 0.3518
129063025.2 0.3516
129066379.41 0.3516
129066379.41 0.35140000000000005
129066551.67 0.35140000000000005
129066551.67 0.35119999999999996
129105201.75 0.35119999999999996
129105201.75 0.351
129199757.09 0.351
129199757.09 0.3508
129252508.51 0.3508
129252508.51 0.3506
129271176.23 0.3506
129271176.23 0.35040000000000004
129302807.38 0.35040000000000004
129302807.38 0.35019999999999996
129304045.86 0.35019999999999996
129304045.86 0.35
129425980.01 0.35
129425980.01 0.3498
129445500.26 0.3498
129445500.26 0.3496
129462486.53 0.3496
129462486.53 0.34940000000000004
129463998.1 0.34940000000000004
129463998.1 0.34919999999999995
129535372.68 0.34919999999999995
129535372.68 0.349
129550483.57 0.349
129550483.57 0.3488
129551847.1 0.3488
129551847.1 0.3486
129625877.32 0.3486
129625877.32 0.34840000000000004
129648863.84 0.34840000000000004
129648863.84 0.34819999999999995
129649375.96 0.34819999999999995
129649375.96 0.348
129655176.9 0.348
129655176.9 0.3478
129686273.1 0.3478
129686273.1 0.3476
129751409.87 0.3476
129751409.87 0.34740000000000004
129759505.59 0.34740000000000004
129759505.59 0.34719999999999995
129774000.1 0.34719999999999995
129774000.1 0.347
129778676.08 0.347
129778676.08 0.3468
129825809.95 0.3468
129825809.95 0.3466
130064564.22 0.3466
130064564.22 0.34640000000000004
130109925.55 0.34640000000000004
130109925.55 0.34619999999999995
130118599.82 0.34619999999999995
130118599.82 0.346
130141859.57 0.346
130141859.57 0.3458
130144171.01 0.3458
130144171.01 0.3456
130187096.75 0.3456
130187096.75 0.34540000000000004
130187856.28 0.34540000000000004
130187856.28 0.34519999999999995
130251520.29 0.34519999999999995
130251520.29 0.345
130393012.9 0.345
130393012.9 0.3448
130394186.28 0.3448
130394186.28 0.3446
130403085.18 0.3446
130403085.18 0.34440000000000004
130422362.53 0.34440000000000004
130422362.53 0.34419999999999995
130443741.72 0.34419999999999995
130443741.72 0.344
130588369.04 0.344
130588369.04 0.3438
130659128.21 0.3438
130659128.21 0.3436
130672174.03 0.3436
130672174.03 0.34340000000000004
130697589.13 0.34340000000000004
130697589.13 0.34319999999999995
130717579.05 0.34319999999999995
130717579.05 0.34299999999999997
130736036.01 0.34299999999999997
130736036.01 0.3428
130908905.5 0.3428
130908905.5 0.3426
130924604.37 0.3426
130924604.37 0.34240000000000004
130940466.33 0.34240000000000004
130940466.33 0.34219999999999995
130960359.52 0.34219999999999995
130960359.52 0.34199999999999997
131013656.19 0.34199999999999997
131013656.19 0.3418
131021494.8 0.3418
131021494.8 0.3416
131035968.16 0.3416
131035968.16 0.34140000000000004
131106093.24 0.34140000000000004
131106093.24 0.34119999999999995
131115472.2 0.34119999999999995
131115472.2 0.34099999999999997
131119712.46 0.34099999999999997
131119712.46 0.3408
131130582.37 0.3408
131130582.37 0.3406
131149980.97 0.3406
131149980.97 0.34040000000000004
131184239.28 0.34040000000000004
131184239.28 0.34019999999999995
131210663.9 0.34019999999999995
131210663.9 0.33999999999999997
131237503.16 0.33999999999999997
131237503.16 0.3398
131239760.27 0.3398
131239760.27 0.3396
131249992.09 0.3396
131249992.09 0.33940000000000003
131290197.44 0.33940000000000003
131290197.44 0.33919999999999995
131309200.56 0.33919999999999995
131309200.56 0.33899999999999997
131315543.49 0.33899999999999997
131315543.49 0.3388
131327764.85 0.3388
131327764.85 0.3386
131346610.26 0.3386
131346610.26 0.33840000000000003
131397719.11 0.33840000000000003
131397719.11 0.33819999999999995
131433275.84 0.33819999999999995
131433275.84 0.33799999999999997
131464121.21 0.33799999999999997
131464121.21 0.3378
131475549.46 0.3378
131475549.46 0.3376
131521583.66 0.3376
131521583.66 0.33740000000000003
131537341.79 0.33740000000000003
131537341.79 0.33720000000000006
131544905.36 0.33720000000000006
131544905.36 0.33699999999999997
131622245.01 0.33699999999999997
131622245.01 0.3368
131648370.75 0.3368
131648370.75 0.3366
131651637.35 0.3366
131651637.35 0.33640000000000003
131702410.53 0.33640000000000003
131702410.53 0.33620000000000005
131727816.06 0.33620000000000005
131727816.06 0.33599999999999997
131731105.91 0.33599999999999997
131731105.91 0.3358
131741163.04 0.3358
131741163.04 0.3356
131846522.89 0.3356
131846522.89 0.33540000000000003
131917169.98 0.33540000000000003
131917169.98 0.33520000000000005
131950495.2 0.33520000000000005
131950495.2 0.33499999999999996
132014067.94 0.33499999999999996
132014067.94 0.3348
132041896.66 0.3348
132041896.66 0.3346
132170567.72 0.3346
132170567.72 0.33440000000000003
132189358.24 0.33440000000000003
132189358.24 0.33420000000000005
132206976.68 0.33420000000000005
132206976.68 0.33399999999999996
132215204.97 0.33399999999999996
132215204.97 0.3338
132222300.65 0.3338
132222300.65 0.3336
132425842.92 0.3336
132425842.92 0.33340000000000003
132436242.28 0.33340000000000003
132436242.28 0.33320000000000005
132472851.46 0.33320000000000005
132472851.46 0.33299999999999996
132497348.33 0.33299999999999996
132497348.33 0.3328
132499795.34 0.3328
132499795.34 0.3326
132549405.32 0.3326
132549405.32 0.33240000000000003
132553151.76 0.33240000000000003
132553151.76 0.33220000000000005
132559931.93 0.33220000000000005
132559931.93 0.33199999999999996
132578651.82 0.33199999999999996
132578651.82 0.3318
132629970.62 0.3318
132629970.62 0.3316
132655677.4 0.3316
132655677.4 0.33140000000000003
132750941.7 0.33140000000000003
132750941.7 0.33120000000000005
132766547.26 0.33120000000000005
132766547.26 0.33099999999999996
132772251.65 0.33099999999999996
132772251.65 0.3308
132819268.7 0.3308
132819268.7 0.3306
132871365.52 0.3306
132871365.52 0.3304
132882119.94 0.3304
132882119.94 0.33020000000000005
132910085.69 0.33020000000000005
132910085.69 0.32999999999999996
132923815.64 0.32999999999999996
132923815.64 0.3298
132946164.14 0.3298
132946164.14 0.3296
132957640.61 0.3296
132957640.61 0.3294
132968155.89 0.3294
132968155.89 0.32920000000000005
132980336.5 0.32920000000000005
132980336.5 0.32899999999999996
133133817.51 0.32899999999999996
133133817.51 0.3288
133210787.54 0.3288
133210787.54 0.3286
133265294.22 0.3286
133265294.22 0.3284
133314002.2 0.3284
133314002.2 0.32820000000000005
133332835.85 0.32820000000000005
133332835.85 0.32799999999999996
133369278.56 0.32799999999999996
133369278.56 0.3278
133413502.55 0.3278
133413502.55 0.3276
133485032.76 0.3276
133485032.76 0.3274
133503582.49 0.3274
133503582.49 0.32720000000000005
133550248.2 0.32720000000000005
133550248.2 0.32699999999999996
133582652.12 0.32699999999999996
133582652.12 0.3268
133591822.33 0.3268
133591822.33 0.3266
133642832.77 0.3266
133642832.77 0.3264
133649481.93 0.3264
133649481.93 0.32620000000000005
133697109.26 0.32620000000000005
133697109.26 0.32599999999999996
133698019.43 0.32599999999999996
133698019.43 0.3258
133733467.42 0.3258
133733467.42 0.3256
133769199.58 0.3256
133769199.58 0.3254
133785648.96 0.3254
133785648.96 0.32520000000000004
133844500.49 0.32520000000000004
133844500.49 0.32499999999999996
133878418.23 0.32499999999999996
133878418.23 0.3248
133892459.22 0.3248
133892459.22 0.3246
133948100.84 0.3246
133948100.84 0.3244
133965399.95 0.3244
133965399.95 0.32420000000000004
133971400.01 0.32420000000000004
133971400.01 0.32399999999999995
133998149.89 0.32399999999999995
133998149.89 0.3238
134046360.56 0.3238
134046360.56 0.3236
134140180.49 0.3236
134140180.49 0.3234
134186906.52 0.3234
134186906.52 0.32320000000000004
134196321.3 0.32320000000000004
134196321.3 0.32299999999999995
134266899.76 0.32299999999999995
134266899.76 0.3228
134279206.08 0.3228
134279206.08 0.3226
134280612.86 0.3226
134280612.86 0.3224
134330079.4 0.3224
134330079.4 0.32220000000000004
134335588.04 0.32220000000000004
134335588.04 0.32199999999999995
134342609.9 0.32199999999999995
134342609.9 0.3218
134444441.71 0.3218
134444441.71 0.3216
134477609.3 0.3216
134477609.3 0.3214
134547143.84 0.3214
134547143.84 0.32120000000000004
134666427.25 0.32120000000000004
134666427.25 0.32099999999999995
134684755.78 0.32099999999999995
134684755.78 0.3208
134718086.99 0.3208
134718086.99 0.3206
134743276.41 0.3206
134743276.41 0.3204
134770198.26 0.3204
134770198.26 0.32020000000000004
134788622.29 0.32020000000000004
134788622.29 0.31999999999999995
134828629.2 0.31999999999999995
134828629.2 0.3198
134836301.54 0.3198
134836301.54 0.3196
134840314.68 0.3196
134840314.68 0.3194
134843264.73 0.3194
134843264.73 0.31920000000000004
134853899.0 0.31920000000000004
134853899.0 0.31899999999999995
134901461.39 0.31899999999999995
134901461.39 0.3188
134956591.89 0.3188
134956591.89 0.3186
134996981.72 0.3186
134996981.72 0.3184
135079644.14 0.3184
135079644.14 0.31820000000000004
135168865.67 0.31820000000000004
135168865.67 0.31799999999999995
135251310.9 0.31799999999999995
135251310.9 0.31779999999999997
135289711.93 0.31779999999999997
135289711.93 0.3176
135313489.33 0.3176
135313489.33 0.3174
135332756.9 0.3174
135332756.9 0.31720000000000004
135363343.39 0.31720000000000004
135363343.39 0.31699999999999995
135422392.89 0.31699999999999995
135422392.89 0.31679999999999997
135556789.1 0.31679999999999997
135556789.1 0.3166
135598121.46 0.3166
135598121.46 0.3164
135611215.8 0.3164
135611215.8 0.31620000000000004
135615300.01 0.31620000000000004
135615300.01 0.31599999999999995
135720591.14 0.31599999999999995
135720591.14 0.31579999999999997
135793425.86 0.31579999999999997
135793425.86 0.3156
135800394.84 0.3156
135800394.84 0.3154
136041341.87 0.3154
136041341.87 0.31520000000000004
136074439.78 0.31520000000000004
136074439.78 0.31499999999999995
136084232.34 0.31499999999999995
136084232.34 0.31479999999999997
136105943.0 0.31479999999999997
136105943.0 0.3146
136112116.0 0.3146
136112116.0 0.3144
136138016.02 0.3144
136138016.02 0.31420000000000003
136145245.74 0.31420000000000003
136145245.74 0.31399999999999995
136169353.99 0.31399999999999995
136169353.99 0.31379999999999997
136177931.12 0.31379999999999997
136177931.12 0.3136
136217747.71 0.3136
136217747.71 0.3134
136263496.62 0.3134
136263496.62 0.31320000000000003
136275778.33 0.31320000000000003
136275778.33 0.31299999999999994
136278819.77 0.31299999999999994
136278819.77 0.31279999999999997
136342122.29 0.31279999999999997
136342122.29 0.3126
136352510.93 0.3126
136352510.93 0.3124
136510863.09 0.3124
136510863.09 0.31220000000000003
136575707.51 0.31220000000000003
136575707.51 0.31200000000000006
136611939.18 0.31200000000000006
136611939.18 0.31179999999999997
136630231.99 0.31179999999999997
136630231.99 0.3116
136718682.43 0.3116
136718682.43 0.3114
136734819.15 0.3114
136734819.15 0.31120000000000003
136751056.39 0.31120000000000003
136751056.39 0.31100000000000005
136772071.41 0.31100000000000005
136772071.41 0.31079999999999997
136794854.77 0.31079999999999997
136794854.77 0.3106
136908954.65 0.3106
136908954.65 0.3104
136991295.34 0.3104
136991295.34 0.31020000000000003
137065345.05 0.31020000000000003
137065345.05 0.31000000000000005
137070571.89 0.31000000000000005
137070571.89 0.30979999999999996
137125047.81 0.30979999999999996
137125047.81 0.3096
137282144.89 0.3096
137282144.89 0.3094
137300402.17 0.3094
137300402.17 0.30920000000000003
137306723.33 0.30920000000000003
137306723.33 0.30900000000000005
137311341.43 0.30900000000000005
137311341.43 0.30879999999999996
137357682.73 0.30879999999999996
137357682.73 0.3086
137375794.74 0.3086
137375794.74 0.3084
137383403.97 0.3084
137383403.97 0.30820000000000003
137385513.53 0.30820000000000003
137385513.53 0.30800000000000005
137442764.1 0.30800000000000005
137442764.1 0.30779999999999996
137443140.43 0.30779999999999996
137443140.43 0.3076
137514610.19 0.3076
137514610.19 0.3074
137616248.31 0.3074
137616248.31 0.30720000000000003
137617274.49 0.30720000000000003
137617274.49 0.30700000000000005
137668665.59 0.30700000000000005
137668665.59 0.30679999999999996
137701413.24 0.30679999999999996
137701413.24 0.3066
137840111.45 0.3066
137840111.45 0.3064
137882984.36 0.3064
137882984.36 0.3062
137886573.83 0.3062
137886573.83 0.30600000000000005
137889943.04 0.30600000000000005
137889943.04 0.30579999999999996
137935484.98 0.30579999999999996
137935484.98 0.3056
137957817.64 0.3056
137957817.64 0.3054
138023497.17 0.3054
138023497.17 0.3052
138025105.74 0.3052
138025105.74 0.30500000000000005
138031162.66 0.30500000000000005
138031162.66 0.30479999999999996
138116855.03 0.30479999999999996
138116855.03 0.3046
138143508.69 0.3046
138143508.69 0.3044
138187672.97 0.3044
138187672.97 0.3042
138252614.47 0.3042
138252614.47 0.30400000000000005
138336786.47 0.30400000000000005
138336786.47 0.30379999999999996
138343350.89 0.30379999999999996
138343350.89 0.3036
138362949.47 0.3036
138362949.47 0.3034
138364022.58 0.3034
138364022.58 0.3032
138429881.13 0.3032
138429881.13 0.30300000000000005
138473514.93 0.30300000000000005
138473514.93 0.30279999999999996
138555852.56 0.30279999999999996
138555852.56 0.3026
138563081.02 0.3026
138563081.02 0.3024
138673384.91 0.3024
138673384.91 0.3022
138766492.87 0.3022
138766492.87 0.30200000000000005
138859983.6 0.30200000000000005
138859983.6 0.30179999999999996
138905614.0 0.30179999999999996
138905614.0 0.3016
138911054.31 0.3016
138911054.31 0.3014
138945162.15 0.3014
138945162.15 0.3012
138965658.16 0.3012
138965658.16 0.30100000000000005
139000022.61 0.30100000000000005
139000022.61 0.30079999999999996
139030507.0 0.30079999999999996
139030507.0 0.3006
139039517.73 0.3006
139039517.73 0.3004
139041417.35 0.3004
139041417.35 0.3002
139103407.46 0.3002
139103407.46 0.30000000000000004
139165730.27 0.30000000000000004
139165730.27 0.29979999999999996
139335476.62 0.29979999999999996
139335476.62 0.2996
139358807.45 0.2996
139358807.45 0.2994
139361192.05 0.2994
139361192.05 0.2992
139388252.88 0.2992
139388252.88 0.29900000000000004
139399198.14 0.29900000000000004
139399198.14 0.29879999999999995
139417176.52 0.29879999999999995
139417176.52 0.2986
139424601.15 0.2986
139424601.15 0.2984
139429883.39 0.2984
139429883.39 0.2982
139490391.51 0.2982
139490391.51 0.29800000000000004
139523473.71 0.29800000000000004
139523473.71 0.29779999999999995
139540584.68 0.29779999999999995
139540584.68 0.2976
139610819.05 0.2976
139610819.05 0.2974
139614857.12 0.2974
139614857.12 0.2972
139766253.64 0.2972
139766253.64 0.29700000000000004
139783612.29 0.29700000000000004
139783612.29 0.29679999999999995
139866607.48 0.29679999999999995
139866607.48 0.2966
139894326.12 0.2966
139894326.12 0.2964
139907951.14 0.2964
139907951.14 0.2962
139934052.84 0.2962
139934052.84 0.29600000000000004
139953125.3 0.29600000000000004
139953125.3 0.29579999999999995
139958744.26 0.29579999999999995
139958744.26 0.2956
140034235.11 0.2956
140034235.11 0.2954
140099514.02 0.2954
140099514.02 0.2952
140107282.41 0.2952
140107282.41 0.29500000000000004
140108861.08 0.29500000000000004
140108861.08 0.29479999999999995
140110992.94 0.29479999999999995
140110992.94 0.2946
140111073.73 0.2946
140111073.73 0.2944
140120545.4 0.2944
140120545.4 0.2942
140167599.87 0.2942
140167599.87 0.29400000000000004
140182455.75 0.29400000000000004
140182455.75 0.29379999999999995
140201978.95 0.29379999999999995
140201978.95 0.29359999999999997
140266013.6 0.29359999999999997
140266013.6 0.2934
140292826.02 0.2934
140292826.02 0.2932
140321859.69 0.2932
140321859.69 0.29300000000000004
140322122.96 0.29300000000000004
140322122.96 0.29279999999999995
140426858.15 0.29279999999999995
140426858.15 0.29259999999999997
140439970.81 0.29259999999999997
140439970.81 0.2924
140483475.33 0.2924
140483475.33 0.2922
140503979.39 0.2922
140503979.39 0.29200000000000004
140535082.69 0.29200000000000004
140535082.69 0.29179999999999995
140710517.64 0.29179999999999995
140710517.64 0.29159999999999997
140750133.73 0.29159999999999997
140750133.73 0.2914
140762138.83 0.2914
140762138.83 0.2912
140768168.5 0.2912
140768168.5 0.29100000000000004
140775531.95 0.29100000000000004
140775531.95 0.29079999999999995
140778181.01 0.29079999999999995
140778181.01 0.29059999999999997
140788435.29 0.29059999999999997
140788435.29 0.2904
140981408.71 0.2904
140981408.71 0.2902
141003683.18 0.2902
141003683.18 0.29000000000000004
141100762.52 0.29000000000000004
141100762.52 0.28979999999999995
141104767.87 0.28979999999999995
141104767.87 0.28959999999999997
141127415.25 0.28959999999999997
141127415.25 0.2894
141263766.06 0.2894
141263766.06 0.2892
141278652.27 0.2892
141278652.27 0.28900000000000003
141328734.3 0.28900000000000003
141328734.3 0.28879999999999995
141333679.07 0.28879999999999995
141333679.07 0.28859999999999997
141343908.9 0.28859999999999997
141343908.9 0.2884
141395919.01 0.2884
141395919.01 0.2882
141438312.58 0.2882
141438312.58 0.28800000000000003
141491077.0 0.28800000000000003
141491077.0 0.28779999999999994
141516719.95 0.28779999999999994
141516719.95 0.28759999999999997
141597964.24 0.28759999999999997
141597964.24 0.2874
141603846.77 0.2874
141603846.77 0.2872
141604214.22 0.2872
141604214.22 0.28700000000000003
141654815.87 0.28700000000000003
141654815.87 0.28680000000000005
141663497.1 0.28680000000000005
141663497.1 0.28659999999999997
141694241.66 0.28659999999999997
141694241.66 0.2864
141798245.04 0.2864
141798245.04 0.2862
141944188.83 0.2862
141944188.83 0.28600000000000003
141953502.86 0.28600000000000003
141953502.86 0.28580000000000005
141989186.44 0.28580000000000005
141989186.44 0.28559999999999997
142007963.48 0.28559999999999997
142007963.48 0.2854
142075859.13 0.2854
142075859.13 0.2852
142133763.75 0.2852
142133763.75 0.28500000000000003
142187328.79 0.28500000000000003
142187328.79 0.28480000000000005
142228578.45 0.28480000000000005
142228578.45 0.28459999999999996
142283299.78 0.28459999999999996
142283299.78 0.2844
142309353.32 0.2844
142309353.32 0.2842
142383220.85 0.2842
142383220.85 0.28400000000000003
142414218.91 0.28400000000000003
142414218.91 0.28380000000000005
142442083.95 0.28380000000000005
142442083.95 0.28359999999999996
142539996.82 0.28359999999999996
142539996.82 0.2834
142585381.68 0.2834
142585381.68 0.2832
142595342.87 0.2832
142595342.87 0.28300000000000003
142611515.82 0.28300000000000003
142611515.82 0.28280000000000005
142707238.85 0.28280000000000005
142707238.85 0.28259999999999996
142748417.61 0.28259999999999996
142748417.61 0.2824
142823854.86 0.2824
142823854.86 0.2822
142902253.54 0.2822
142902253.54 0.28200000000000003
143088112.7 0.28200000000000003
143088112.7 0.28180000000000005
143171077.06 0.28180000000000005
143171077.06 0.28159999999999996
143173554.58 0.28159999999999996
143173554.58 0.2814
143286440.13 0.2814
143286440.13 0.2812
143288043.12 0.2812
143288043.12 0.281
143380977.98 0.281
143380977.98 0.28080000000000005
143467656.97 0.28080000000000005
143467656.97 0.28059999999999996
143489473.92 0.28059999999999996
143489473.92 0.2804
143544169.92 0.2804
143544169.92 0.2802
143598592.5 0.2802
143598592.5 0.28
143681699.65 0.28
143681699.65 0.27980000000000005
143790549.18 0.27980000000000005
143790549.18 0.27959999999999996
143816622.9 0.27959999999999996
143816622.9 0.2794
143841459.13 0.2794
143841459.13 0.2792
143877285.93 0.2792
143877285.93 0.279
143877684.8 0.279
143877684.8 0.27880000000000005
143960606.13 0.27880000000000005
143960606.13 0.27859999999999996
144062305.12 0.27859999999999996
144062305.12 0.2784
144063732.43 0.2784
144063732.43 0.2782
144095404.06 0.2782
144095404.06 0.278
144141331.04 0.278
144141331.04 0.27780000000000005
144192707.59 0.27780000000000005
144192707.59 0.27759999999999996
144215668.9 0.27759999999999996
144215668.9 0.2774
144231205.57 0.2774
144231205.57 0.2772
144250111.07 0.2772
144250111.07 0.277
144306356.14 0.277
144306356.14 0.27680000000000005
144354239.35 0.27680000000000005
144354239.35 0.27659999999999996
144361201.61 0.27659999999999996
144361201.61 0.2764
144370725.81 0.2764
144370725.81 0.2762
144395114.06 0.2762
144395114.06 0.276
144424113.36 0.276
144424113.36 0.27580000000000005
144439509.58 0.27580000000000005
144439509.58 0.27559999999999996
144502463.91 0.27559999999999996
144502463.91 0.2754
144521494.05 0.2754
144521494.05 0.2752
144562316.07 0.2752
144562316.07 0.275
144704845.45 0.275
144704845.45 0.27480000000000004
144779766.66 0.27480000000000004
144779766.66 0.27459999999999996
144782918.05 0.27459999999999996
144782918.05 0.2744
144949607.62 0.2744
144949607.62 0.2742
144978504.39 0.2742
144978504.39 0.274
145000740.94 0.274
145000740.94 0.27380000000000004
145020195.75 0.27380000000000004
145020195.75 0.27359999999999995
145041303.93 0.27359999999999995
145041303.93 0.2734
145079975.05 0.2734
145079975.05 0.2732
145100595.88 0.2732
145100595.88 0.273
145280791.13 0.273
145280791.13 0.27280000000000004
145292772.3 0.27280000000000004
145292772.3 0.27259999999999995
145292863.15 0.27259999999999995
145292863.15 0.2724
145328823.15 0.2724
145328823.15 0.2722
145349218.87 0.2722
145349218.87 0.272
145351312.78 0.272
145351312.78 0.27180000000000004
145366776.28 0.27180000000000004
145366776.28 0.27159999999999995
145391432.24 0.27159999999999995
145391432.24 0.2714
145395501.21 0.2714
145395501.21 0.2712
145493030.08 0.2712
145493030.08 0.271
145594766.75 0.271
145594766.75 0.27080000000000004
145625344.7 0.27080000000000004
145625344.7 0.27059999999999995
145649782.5 0.27059999999999995
145649782.5 0.2704
145664590.53 0.2704
145664590.53 0.2702
145723679.59 0.2702
145723679.59 0.27
145743834.39 0.27
145743834.39 0.26980000000000004
145772114.35 0.26980000000000004
145772114.35 0.26959999999999995
145799755.21 0.26959999999999995
145799755.21 0.2694
145948658.37 0.2694
145948658.37 0.2692
145966904.68 0.2692
145966904.68 0.269
145984456.57 0.269
145984456.57 0.26880000000000004
145985788.28 0.26880000000000004
145985788.28 0.26859999999999995
145989034.66 0.26859999999999995
145989034.66 0.26839999999999997
146005279.07 0.26839999999999997
146005279.07 0.2682
146039661.9 0.2682
146039661.9 0.268
146129229.75 0.268
146129229.75 0.26780000000000004
146226600.11 0.26780000000000004
146226600.11 0.26759999999999995
146229560.02 0.26759999999999995
146229560.02 0.26739999999999997
146253542.17 0.26739999999999997
146253542.17 0.2672
146357542.98 0.2672
146357542.98 0.267
146375206.12 0.267
146375206.12 0.26680000000000004
146385096.28 0.26680000000000004
146385096.28 0.26659999999999995
146407731.71 0.26659999999999995
146407731.71 0.26639999999999997
146408323.47 0.26639999999999997
146408323.47 0.2662
146476395.45 0.2662
146476395.45 0.266
146484378.74 0.266
146484378.74 0.26580000000000004
146531232.31 0.26580000000000004
146531232.31 0.26559999999999995
146557025.58 0.26559999999999995
146557025.58 0.26539999999999997
146643436.77 0.26539999999999997
146643436.77 0.2652
146689917.11 0.2652
146689917.11 0.265
146739641.51 0.265
146739641.51 0.26480000000000004
146840005.67 0.26480000000000004
146840005.67 0.26459999999999995
146960089.51 0.26459999999999995
146960089.51 0.26439999999999997
147001756.22 0.26439999999999997
147001756.22 0.2642
147017387.57 0.2642
147017387.57 0.264
147045535.9 0.264
147045535.9 0.26380000000000003
147116197.86 0.26380000000000003
147116197.86 0.26359999999999995
147221146.03 0.26359999999999995
147221146.03 0.26339999999999997
147276940.83 0.26339999999999997
147276940.83 0.2632
147314035.62 0.2632
147314035.62 0.263
147332599.98 0.263
147332599.98 0.26280000000000003
147348511.31 0.26280000000000003
147348511.31 0.26259999999999994
147353037.71 0.26259999999999994
147353037.71 0.26239999999999997
147419312.87 0.26239999999999997
147419312.87 0.2622
147484237.49 0.2622
147484237.49 0.262
147497670.35 0.262
147497670.35 0.26180000000000003
147625855.39 0.26180000000000003
147625855.39 0.26160000000000005
147633889.59 0.26160000000000005
147633889.59 0.26139999999999997
147636896.24 0.26139999999999997
147636896.24 0.2612
147683139.94 0.2612
147683139.94 0.261
147707758.03 0.261
147707758.03 0.26080000000000003
147717505.28 0.26080000000000003
147717505.28 0.26060000000000005
147883703.93 0.26060000000000005
147883703.93 0.26039999999999996
147909021.23 0.26039999999999996
147909021.23 0.2602
148034644.21 0.2602
148034644.21 0.26
148135336.83 0.26
148135336.83 0.25980000000000003
148294108.07 0.25980000000000003
148294108.07 0.25960000000000005
148332000.27 0.25960000000000005
148332000.27 0.25939999999999996
148332329.09 0.25939999999999996
148332329.09 0.2592
148344690.44 0.2592
148344690.44 0.259
148352625.35 0.259
148352625.35 0.25880000000000003
148364885.34 0.25880000000000003
148364885.34 0.25860000000000005
148521510.09 0.25860000000000005
148521510.09 0.25839999999999996
148559569.66 0.25839999999999996
148559569.66 0.2582
148610488.3 0.2582
148610488.3 0.258
148698254.22 0.258
148698254.22 0.25780000000000003
148731918.52 0.25780000000000003
148731918.52 0.25760000000000005
148747829.41 0.25760000000000005
148747829.41 0.25739999999999996
148758887.0 0.25739999999999996
148758887.0 0.2572
148761758.1 0.2572
148761758.1 0.257
148784124.54 0.257
148784124.54 0.25680000000000003
148970261.14 0.25680000000000003
148970261.14 0.25660000000000005
149079567.59 0.25660000000000005
149079567.59 0.25639999999999996
149187117.74 0.25639999999999996
149187117.74 0.2562
149251529.75 0.2562
149251529.75 0.256
149294036.51 0.256
149294036.51 0.2558
149332161.86 0.2558
149332161.86 0.25560000000000005
149347420.61 0.25560000000000005
149347420.61 0.25539999999999996
149414556.39 0.25539999999999996
149414556.39 0.2552
149417290.09 0.2552
149417290.09 0.255
149551946.48 0.255
149551946.48 0.2548
149584983.9 0.2548
149584983.9 0.25460000000000005
149747876.12 0.25460000000000005
149747876.12 0.25439999999999996
149781674.36 0.25439999999999996
149781674.36 0.2542
149813653.41 0.2542
149813653.41 0.254
150034948.54 0.254
150034948.54 0.2538
150100568.49 0.2538
150100568.49 0.25360000000000005
150154690.93 0.25360000000000005
150154690.93 0.25339999999999996
150215642.11 0.25339999999999996
150215642.11 0.2532
150292475.85 0.2532
150292475.85 0.253
150334179.51 0.253
150334179.51 0.2528
150346648.62 0.2528
150346648.62 0.25260000000000005
150517538.15 0.25260000000000005
150517538.15 0.25239999999999996
150583908.0 0.25239999999999996
150583908.0 0.2522
150607854.52 0.2522
150607854.52 0.252
150620537.89 0.252
150620537.89 0.2518
150665466.76 0.2518
150665466.76 0.25160000000000005
150704737.5 0.25160000000000005
150704737.5 0.25139999999999996
150745559.97 0.25139999999999996
150745559.97 0.2512
150782754.15 0.2512
150782754.15 0.251
150844647.75 0.251
150844647.75 0.2508
150954048.43 0.2508
150954048.43 0.25060000000000004
151012247.02 0.25060000000000004
151012247.02 0.25039999999999996
151024688.64 0.25039999999999996
151024688.64 0.2502
151034061.01 0.2502
151034061.01 0.25
151039902.25 0.25
151039902.25 0.24980000000000002
151072504.1 0.24980000000000002
151072504.1 0.24960000000000004
151079890.27 0.24960000000000004
151079890.27 0.24939999999999996
151105025.49 0.24939999999999996
151105025.49 0.24919999999999998
151113674.03 0.24919999999999998
151113674.03 0.249
151119510.17 0.249
151119510.17 0.24880000000000002
151138499.01 0.24880000000000002
151138499.01 0.24860000000000004
151333292.64 0.24860000000000004
151333292.64 0.24839999999999995
151374082.39 0.24839999999999995
151374082.39 0.24819999999999998
151376424.38 0.24819999999999998
151376424.38 0.248
151476075.98 0.248
151476075.98 0.24780000000000002
151582411.61 0.24780000000000002
151582411.61 0.24760000000000004
151602752.94 0.24760000000000004
151602752.94 0.24739999999999995
151637426.03 0.24739999999999995
151637426.03 0.24719999999999998
151648780.62 0.24719999999999998
151648780.62 0.247
151688997.16 0.247
151688997.16 0.24680000000000002
151754681.94 0.24680000000000002
151754681.94 0.24660000000000004
151759486.3 0.24660000000000004
151759486.3 0.24639999999999995
151814451.93 0.24639999999999995
151814451.93 0.24619999999999997
151991761.87 0.24619999999999997
151991761.87 0.246
152019682.52 0.246
152019682.52 0.24580000000000002
152071994.23 0.24580000000000002
152071994.23 0.24560000000000004
152107289.66 0.24560000000000004
152107289.66 0.24539999999999995
152144600.77 0.24539999999999995
152144600.77 0.24519999999999997
152146427.14 0.24519999999999997
152146427.14 0.245
152215879.35 0.245
152215879.35 0.24480000000000002
152255173.95 0.24480000000000002
152255173.95 0.24460000000000004
152276040.55 0.24460000000000004
152276040.55 0.24439999999999995
152443228.49 0.24439999999999995
152443228.49 0.24419999999999997
152486349.32 0.24419999999999997
152486349.32 0.244
152591603.66 0.244
152591603.66 0.24380000000000002
152685187.4 0.24380000000000002
152685187.4 0.24360000000000004
152692456.1 0.24360000000000004
152692456.1 0.24339999999999995
152743766.71 0.24339999999999995
152743766.71 0.24319999999999997
152817011.67 0.24319999999999997
152817011.67 0.243
152821885.01 0.243
152821885.01 0.24280000000000002
152860565.93 0.24280000000000002
152860565.93 0.24260000000000004
152983994.61 0.24260000000000004
152983994.61 0.24239999999999995
153028744.26 0.24239999999999995
153028744.26 0.24219999999999997
153102727.03 0.24219999999999997
153102727.03 0.242
153175699.31 0.242
153175699.31 0.24180000000000001
153305336.99 0.24180000000000001
153305336.99 0.24160000000000004
153446244.22 0.24160000000000004
153446244.22 0.24139999999999995
153491651.38 0.24139999999999995
153491651.38 0.24119999999999997
153586913.08 0.24119999999999997
153586913.08 0.241
153629745.07 0.241
153629745.07 0.24080000000000001
153726898.95 0.24080000000000001
153726898.95 0.24060000000000004
153815564.15 0.24060000000000004
153815564.15 0.24039999999999995
153855911.41 0.24039999999999995
153855911.41 0.24019999999999997
153878387.62 0.24019999999999997
153878387.62 0.24
153961766.93 0.24
153961766.93 0.2398
153996420.79 0.2398
153996420.79 0.23960000000000004
154057723.03 0.23960000000000004
154057723.03 0.23939999999999995
154063953.08 0.23939999999999995
154063953.08 0.23919999999999997
154080339.53 0.23919999999999997
154080339.53 0.239
154087460.24 0.239
154087460.24 0.2388
154099375.93 0.2388
154099375.93 0.23860000000000003
154203137.66 0.23860000000000003
154203137.66 0.23839999999999995
154238108.06 0.23839999999999995
154238108.06 0.23819999999999997
154250881.42 0.23819999999999997
154250881.42 0.238
154255284.6 0.238
154255284.6 0.2378
154319047.71 0.2378
154319047.71 0.23760000000000003
154369393.16 0.23760000000000003
154369393.16 0.23740000000000006
154371136.71 0.23740000000000006
154371136.71 0.23719999999999997
154409816.86 0.23719999999999997
154409816.86 0.237
154429413.77 0.237
154429413.77 0.2368
154449945.14 0.2368
154449945.14 0.23660000000000003
154451946.27 0.23660000000000003
154451946.27 0.23640000000000005
154469719.28 0.23640000000000005
154469719.28 0.23619999999999997
154490919.94 0.23619999999999997
154490919.94 0.236
154537776.86 0.236
154537776.86 0.2358
154544533.26 0.2358
154544533.26 0.23560000000000003
154627035.62 0.23560000000000003
154627035.62 0.23540000000000005
154701273.27 0.23540000000000005
154701273.27 0.23519999999999996
154709892.83 0.23519999999999996
154709892.83 0.235
154716021.37 0.235
154716021.37 0.2348
154726823.82 0.2348
154726823.82 0.23460000000000003
154733057.88 0.23460000000000003
154733057.88 0.23440000000000005
154769421.69 0.23440000000000005
154769421.69 0.23419999999999996
154799195.94 0.23419999999999996
154799195.94 0.23399999999999999
154801938.45 0.23399999999999999
154801938.45 0.2338
154826011.85 0.2338
154826011.85 0.23360000000000003
154838152.74 0.23360000000000003
154838152.74 0.23340000000000005
154838740.96 0.23340000000000005
154838740.96 0.23319999999999996
154865614.4 0.23319999999999996
154865614.4 0.23299999999999998
154898986.56 0.23299999999999998
154898986.56 0.2328
154915485.85 0.2328
154915485.85 0.23260000000000003
154924907.85 0.23260000000000003
154924907.85 0.23240000000000005
155027719.93 0.23240000000000005
155027719.93 0.23219999999999996
155061456.65 0.23219999999999996
155061456.65 0.23199999999999998
155074273.73 0.23199999999999998
155074273.73 0.2318
155166557.05 0.2318
155166557.05 0.23160000000000003
155192807.89 0.23160000000000003
155192807.89 0.23140000000000005
155304312.06 0.23140000000000005
155304312.06 0.23119999999999996
155459551.67 0.23119999999999996
155459551.67 0.23099999999999998
155581294.53 0.23099999999999998
155581294.53 0.2308
155597331.25 0.2308
155597331.25 0.23060000000000003
155607495.03 0.23060000000000003
155607495.03 0.23040000000000005
155622164.47 0.23040000000000005
155622164.47 0.23019999999999996
155685899.54 0.23019999999999996
155685899.54 0.22999999999999998
155791668.41 0.22999999999999998
155791668.41 0.2298
155800939.42 0.2298
155800939.42 0.22960000000000003
155846598.3 0.22960000000000003
155846598.3 0.22940000000000005
155911704.9 0.22940000000000005
155911704.9 0.22919999999999996
155961333.75 0.22919999999999996
155961333.75 0.22899999999999998
155976195.91 0.22899999999999998
155976195.91 0.2288
156030677.97 0.2288
156030677.97 0.22860000000000003
156114471.13 0.22860000000000003
156114471.13 0.22840000000000005
156132940.48 0.22840000000000005
156132940.48 0.22819999999999996
156175607.2 0.22819999999999996
156175607.2 0.22799999999999998
156204384.62 0.22799999999999998
156204384.62 0.2278
156260627.95 0.2278
156260627.95 0.22760000000000002
156347951.15 0.22760000000000002
156347951.15 0.22740000000000005
156376773.08 0.22740000000000005
156376773.08 0.22719999999999996
156398421.18 0.22719999999999996
156398421.18 0.22699999999999998
156444704.92 0.22699999999999998
156444704.92 0.2268
156654812.88 0.2268
156654812.88 0.22660000000000002
156670921.23 0.22660000000000002
156670921.23 0.22640000000000005
156674404.62 0.22640000000000005
156674404.62 0.22619999999999996
156799837.74 0.22619999999999996
156799837.74 0.22599999999999998
156800714.86 0.22599999999999998
156800714.86 0.2258
156908758.21 0.2258
156908758.21 0.22560000000000002
156927857.72 0.22560000000000002
156927857.72 0.22540000000000004
156943620.83 0.22540000000000004
156943620.83 0.22519999999999996
156952958.98 0.22519999999999996
156952958.98 0.22499999999999998
157101904.51 0.22499999999999998
157101904.51 0.2248
157141933.38 0.2248
157141933.38 0.22460000000000002
157331530.18 0.22460000000000002
157331530.18 0.22440000000000004
157599210.14 0.22440000000000004
157599210.14 0.22419999999999995
157600133.44 0.22419999999999995
157600133.44 0.22399999999999998
157621568.62 0.22399999999999998
157621568.62 0.2238
157712601.38 0.2238
157712601.38 0.22360000000000002
157771537.01 0.22360000000000002
157771537.01 0.22340000000000004
157781215.26 0.22340000000000004
157781215.26 0.22319999999999995
157833223.87 0.22319999999999995
157833223.87 0.22299999999999998
158046688.21 0.22299999999999998
158046688.21 0.2228
158061377.56 0.2228
158061377.56 0.22260000000000002
158196679.43 0.22260000000000002
158196679.43 0.22240000000000004
158206300.77 0.22240000000000004
158206300.77 0.22219999999999995
158232769.34 0.22219999999999995
158232769.34 0.22199999999999998
158411627.9 0.22199999999999998
158411627.9 0.2218
158506731.96 0.2218
158506731.96 0.22160000000000002
158528801.94 0.22160000000000002
158528801.94 0.22140000000000004
158576927.76 0.22140000000000004
158576927.76 0.22119999999999995
158658484.77 0.22119999999999995
158658484.77 0.22099999999999997
158702692.11 0.22099999999999997
158702692.11 0.2208
158768870.92 0.2208
158768870.92 0.22060000000000002
158923742.95 0.22060000000000002
158923742.95 0.22040000000000004
159019975.11 0.22040000000000004
159019975.11 0.22019999999999995
159166616.04 0.22019999999999995
159166616.04 0.21999999999999997
159177841.22 0.21999999999999997
159177841.22 0.2198
159229284.55 0.2198
159229284.55 0.21960000000000002
159244396.27 0.21960000000000002
159244396.27 0.21940000000000004
159298819.25 0.21940000000000004
159298819.25 0.21919999999999995
159373233.54 0.21919999999999995
159373233.54 0.21899999999999997
159401006.89 0.21899999999999997
159401006.89 0.2188
159557580.38 0.2188
159557580.38 0.21860000000000002
159609903.07 0.21860000000000002
159609903.07 0.21840000000000004
159734037.1 0.21840000000000004
159734037.1 0.21819999999999995
159756521.07 0.21819999999999995
159756521.07 0.21799999999999997
159819145.6 0.21799999999999997
159819145.6 0.2178
159994660.52 0.2178
159994660.52 0.21760000000000002
160044085.95 0.21760000000000002
160044085.95 0.21740000000000004
160063562.64 0.21740000000000004
160063562.64 0.21719999999999995
160083095.4 0.21719999999999995
160083095.4 0.21699999999999997
160094364.94 0.21699999999999997
160094364.94 0.2168
160108378.26 0.2168
160108378.26 0.21660000000000001
160262028.29 0.21660000000000001
160262028.29 0.21640000000000004
160271072.23 0.21640000000000004
160271072.23 0.21619999999999995
160289366.42 0.21619999999999995
160289366.42 0.21599999999999997
160406409.92 0.21599999999999997
160406409.92 0.2158
160484441.36 0.2158
160484441.36 0.2156
160508771.71 0.2156
160508771.71 0.21540000000000004
160697896.76 0.21540000000000004
160697896.76 0.21519999999999995
160758768.17 0.21519999999999995
160758768.17 0.21499999999999997
160881077.05 0.21499999999999997
160881077.05 0.2148
161008752.08 0.2148
161008752.08 0.2146
161065743.1 0.2146
161065743.1 0.21440000000000003
161134069.06 0.21440000000000003
161134069.06 0.21419999999999995
161256678.01 0.21419999999999995
161256678.01 0.21399999999999997
161284432.78 0.21399999999999997
161284432.78 0.2138
161440427.28 0.2138
161440427.28 0.2136
161502524.81 0.2136
161502524.81 0.21340000000000003
161698619.38 0.21340000000000003
161698619.38 0.21319999999999995
161702345.29 0.21319999999999995
161702345.29 0.21299999999999997
161708796.41 0.21299999999999997
161708796.41 0.2128
161763224.34 0.2128
161763224.34 0.2126
161807160.73 0.2126
161807160.73 0.21240000000000003
162048305.12 0.21240000000000003
162048305.12 0.21220000000000006
162189423.4 0.21220000000000006
162189423.4 0.21199999999999997
162203018.56 0.21199999999999997
162203018.56 0.2118
162509900.16 0.2118
162509900.16 0.2116
162525473.57 0.2116
162525473.57 0.21140000000000003
162530260.3 0.21140000000000003
162530260.3 0.21120000000000005
162558852.56 0.21120000000000005
162558852.56 0.21099999999999997
162626009.72 0.21099999999999997
162626009.72 0.2108
162676415.7 0.2108
162676415.7 0.2106
162701415.04 0.2106
162701415.04 0.21040000000000003
162737775.7 0.21040000000000003
162737775.7 0.21020000000000005
162759475.21 0.21020000000000005
162759475.21 0.20999999999999996
162799897.77 0.20999999999999996
162799897.77 0.2098
162868986.59 0.2098
162868986.59 0.2096
163049379.35 0.2096
163049379.35 0.20940000000000003
163116776.81 0.20940000000000003
163116776.81 0.20920000000000005
163160378.83 0.20920000000000005
163160378.83 0.20899999999999996
163225195.43 0.20899999999999996
163225195.43 0.20879999999999999
163348567.99 0.20879999999999999
163348567.99 0.2086
163548099.67 0.2086
163548099.67 0.20840000000000003
163551097.55 0.20840000000000003
163551097.55 0.20820000000000005
163637187.66 0.20820000000000005
163637187.66 0.20799999999999996
163679060.06 0.20799999999999996
163679060.06 0.20779999999999998
163686103.48 0.20779999999999998
163686103.48 0.2076
163692622.55 0.2076
163692622.55 0.20740000000000003
163700455.42 0.20740000000000003
163700455.42 0.20720000000000005
163868727.51 0.20720000000000005
163868727.51 0.20699999999999996
164003198.01 0.20699999999999996
164003198.01 0.20679999999999998
164076215.78 0.20679999999999998
164076215.78 0.2066
164125414.03 0.2066
164125414.03 0.20640000000000003
164226886.15 0.20640000000000003
164226886.15 0.20620000000000005
164227599.57 0.20620000000000005
164227599.57 0.20599999999999996
164251993.36 0.20599999999999996
164251993.36 0.20579999999999998
164383636.39 0.20579999999999998
164383636.39 0.2056
164393453.15 0.2056
164393453.15 0.20540000000000003
164459227.78 0.20540000000000003
164459227.78 0.20520000000000005
164468149.26 0.20520000000000005
164468149.26 0.20499999999999996
164519350.16 0.20499999999999996
164519350.16 0.20479999999999998
164661387.01 0.20479999999999998
164661387.01 0.2046
164671872.16 0.2046
164671872.16 0.20440000000000003
164679835.35 0.20440000000000003
164679835.35 0.20420000000000005
164883051.18 0.20420000000000005
164883051.18 0.20399999999999996
164921406.53 0.20399999999999996
164921406.53 0.20379999999999998
164923797.06 0.20379999999999998
164923797.06 0.2036
164988122.77 0.2036
164988122.77 0.20340000000000003
165035749.93 0.20340000000000003
165035749.93 0.20320000000000005
165284727.52 0.20320000000000005
165284727.52 0.20299999999999996
165316189.56 0.20299999999999996
165316189.56 0.20279999999999998
165360616.99 0.20279999999999998
165360616.99 0.2026
165511979.6 0.2026
165511979.6 0.20240000000000002
165585434.36 0.20240000000000002
165585434.36 0.20220000000000005
165657861.82 0.20220000000000005
165657861.82 0.20199999999999996
165809118.41 0.20199999999999996
165809118.41 0.20179999999999998
165809161.17 0.20179999999999998
165809161.17 0.2016
165838575.1 0.2016
165838575.1 0.20140000000000002
165913351.04 0.20140000000000002
165913351.04 0.20120000000000005
165958832.81 0.20120000000000005
165958832.81 0.20099999999999996
166205544.89 0.20099999999999996
166205544.89 0.20079999999999998
166228394.11 0.20079999999999998
166228394.11 0.2006
166328053.75 0.2006
166328053.75 0.20040000000000002
166453832.85 0.20040000000000002
166453832.85 0.20020000000000004
166510804.83 0.20020000000000004
166510804.83 0.19999999999999996
166626163.79 0.19999999999999996
166626163.79 0.19979999999999998
166878732.59 0.19979999999999998
166878732.59 0.1996
166889930.28 0.1996
166889930.28 0.19940000000000002
166940847.66 0.19940000000000002
166940847.66 0.19920000000000004
166960253.31 0.19920000000000004
166960253.31 0.19899999999999995
167100446.32 0.19899999999999995
167100446.32 0.19879999999999998
167100564.6 0.19879999999999998
167100564.6 0.1986
167228237.99 0.1986
167228237.99 0.19840000000000002
167373124.98 0.19840000000000002
167373124.98 0.19820000000000004
167396821.54 0.19820000000000004
167396821.54 0.19799999999999995
167504115.77 0.19799999999999995
167504115.77 0.19779999999999998
167567148.95 0.19779999999999998
167567148.95 0.1976
167610023.63 0.1976
167610023.63 0.19740000000000002
167669444.09 0.19740000000000002
167669444.09 0.19720000000000004
167710367.99 0.19720000000000004
167710367.99 0.19699999999999995
167714070.76 0.19699999999999995
167714070.76 0.19679999999999997
167822970.39 0.19679999999999997
167822970.39 0.1966
167958195.02 0.1966
167958195.02 0.19640000000000002
168130816.79 0.19640000000000002
168130816.79 0.19620000000000004
168168128.55 0.19620000000000004
168168128.55 0.19599999999999995
168224426.71 0.19599999999999995
168224426.71 0.19579999999999997
168267248.79 0.19579999999999997
168267248.79 0.1956
168377085.14 0.1956
168377085.14 0.19540000000000002
168385500.14 0.19540000000000002
168385500.14 0.19520000000000004
168416041.64 0.19520000000000004
168416041.64 0.19499999999999995
168484136.53 0.19499999999999995
168484136.53 0.19479999999999997
168517867.23 0.19479999999999997
168517867.23 0.1946
168536187.66 0.1946
168536187.66 0.19440000000000002
168551547.28 0.19440000000000002
168551547.28 0.19420000000000004
168658800.73 0.19420000000000004
168658800.73 0.19399999999999995
168752543.08 0.19399999999999995
168752543.08 0.19379999999999997
168775550.46 0.19379999999999997
168775550.46 0.1936
168810367.15 0.1936
168810367.15 0.19340000000000002
168858832.24 0.19340000000000002
168858832.24 0.19320000000000004
168900606.74 0.19320000000000004
168900606.74 0.19299999999999995
168946024.02 0.19299999999999995
168946024.02 0.19279999999999997
168957358.09 0.19279999999999997
168957358.09 0.1926
169012823.32 0.1926
169012823.32 0.19240000000000002
169150702.13 0.19240000000000002
169150702.13 0.19220000000000004
169268704.31 0.19220000000000004
169268704.31 0.19199999999999995
169299417.02 0.19199999999999995
169299417.02 0.19179999999999997
169326212.43 0.19179999999999997
169326212.43 0.1916
169330408.24 0.1916
169330408.24 0.19140000000000001
169390056.86 0.19140000000000001
169390056.86 0.19120000000000004
169601300.65 0.19120000000000004
169601300.65 0.19099999999999995
169629107.17 0.19099999999999995
169629107.17 0.19079999999999997
169663663.63 0.19079999999999997
169663663.63 0.1906
169744390.54 0.1906
169744390.54 0.1904
169820628.94 0.1904
169820628.94 0.19020000000000004
169907706.71 0.19020000000000004
169907706.71 0.18999999999999995
169912324.76 0.18999999999999995
169912324.76 0.18979999999999997
170003299.45 0.18979999999999997
170003299.45 0.1896
170032141.44 0.1896
170032141.44 0.1894
170457367.42 0.1894
170457367.42 0.18920000000000003
170462466.09 0.18920000000000003
170462466.09 0.18899999999999995
170489660.01 0.18899999999999995
170489660.01 0.18879999999999997
170591150.53 0.18879999999999997
170591150.53 0.1886
170747618.67 0.1886
170747618.67 0.1884
170836408.82 0.1884
170836408.82 0.18820000000000003
171093130.42 0.18820000000000003
171093130.42 0.18799999999999994
171096009.27 0.18799999999999994
171096009.27 0.18779999999999997
171125138.23 0.18779999999999997
171125138.23 0.1876
171188592.76 0.1876
171188592.76 0.1874
171258137.21 0.1874
171258137.21 0.18720000000000003
171391652.43 0.18720000000000003
171391652.43 0.18700000000000006
171423651.27 0.18700000000000006
171423651.27 0.18679999999999997
171488115.69 0.18679999999999997
171488115.69 0.1866
171509863.32 0.1866
171509863.32 0.1864
171511777.47 0.1864
171511777.47 0.18620000000000003
171836656.05 0.18620000000000003
171836656.05 0.18600000000000005
171934365.46 0.18600000000000005
171934365.46 0.18579999999999997
172005112.42 0.18579999999999997
172005112.42 0.1856
172059034.25 0.1856
172059034.25 0.1854
172063543.5 0.1854
172063543.5 0.18520000000000003
172080349.96 0.18520000000000003
172080349.96 0.18500000000000005
172105597.45 0.18500000000000005
172105597.45 0.18479999999999996
172243548.2 0.18479999999999996
172243548.2 0.1846
172380807.88 0.1846
172380807.88 0.1844
172404254.47 0.1844
172404254.47 0.18420000000000003
172493240.31 0.18420000000000003
172493240.31 0.18400000000000005
172591804.5 0.18400000000000005
172591804.5 0.18379999999999996
172684392.26 0.18379999999999996
172684392.26 0.18359999999999999
172692590.04 0.18359999999999999
172692590.04 0.1834
172809485.85 0.1834
172809485.85 0.18320000000000003
172865651.23 0.18320000000000003
172865651.23 0.18300000000000005
172865873.01 0.18300000000000005
172865873.01 0.18279999999999996
172895876.59 0.18279999999999996
172895876.59 0.18259999999999998
172906245.33 0.18259999999999998
172906245.33 0.1824
173006726.81 0.1824
173006726.81 0.18220000000000003
173114022.6 0.18220000000000003
173114022.6 0.18200000000000005
173322647.82 0.18200000000000005
173322647.82 0.18179999999999996
173356949.34 0.18179999999999996
173356949.34 0.18159999999999998
173545672.07 0.18159999999999998
173545672.07 0.1814
173599976.55 0.1814
173599976.55 0.18120000000000003
173635594.77 0.18120000000000003
173635594.77 0.18100000000000005
173636440.35 0.18100000000000005
173636440.35 0.18079999999999996
173680093.93 0.18079999999999996
173680093.93 0.18059999999999998
173737424.97 0.18059999999999998
173737424.97 0.1804
173788804.65 0.1804
173788804.65 0.18020000000000003
173829016.98 0.18020000000000003
173829016.98 0.18000000000000005
173969914.32 0.18000000000000005
173969914.32 0.17979999999999996
174073714.42 0.17979999999999996
174073714.42 0.17959999999999998
174081165.6 0.17959999999999998
174081165.6 0.1794
174146148.53 0.1794
174146148.53 0.17920000000000003
174274137.96 0.17920000000000003
174274137.96 0.17900000000000005
174383374.9 0.17900000000000005
174383374.9 0.17879999999999996
174391399.69 0.17879999999999996
174391399.69 0.17859999999999998
174411837.68 0.17859999999999998
174411837.68 0.1784
174451065.07 0.1784
174451065.07 0.17820000000000003
174493855.2 0.17820000000000003
174493855.2 0.17800000000000005
174565003.39 0.17800000000000005
174565003.39 0.17779999999999996
174620003.66 0.17779999999999996
174620003.66 0.17759999999999998
174650064.76 0.17759999999999998
174650064.76 0.1774
174871002.77 0.1774
174871002.77 0.17720000000000002
175074785.93 0.17720000000000002
175074785.93 0.17700000000000005
175084682.26 0.17700000000000005
175084682.26 0.17679999999999996
175120392.64 0.17679999999999996
175120392.64 0.17659999999999998
175265212.34 0.17659999999999998
175265212.34 0.1764
175265236.37 0.1764
175265236.37 0.17620000000000002
175312184.66 0.17620000000000002
175312184.66 0.17600000000000005
175320806.14 0.17600000000000005
175320806.14 0.17579999999999996
175393831.44 0.17579999999999996
175393831.44 0.17559999999999998
175545200.35 0.17559999999999998
175545200.35 0.1754
175732079.43 0.1754
175732079.43 0.17520000000000002
176004712.27 0.17520000000000002
176004712.27 0.17500000000000004
176095765.02 0.17500000000000004
176095765.02 0.17479999999999996
176363595.5 0.17479999999999996
176363595.5 0.17459999999999998
176572690.33 0.17459999999999998
176572690.33 0.1744
176806829.77 0.1744
176806829.77 0.17420000000000002
176828052.85 0.17420000000000002
176828052.85 0.17400000000000004
176967513.72 0.17400000000000004
176967513.72 0.17379999999999995
177069160.4 0.17379999999999995
177069160.4 0.17359999999999998
177246489.77 0.17359999999999998
177246489.77 0.1734
177446004.54 0.1734
177446004.54 0.17320000000000002
177623881.48 0.17320000000000002
177623881.48 0.17300000000000004
177678528.05 0.17300000000000004
177678528.05 0.17279999999999995
177791086.87 0.17279999999999995
177791086.87 0.17259999999999998
177957993.48 0.17259999999999998
177957993.48 0.1724
177987598.2 0.1724
177987598.2 0.17220000000000002
177994771.05 0.17220000000000002
177994771.05 0.17200000000000004
178139368.35 0.17200000000000004
178139368.35 0.17179999999999995
178159373.22 0.17179999999999995
178159373.22 0.17159999999999997
178165420.65 0.17159999999999997
178165420.65 0.1714
178314770.89 0.1714
178314770.89 0.17120000000000002
178387501.29 0.17120000000000002
178387501.29 0.17100000000000004
178769602.46 0.17100000000000004
178769602.46 0.17079999999999995
178809518.38 0.17079999999999995
178809518.38 0.17059999999999997
178819788.4 0.17059999999999997
178819788.4 0.1704
178852878.18 0.1704
178852878.18 0.17020000000000002
178897957.62 0.17020000000000002
178897957.62 0.17000000000000004
179021495.11 0.17000000000000004
179021495.11 0.16979999999999995
179185033.56 0.16979999999999995
179185033.56 0.16959999999999997
179281704.25 0.16959999999999997
179281704.25 0.1694
179301794.06 0.1694
179301794.06 0.16920000000000002
179491264.26 0.16920000000000002
179491264.26 0.16900000000000004
179546213.81 0.16900000000000004
179546213.81 0.16879999999999995
179609689.05 0.16879999999999995
179609689.05 0.16859999999999997
179659441.32 0.16859999999999997
179659441.32 0.1684
179673108.78 0.1684
179673108.78 0.16820000000000002
179803614.91 0.16820000000000002
179803614.91 0.16800000000000004
179851584.53 0.16800000000000004
179851584.53 0.16779999999999995
179897728.21 0.16779999999999995
179897728.21 0.16759999999999997
179936999.86 0.16759999999999997
179936999.86 0.1674
180041867.23 0.1674
180041867.23 0.16720000000000002
180050304.78 0.16720000000000002
180050304.78 0.16700000000000004
180327865.92 0.16700000000000004
180327865.92 0.16679999999999995
180612024.6 0.16679999999999995
180612024.6 0.16659999999999997
180741842.84 0.16659999999999997
180741842.84 0.1664
180787365.1 0.1664
180787365.1 0.16620000000000001
180849856.84 0.16620000000000001
180849856.84 0.16600000000000004
180882201.2 0.16600000000000004
180882201.2 0.16579999999999995
181098392.05 0.16579999999999995
181098392.05 0.16559999999999997
181180359.33 0.16559999999999997
181180359.33 0.1654
181457967.5 0.1654
181457967.5 0.1652
181497171.77 0.1652
181497171.77 0.16500000000000004
181532908.35 0.16500000000000004
181532908.35 0.16479999999999995
181537867.68 0.16479999999999995
181537867.68 0.16459999999999997
181644560.75 0.16459999999999997
181644560.75 0.1644
181798011.02 0.1644
181798011.02 0.1642
182063642.94 0.1642
182063642.94 0.16400000000000003
182218680.15 0.16400000000000003
182218680.15 0.16379999999999995
182256941.84 0.16379999999999995
182256941.84 0.16359999999999997
182438630.11 0.16359999999999997
182438630.11 0.1634
182572338.87 0.1634
182572338.87 0.1632
182637791.25 0.1632
182637791.25 0.16300000000000003
183046886.37 0.16300000000000003
183046886.37 0.16279999999999994
183207783.63 0.16279999999999994
183207783.63 0.16259999999999997
183227267.03 0.16259999999999997
183227267.03 0.1624
183259989.16 0.1624
183259989.16 0.1622
183581599.84 0.1622
183581599.84 0.16200000000000003
183617436.16 0.16200000000000003
183617436.16 0.16180000000000005
183628001.34 0.16180000000000005
183628001.34 0.16159999999999997
183911114.6 0.16159999999999997
183911114.6 0.1614
184112615.27 0.1614
184112615.27 0.1612
184271033.27 0.1612
184271033.27 0.16100000000000003
184300153.69 0.16100000000000003
184300153.69 0.16080000000000005
184358619.22 0.16080000000000005
184358619.22 0.16059999999999997
184438934.33 0.16059999999999997
184438934.33 0.1604
184464949.61 0.1604
184464949.61 0.1602
184475434.09 0.1602
184475434.09 0.16000000000000003
184761134.57 0.16000000000000003
184761134.57 0.15980000000000005
184762719.14 0.15980000000000005
184762719.14 0.15959999999999996
184779397.25 0.15959999999999996
184779397.25 0.1594
184901017.59 0.1594
184901017.59 0.1592
184903853.45 0.1592
184903853.45 0.15900000000000003
184923831.66 0.15900000000000003
184923831.66 0.15880000000000005
185002279.49 0.15880000000000005
185002279.49 0.15859999999999996
185346181.16 0.15859999999999996
185346181.16 0.15839999999999999
185377765.73 0.15839999999999999
185377765.73 0.1582
185392542.26 0.1582
185392542.26 0.15800000000000003
185439118.2 0.15800000000000003
185439118.2 0.15780000000000005
185463987.73 0.15780000000000005
185463987.73 0.15759999999999996
185481794.08 0.15759999999999996
185481794.08 0.15739999999999998
185512077.36 0.15739999999999998
185512077.36 0.1572
185540853.02 0.1572
185540853.02 0.15700000000000003
185605449.5 0.15700000000000003
185605449.5 0.15680000000000005
185645842.79 0.15680000000000005
185645842.79 0.15659999999999996
185700973.87 0.15659999999999996
185700973.87 0.15639999999999998
185938208.55 0.15639999999999998
185938208.55 0.1562
186051386.25 0.1562
186051386.25 0.15600000000000003
186185712.81 0.15600000000000003
186185712.81 0.15580000000000005
186392831.39 0.15580000000000005
186392831.39 0.15559999999999996
186404916.81 0.15559999999999996
186404916.81 0.15539999999999998
186465612.55 0.15539999999999998
186465612.55 0.1552
186552219.41 0.1552
186552219.41 0.15500000000000003
186721405.06 0.15500000000000003
186721405.06 0.15480000000000005
186754741.02 0.15480000000000005
186754741.02 0.15459999999999996
186793085.62 0.15459999999999996
186793085.62 0.15439999999999998
186838588.33 0.15439999999999998
186838588.33 0.1542
187060155.16 0.1542
187060155.16 0.15400000000000003
187124654.06 0.15400000000000003
187124654.06 0.15380000000000005
187166423.38 0.15380000000000005
187166423.38 0.15359999999999996
187177033.64 0.15359999999999996
187177033.64 0.15339999999999998
187354134.4 0.15339999999999998
187354134.4 0.1532
187361008.91 0.1532
187361008.91 0.15300000000000002
187386294.34 0.15300000000000002
187386294.34 0.15280000000000005
187542292.76 0.15280000000000005
187542292.76 0.15259999999999996
187551398.68 0.15259999999999996
187551398.68 0.15239999999999998
187593959.73 0.15239999999999998
187593959.73 0.1522
187744040.43 0.1522
187744040.43 0.15200000000000002
187862826.74 0.15200000000000002
187862826.74 0.15180000000000005
187884918.22 0.15180000000000005
187884918.22 0.15159999999999996
188048432.37 0.15159999999999996
188048432.37 0.15139999999999998
188059444.07 0.15139999999999998
188059444.07 0.1512
188064581.94 0.1512
188064581.94 0.15100000000000002
188138055.99 0.15100000000000002
188138055.99 0.15080000000000005
188159144.89 0.15080000000000005
188159144.89 0.15059999999999996
188308246.4 0.15059999999999996
188308246.4 0.15039999999999998
188346290.04 0.15039999999999998
188346290.04 0.1502
188357991.48 0.1502
188357991.48 0.15000000000000002
188480323.3 0.15000000000000002
188480323.3 0.14980000000000004
188580938.29 0.14980000000000004
188580938.29 0.14959999999999996
188599575.15 0.14959999999999996
188599575.15 0.14939999999999998
188742950.19 0.14939999999999998
188742950.19 0.1492
188765976.95 0.1492
188765976.95 0.14900000000000002
188798884.63 0.14900000000000002
188798884.63 0.14880000000000004
188838815.76 0.14880000000000004
188838815.76 0.14859999999999995
188890513.9 0.14859999999999995
188890513.9 0.14839999999999998
189057018.93 0.14839999999999998
189057018.93 0.1482
189073873.59 0.1482
189073873.59 0.14800000000000002
189101885.27 0.14800000000000002
189101885.27 0.14780000000000004
189211532.9 0.14780000000000004
189211532.9 0.14759999999999995
189269498.53 0.14759999999999995
189269498.53 0.14739999999999998
189360764.88 0.14739999999999998
189360764.88 0.1472
189367616.93 0.1472
189367616.93 0.14700000000000002
189462374.95 0.14700000000000002
189462374.95 0.14680000000000004
189544252.96 0.14680000000000004
189544252.96 0.14659999999999995
189580945.59 0.14659999999999995
189580945.59 0.14639999999999997
189667315.46 0.14639999999999997
189667315.46 0.1462
189822531.93 0.1462
189822531.93 0.14600000000000002
189909107.91 0.14600000000000002
189909107.91 0.14580000000000004
189926151.51 0.14580000000000004
189926151.51 0.14559999999999995
190031653.44 0.14559999999999995
190031653.44 0.14539999999999997
190169264.56 0.14539999999999997
190169264.56 0.1452
190201116.99 0.1452
190201116.99 0.14500000000000002
190214025.72 0.14500000000000002
190214025.72 0.14480000000000004
190367970.61 0.14480000000000004
190367970.61 0.14459999999999995
190514254.48 0.14459999999999995
190514254.48 0.14439999999999997
190592554.97 0.14439999999999997
190592554.97 0.1442
190749431.11 0.1442
190749431.11 0.14400000000000002
190885297.08 0.14400000000000002
190885297.08 0.14380000000000004
190938052.56 0.14380000000000004
190938052.56 0.14359999999999995
191215427.27 0.14359999999999995
191215427.27 0.14339999999999997
191411671.25 0.14339999999999997
191411671.25 0.1432
191503348.78 0.1432
191503348.78 0.14300000000000002
191601533.76 0.14300000000000002
191601533.76 0.14280000000000004
191607409.42 0.14280000000000004
191607409.42 0.14259999999999995
191610622.04 0.14259999999999995
191610622.04 0.14239999999999997
191713702.97 0.14239999999999997
191713702.97 0.1422
191837074.34 0.1422
191837074.34 0.14200000000000002
191838949.69 0.14200000000000002
191838949.69 0.14180000000000004
191942893.82 0.14180000000000004
191942893.82 0.14159999999999995
192072123.52 0.14159999999999995
192072123.52 0.14139999999999997
192077017.16 0.14139999999999997
192077017.16 0.1412
192286674.21 0.1412
192286674.21 0.14100000000000001
192334027.26 0.14100000000000001
192334027.26 0.14080000000000004
192442597.9 0.14080000000000004
192442597.9 0.14059999999999995
192542881.08 0.14059999999999995
192542881.08 0.14039999999999997
192577009.49 0.14039999999999997
192577009.49 0.1402
192620579.89 0.1402
192620579.89 0.14
192651331.04 0.14
192651331.04 0.13980000000000004
192724132.19 0.13980000000000004
192724132.19 0.13959999999999995
192738895.48 0.13959999999999995
192738895.48 0.13939999999999997
192747212.99 0.13939999999999997
192747212.99 0.1392
192771404.91 0.1392
192771404.91 0.139
193154351.95 0.139
193154351.95 0.13880000000000003
193161773.27 0.13880000000000003
193161773.27 0.13859999999999995
193341402.85 0.13859999999999995
193341402.85 0.13839999999999997
193360738.62 0.13839999999999997
193360738.62 0.1382
193567354.77 0.1382
193567354.77 0.138
193667811.81 0.138
193667811.81 0.13780000000000003
193680213.07 0.13780000000000003
193680213.07 0.13759999999999994
193754332.43 0.13759999999999994
193754332.43 0.13739999999999997
193821735.74 0.13739999999999997
193821735.74 0.1372
193852413.86 0.1372
193852413.86 0.137
193885597.7 0.137
193885597.7 0.13680000000000003
193945721.05 0.13680000000000003
193945721.05 0.13660000000000005
194203974.13 0.13660000000000005
194203974.13 0.13639999999999997
194245914.88 0.13639999999999997
194245914.88 0.1362
194363604.74 0.1362
194363604.74 0.136
194370401.69 0.136
194370401.69 0.13580000000000003
194382700.94 0.13580000000000003
194382700.94 0.13560000000000005
194395210.94 0.13560000000000005
194395210.94 0.13539999999999996
194497392.03 0.13539999999999996
194497392.03 0.1352
194575530.71 0.1352
194575530.71 0.135
194579756.56 0.135
194579756.56 0.13480000000000003
194671502.96 0.13480000000000003
194671502.96 0.13460000000000005
194710264.14 0.13460000000000005
194710264.14 0.13439999999999996
194815974.2 0.13439999999999996
194815974.2 0.13419999999999999
194907586.96 0.13419999999999999
194907586.96 0.134
194917438.66 0.134
194917438.66 0.13380000000000003
195119996.43 0.13380000000000003
195119996.43 0.13360000000000005
195271373.37 0.13360000000000005
195271373.37 0.13339999999999996
195365689.54 0.13339999999999996
195365689.54 0.13319999999999999
195430146.28 0.13319999999999999
195430146.28 0.133
195587532.48 0.133
195587532.48 0.13280000000000003
195595304.83 0.13280000000000003
195595304.83 0.13260000000000005
195722940.84 0.13260000000000005
195722940.84 0.13239999999999996
195816858.23 0.13239999999999996
195816858.23 0.13219999999999998
195877505.94 0.13219999999999998
195877505.94 0.132
196123971.3 0.132
196123971.3 0.13180000000000003
196310528.14 0.13180000000000003
196310528.14 0.13160000000000005
196372725.52 0.13160000000000005
196372725.52 0.13139999999999996
196560314.3 0.13139999999999996
196560314.3 0.13119999999999998
196798399.8 0.13119999999999998
196798399.8 0.131
196863573.37 0.131
196863573.37 0.13080000000000003
196977359.81 0.13080000000000003
196977359.81 0.13060000000000005
197000487.78 0.13060000000000005
197000487.78 0.13039999999999996
197070444.96 0.13039999999999996
197070444.96 0.13019999999999998
197128324.79 0.13019999999999998
197128324.79 0.13
197323154.11 0.13
197323154.11 0.12980000000000003
197335449.56 0.12980000000000003
197335449.56 0.12960000000000005
197336455.53 0.12960000000000005
197336455.53 0.12939999999999996
197653665.65 0.12939999999999996
197653665.65 0.12919999999999998
197730674.8 0.12919999999999998
197730674.8 0.129
197767794.14 0.129
197767794.14 0.12880000000000003
197784951.52 0.12880000000000003
197784951.52 0.12860000000000005
197954664.64 0.12860000000000005
197954664.64 0.12839999999999996
198197335.82 0.12839999999999996
198197335.82 0.12819999999999998
198520066.05 0.12819999999999998
198520066.05 0.128
198578749.88 0.128
198578749.88 0.12780000000000002
198791984.61 0.12780000000000002
198791984.61 0.12760000000000005
198868722.52 0.12760000000000005
198868722.52 0.12739999999999996
198887481.23 0.12739999999999996
198887481.23 0.12719999999999998
199066371.04 0.12719999999999998
199066371.04 0.127
199081612.18 0.127
199081612.18 0.12680000000000002
199083282.63 0.12680000000000002
199083282.63 0.12660000000000005
199100926.55 0.12660000000000005
199100926.55 0.12639999999999996
199147893.38 0.12639999999999996
199147893.38 0.12619999999999998
199189547.58 0.12619999999999998
199189547.58 0.126
199238073.1 0.126
199238073.1 0.12580000000000002
199290939.84 0.12580000000000002
199290939.84 0.12560000000000004
199437965.25 0.12560000000000004
199437965.25 0.12539999999999996
199732551.17 0.12539999999999996
199732551.17 0.12519999999999998
199762841.37 0.12519999999999998
199762841.37 0.125
199794939.92 0.125
199794939.92 0.12480000000000002
199797287.28 0.12480000000000002
199797287.28 0.12460000000000004
199989494.02 0.12460000000000004
199989494.02 0.12439999999999996
200069682.74 0.12439999999999996
200069682.74 0.12419999999999998
200120402.54 0.12419999999999998
200120402.54 0.124
200149797.12 0.124
200149797.12 0.12380000000000002
200463225.39 0.12380000000000002
200463225.39 0.12360000000000004
200849783.08 0.12360000000000004
200849783.08 0.12339999999999995
200968416.28 0.12339999999999995
200968416.28 0.12319999999999998
200977694.84 0.12319999999999998
200977694.84 0.123
201148452.79 0.123
201148452.79 0.12280000000000002
201167585.17 0.12280000000000002
201167585.17 0.12260000000000004
201407862.61 0.12260000000000004
201407862.61 0.12239999999999995
201450335.41 0.12239999999999995
201450335.41 0.12219999999999998
201723570.52 0.12219999999999998
201723570.52 0.122
201776079.18 0.122
201776079.18 0.12180000000000002
201828309.36 0.12180000000000002
201828309.36 0.12160000000000004
201939128.62 0.12160000000000004
201939128.62 0.12139999999999995
202127692.22 0.12139999999999995
202127692.22 0.12119999999999997
202132762.36 0.12119999999999997
202132762.36 0.121
202261849.85 0.121
202261849.85 0.12080000000000002
202341185.96 0.12080000000000002
202341185.96 0.12060000000000004
202648988.68 0.12060000000000004
202648988.68 0.12039999999999995
202707877.76 0.12039999999999995
202707877.76 0.12019999999999997
202974267.32 0.12019999999999997
202974267.32 0.12
203117635.69 0.12
203117635.69 0.11980000000000002
203157521.02 0.11980000000000002
203157521.02 0.11960000000000004
203537576.53 0.11960000000000004
203537576.53 0.11939999999999995
203601333.31 0.11939999999999995
203601333.31 0.11919999999999997
203611108.15 0.11919999999999997
203611108.15 0.119
203620683.28 0.119
203620683.28 0.11880000000000002
203640449.74 0.11880000000000002
203640449.74 0.11860000000000004
203820155.49 0.11860000000000004
203820155.49 0.11839999999999995
203885038.0 0.11839999999999995
203885038.0 0.11819999999999997
204008339.04 0.11819999999999997
204008339.04 0.118
204088215.74 0.118
204088215.74 0.11780000000000002
204301663.44 0.11780000000000002
204301663.44 0.11760000000000004
204316973.73 0.11760000000000004
204316973.73 0.11739999999999995
204357257.72 0.11739999999999995
204357257.72 0.11719999999999997
204365730.76 0.11719999999999997
204365730.76 0.11699999999999999
204458155.36 0.11699999999999999
204458155.36 0.11680000000000001
204468802.71 0.11680000000000001
204468802.71 0.11660000000000004
204486782.69 0.11660000000000004
204486782.69 0.11639999999999995
204569039.41 0.11639999999999995
204569039.41 0.11619999999999997
204628849.72 0.11619999999999997
204628849.72 0.11599999999999999
204764196.18 0.11599999999999999
204764196.18 0.11580000000000001
205036460.83 0.11580000000000001
205036460.83 0.11560000000000004
205052107.44 0.11560000000000004
205052107.44 0.11539999999999995
205350313.97 0.11539999999999995
205350313.97 0.11519999999999997
205947489.27 0.11519999999999997
205947489.27 0.11499999999999999
206055197.29 0.11499999999999999
206055197.29 0.11480000000000001
206331672.01 0.11480000000000001
206331672.01 0.11460000000000004
206361159.58 0.11460000000000004
206361159.58 0.11439999999999995
206682145.79 0.11439999999999995
206682145.79 0.11419999999999997
206871409.52 0.11419999999999997
206871409.52 0.11399999999999999
207092412.78 0.11399999999999999
207092412.78 0.11380000000000001
207093125.14 0.11380000000000001
207093125.14 0.11360000000000003
207165583.48 0.11360000000000003
207165583.48 0.11339999999999995
207218804.85 0.11339999999999995
207218804.85 0.11319999999999997
207293417.46 0.11319999999999997
207293417.46 0.11299999999999999
207326205.52 0.11299999999999999
207326205.52 0.11280000000000001
207565022.92 0.11280000000000001
207565022.92 0.11260000000000003
207609038.66 0.11260000000000003
207609038.66 0.11240000000000006
207727606.09 0.11240000000000006
207727606.09 0.11219999999999997
207733944.08 0.11219999999999997
207733944.08 0.11199999999999999
207768720.96 0.11199999999999999
207768720.96 0.11180000000000001
207769043.93 0.11180000000000001
207769043.93 0.11160000000000003
207868972.67 0.11160000000000003
207868972.67 0.11140000000000005
208082734.23 0.11140000000000005
208082734.23 0.11119999999999997
208132503.83 0.11119999999999997
208132503.83 0.11099999999999999
208189350.11 0.11099999999999999
208189350.11 0.11080000000000001
208441456.57 0.11080000000000001
208441456.57 0.11060000000000003
208495399.09 0.11060000000000003
208495399.09 0.11040000000000005
208520285.57 0.11040000000000005
208520285.57 0.11019999999999996
208653956.33 0.11019999999999996
208653956.33 0.10999999999999999
208788507.52 0.10999999999999999
208788507.52 0.10980000000000001
208795443.88 0.10980000000000001
208795443.88 0.10960000000000003
208968949.13 0.10960000000000003
208968949.13 0.10940000000000005
209047764.31 0.10940000000000005
209047764.31 0.10919999999999996
209314925.09 0.10919999999999996
209314925.09 0.10899999999999999
209375883.66 0.10899999999999999
209375883.66 0.10880000000000001
209473387.67 0.10880000000000001
209473387.67 0.10860000000000003
209583637.5 0.10860000000000003
209583637.5 0.10840000000000005
209740598.04 0.10840000000000005
209740598.04 0.10819999999999996
209854741.82 0.10819999999999996
209854741.82 0.10799999999999998
210002968.1 0.10799999999999998
210002968.1 0.1078
210116926.29 0.1078
210116926.29 0.10760000000000003
210341862.02 0.10760000000000003
210341862.02 0.10740000000000005
210453283.48 0.10740000000000005
210453283.48 0.10719999999999996
210455865.89 0.10719999999999996
210455865.89 0.10699999999999998
210482582.31 0.10699999999999998
210482582.31 0.1068
210554533.41 0.1068
210554533.41 0.10660000000000003
210723875.77 0.10660000000000003
210723875.77 0.10640000000000005
210815148.92 0.10640000000000005
210815148.92 0.10619999999999996
211036525.41 0.10619999999999996
211036525.41 0.10599999999999998
211133236.2 0.10599999999999998
211133236.2 0.1058
211170350.56 0.1058
211170350.56 0.10560000000000003
211189308.59 0.10560000000000003
211189308.59 0.10540000000000005
211450671.97 0.10540000000000005
211450671.97 0.10519999999999996
211497964.89 0.10519999999999996
211497964.89 0.10499999999999998
211643980.08 0.10499999999999998
211643980.08 0.1048
211900077.15 0.1048
211900077.15 0.10460000000000003
212164474.67 0.10460000000000003
212164474.67 0.10440000000000005
212289330.11 0.10440000000000005
212289330.11 0.10419999999999996
212350797.76 0.10419999999999996
212350797.76 0.10399999999999998
212351068.83 0.10399999999999998
212351068.83 0.1038
212373159.78 0.1038
212373159.78 0.10360000000000003
212620578.14 0.10360000000000003
212620578.14 0.10340000000000005
212721587.8 0.10340000000000005
212721587.8 0.10319999999999996
212921127.91 0.10319999999999996
212921127.91 0.10299999999999998
213026516.29 0.10299999999999998
213026516.29 0.1028
213135779.93 0.1028
213135779.93 0.10260000000000002
213336130.75 0.10260000000000002
213336130.75 0.10240000000000005
213443934.46 0.10240000000000005
213443934.46 0.10219999999999996
213794682.35 0.10219999999999996
213794682.35 0.10199999999999998
213935858.01 0.10199999999999998
213935858.01 0.1018
214041293.89 0.1018
214041293.89 0.10160000000000002
214166688.48 0.10160000000000002
214166688.48 0.10140000000000005
214191621.72 0.10140000000000005
214191621.72 0.10119999999999996
214715004.17 0.10119999999999996
214715004.17 0.10099999999999998
214876500.74 0.10099999999999998
214876500.74 0.1008
214907464.08 0.1008
214907464.08 0.10060000000000002
214951120.73 0.10060000000000002
214951120.73 0.10040000000000004
215007747.93 0.10040000000000004
215007747.93 0.10019999999999996
215098221.58 0.10019999999999996
215098221.58 0.09999999999999998
215155197.38 0.09999999999999998
215155197.38 0.0998
215174083.97 0.0998
215174083.97 0.09960000000000002
215256064.36 0.09960000000000002
215256064.36 0.09940000000000004
215528253.27 0.09940000000000004
215528253.27 0.09919999999999995
215867282.82 0.09919999999999995
215867282.82 0.09899999999999998
215870880.73 0.09899999999999998
215870880.73 0.0988
215976443.6 0.0988
215976443.6 0.09860000000000002
216026070.03 0.09860000000000002
216026070.03 0.09840000000000004
216068451.86 0.09840000000000004
216068451.86 0.09819999999999995
216198277.33 0.09819999999999995
216198277.33 0.09799999999999998
216238083.19 0.09799999999999998
216238083.19 0.0978
216602278.84 0.0978
216602278.84 0.09760000000000002
216756599.56 0.09760000000000002
216756599.56 0.09740000000000004
216995774.48 0.09740000000000004
216995774.48 0.09719999999999995
217009204.9 0.09719999999999995
217009204.9 0.09699999999999998
217512799.28 0.09699999999999998
217512799.28 0.0968
217538911.77 0.0968
217538911.77 0.09660000000000002
218355269.6 0.09660000000000002
218355269.6 0.09640000000000004
218367362.11 0.09640000000000004
218367362.11 0.09619999999999995
218568175.62 0.09619999999999995
218568175.62 0.09599999999999997
218746523.79 0.09599999999999997
218746523.79 0.0958
218897314.93 0.0958
218897314.93 0.09560000000000002
218926282.03 0.09560000000000002
218926282.03 0.09540000000000004
218941367.78 0.09540000000000004
218941367.78 0.09519999999999995
218945336.45 0.09519999999999995
218945336.45 0.09499999999999997
218970356.11 0.09499999999999997
218970356.11 0.0948
218982573.18 0.0948
218982573.18 0.09460000000000002
219008285.07 0.09460000000000002
219008285.07 0.09440000000000004
219025590.3 0.09440000000000004
219025590.3 0.09419999999999995
219192833.29 0.09419999999999995
219192833.29 0.09399999999999997
219270281.07 0.09399999999999997
219270281.07 0.0938
219298092.33 0.0938
219298092.33 0.09360000000000002
219330095.94 0.09360000000000002
219330095.94 0.09340000000000004
219676294.29 0.09340000000000004
219676294.29 0.09319999999999995
219781401.97 0.09319999999999995
219781401.97 0.09299999999999997
219785548.96 0.09299999999999997
219785548.96 0.0928
219988262.92 0.0928
219988262.92 0.09260000000000002
220138093.73 0.09260000000000002
220138093.73 0.09240000000000004
220343026.57 0.09240000000000004
220343026.57 0.09219999999999995
220481950.78 0.09219999999999995
220481950.78 0.09199999999999997
220577213.15 0.09199999999999997
220577213.15 0.09179999999999999
220867490.71 0.09179999999999999
220867490.71 0.09160000000000001
220877175.06 0.09160000000000001
220877175.06 0.09140000000000004
220924714.05 0.09140000000000004
220924714.05 0.09119999999999995
220932210.58 0.09119999999999995
220932210.58 0.09099999999999997
221154678.93 0.09099999999999997
221154678.93 0.09079999999999999
221202808.33 0.09079999999999999
221202808.33 0.09060000000000001
221468462.28 0.09060000000000001
221468462.28 0.09040000000000004
221811892.9 0.09040000000000004
221811892.9 0.09019999999999995
221847024.2 0.09019999999999995
221847024.2 0.08999999999999997
221847941.87 0.08999999999999997
221847941.87 0.08979999999999999
222449134.36 0.08979999999999999
222449134.36 0.08960000000000001
222526377.78 0.08960000000000001
222526377.78 0.08940000000000003
222660223.08 0.08940000000000003
222660223.08 0.08919999999999995
222851548.52 0.08919999999999995
222851548.52 0.08899999999999997
222886521.47 0.08899999999999997
222886521.47 0.08879999999999999
222894045.81 0.08879999999999999
222894045.81 0.08860000000000001
223226886.88 0.08860000000000001
223226886.88 0.08840000000000003
223238865.25 0.08840000000000003
223238865.25 0.08819999999999995
223278410.22 0.08819999999999995
223278410.22 0.08799999999999997
223279553.79 0.08799999999999997
223279553.79 0.08779999999999999
223632237.41 0.08779999999999999
223632237.41 0.08760000000000001
223867976.34 0.08760000000000001
223867976.34 0.08740000000000003
224017364.14 0.08740000000000003
224017364.14 0.08720000000000006
224033144.05 0.08720000000000006
224033144.05 0.08699999999999997
224070516.88 0.08699999999999997
224070516.88 0.08679999999999999
224314585.45 0.08679999999999999
224314585.45 0.08660000000000001
224349703.74 0.08660000000000001
224349703.74 0.08640000000000003
224468499.23 0.08640000000000003
224468499.23 0.08620000000000005
224527973.32 0.08620000000000005
224527973.32 0.08599999999999997
224571975.15 0.08599999999999997
224571975.15 0.08579999999999999
224644414.85 0.08579999999999999
224644414.85 0.08560000000000001
224677282.47 0.08560000000000001
224677282.47 0.08540000000000003
224891127.65 0.08540000000000003
224891127.65 0.08520000000000005
224998053.06 0.08520000000000005
224998053.06 0.08499999999999996
225131164.81 0.08499999999999996
225131164.81 0.08479999999999999
225150508.93 0.08479999999999999
225150508.93 0.08460000000000001
225212733.22 0.08460000000000001
225212733.22 0.08440000000000003
225240070.83 0.08440000000000003
225240070.83 0.08420000000000005
225509061.6 0.08420000000000005
225509061.6 0.08399999999999996
225736398.18 0.08399999999999996
225736398.18 0.08379999999999999
225822827.14 0.08379999999999999
225822827.14 0.08360000000000001
225859271.09 0.08360000000000001
225859271.09 0.08340000000000003
225868713.07 0.08340000000000003
225868713.07 0.08320000000000005
226362053.12 0.08320000000000005
226362053.12 0.08299999999999996
226429876.26 0.08299999999999996
226429876.26 0.08279999999999998
226564660.46 0.08279999999999998
226564660.46 0.0826
226890875.61 0.0826
226890875.61 0.08240000000000003
227134310.39 0.08240000000000003
227134310.39 0.08220000000000005
227174069.46 0.08220000000000005
227174069.46 0.08199999999999996
227267547.44 0.08199999999999996
227267547.44 0.08179999999999998
227362831.41 0.08179999999999998
227362831.41 0.0816
227470063.25 0.0816
227470063.25 0.08140000000000003
227500837.46 0.08140000000000003
227500837.46 0.08120000000000005
227537782.31 0.08120000000000005
227537782.31 0.08099999999999996
227751658.22 0.08099999999999996
227751658.22 0.08079999999999998
228083039.44 0.08079999999999998
228083039.44 0.0806
228527977.44 0.0806
228527977.44 0.08040000000000003
228865482.55 0.08040000000000003
228865482.55 0.08020000000000005
228973712.84 0.08020000000000005
228973712.84 0.07999999999999996
229021078.72 0.07999999999999996
229021078.72 0.07979999999999998
229272521.7 0.07979999999999998
229272521.7 0.0796
229399334.22 0.0796
229399334.22 0.07940000000000003
230077599.55 0.07940000000000003
230077599.55 0.07920000000000005
230209562.85 0.07920000000000005
230209562.85 0.07899999999999996
230282749.04 0.07899999999999996
230282749.04 0.07879999999999998
230435324.62 0.07879999999999998
230435324.62 0.0786
230865801.84 0.0786
230865801.84 0.07840000000000003
230971164.24 0.07840000000000003
230971164.24 0.07820000000000005
231224482.84 0.07820000000000005
231224482.84 0.07799999999999996
231468952.85 0.07799999999999996
231468952.85 0.07779999999999998
231638725.94 0.07779999999999998
231638725.94 0.0776
231974285.63 0.0776
231974285.63 0.07740000000000002
232171154.75 0.07740000000000002
232171154.75 0.07720000000000005
232652278.37 0.07720000000000005
232652278.37 0.07699999999999996
232756202.29 0.07699999999999996
232756202.29 0.07679999999999998
233160150.51 0.07679999999999998
233160150.51 0.0766
233289711.69 0.0766
233289711.69 0.07640000000000002
233382755.67 0.07640000000000002
233382755.67 0.07620000000000005
233542648.22 0.07620000000000005
233542648.22 0.07599999999999996
233606876.28 0.07599999999999996
233606876.28 0.07579999999999998
233706125.26 0.07579999999999998
233706125.26 0.0756
233746471.99 0.0756
233746471.99 0.07540000000000002
234104067.68 0.07540000000000002
234104067.68 0.07520000000000004
234136854.4 0.07520000000000004
234136854.4 0.07499999999999996
234587483.49 0.07499999999999996
234587483.49 0.07479999999999998
234742728.31 0.07479999999999998
234742728.31 0.0746
235145418.26 0.0746
235145418.26 0.07440000000000002
235175853.62 0.07440000000000002
235175853.62 0.07420000000000004
235743461.87 0.07420000000000004
235743461.87 0.07399999999999995
235854650.28 0.07399999999999995
235854650.28 0.07379999999999998
236126626.84 0.07379999999999998
236126626.84 0.0736
236443077.08 0.0736
236443077.08 0.07340000000000002
236585712.08 0.07340000000000002
236585712.08 0.07320000000000004
236834628.58 0.07320000000000004
236834628.58 0.07299999999999995
236877236.06 0.07299999999999995
236877236.06 0.07279999999999998
236933284.48 0.07279999999999998
236933284.48 0.0726
237199229.92 0.0726
237199229.92 0.07240000000000002
237566037.68 0.07240000000000002
237566037.68 0.07220000000000004
237768781.63 0.07220000000000004
237768781.63 0.07199999999999995
237859869.0 0.07199999999999995
237859869.0 0.07179999999999997
237944713.92 0.07179999999999997
237944713.92 0.0716
237981358.59 0.0716
237981358.59 0.07140000000000002
238067348.87 0.07140000000000002
238067348.87 0.07120000000000004
238140045.97 0.07120000000000004
238140045.97 0.07099999999999995
238284710.1 0.07099999999999995
238284710.1 0.07079999999999997
238335921.79 0.07079999999999997
238335921.79 0.0706
238390175.89 0.0706
238390175.89 0.07040000000000002
238467813.58 0.07040000000000002
238467813.58 0.07020000000000004
238566145.37 0.07020000000000004
238566145.37 0.06999999999999995
238781360.4 0.06999999999999995
238781360.4 0.06979999999999997
238897621.94 0.06979999999999997
238897621.94 0.0696
239123823.56 0.0696
239123823.56 0.06940000000000002
240260921.93 0.06940000000000002
240260921.93 0.06920000000000004
240525808.75 0.06920000000000004
240525808.75 0.06899999999999995
240584830.8 0.06899999999999995
240584830.8 0.06879999999999997
240724406.8 0.06879999999999997
240724406.8 0.0686
241360037.44 0.0686
241360037.44 0.06840000000000002
241370839.43 0.06840000000000002
241370839.43 0.06820000000000004
242023751.54 0.06820000000000004
242023751.54 0.06799999999999995
242344275.58 0.06799999999999995
242344275.58 0.06779999999999997
242397418.78 0.06779999999999997
242397418.78 0.0676
242505947.95 0.0676
242505947.95 0.06740000000000002
242583328.4 0.06740000000000002
242583328.4 0.06720000000000004
242668887.55 0.06720000000000004
242668887.55 0.06699999999999995
242720762.65 0.06699999999999995
242720762.65 0.06679999999999997
242740283.68 0.06679999999999997
242740283.68 0.06659999999999999
242760248.29 0.06659999999999999
242760248.29 0.06640000000000001
242799313.65 0.06640000000000001
242799313.65 0.06620000000000004
243457491.22 0.06620000000000004
243457491.22 0.06599999999999995
243575074.44 0.06599999999999995
243575074.44 0.06579999999999997
243721183.13 0.06579999999999997
243721183.13 0.06559999999999999
243933428.63 0.06559999999999999
243933428.63 0.06540000000000001
244657729.45 0.06540000000000001
244657729.45 0.06520000000000004
244858347.31 0.06520000000000004
244858347.31 0.06499999999999995
244904775.82 0.06499999999999995
244904775.82 0.06479999999999997
245408536.61 0.06479999999999997
245408536.61 0.06459999999999999
246143936.17 0.06459999999999999
246143936.17 0.06440000000000001
246403113.89 0.06440000000000001
246403113.89 0.06420000000000003
246652521.59 0.06420000000000003
246652521.59 0.06399999999999995
246661460.01 0.06399999999999995
246661460.01 0.06379999999999997
246664810.07 0.06379999999999997
246664810.07 0.06359999999999999
246712397.66 0.06359999999999999
246712397.66 0.06340000000000001
246956903.66 0.06340000000000001
246956903.66 0.06320000000000003
247050519.04 0.06320000000000003
247050519.04 0.06299999999999994
247183040.21 0.06299999999999994
247183040.21 0.06279999999999997
247187979.29 0.06279999999999997
247187979.29 0.06259999999999999
247402066.0 0.06259999999999999
247402066.0 0.06240000000000001
247431785.16 0.06240000000000001
247431785.16 0.06220000000000003
247464121.35 0.06220000000000003
247464121.35 0.062000000000000055
247471464.2 0.062000000000000055
247471464.2 0.061799999999999966
248226189.96 0.061799999999999966
248226189.96 0.06159999999999999
248292538.59 0.06159999999999999
248292538.59 0.06140000000000001
248452351.11 0.06140000000000001
248452351.11 0.06120000000000003
249002365.8 0.06120000000000003
249002365.8 0.061000000000000054
249118019.0 0.061000000000000054
249118019.0 0.060799999999999965
249120350.45 0.060799999999999965
249120350.45 0.06059999999999999
249334729.24 0.06059999999999999
249334729.24 0.06040000000000001
249362728.97 0.06040000000000001
249362728.97 0.06020000000000003
249554468.93 0.06020000000000003
249554468.93 0.06000000000000005
249707139.2 0.06000000000000005
249707139.2 0.059799999999999964
249858958.56 0.059799999999999964
249858958.56 0.059599999999999986
250076138.23 0.059599999999999986
250076138.23 0.05940000000000001
250156076.7 0.05940000000000001
250156076.7 0.05920000000000003
250412462.3 0.05920000000000003
250412462.3 0.05900000000000005
250471221.4 0.05900000000000005
250471221.4 0.05879999999999996
250736967.93 0.05879999999999996
250736967.93 0.058599999999999985
251079794.63 0.058599999999999985
251079794.63 0.05840000000000001
251332450.86 0.05840000000000001
251332450.86 0.05820000000000003
251333047.68 0.05820000000000003
251333047.68 0.05800000000000005
251436765.16 0.05800000000000005
251436765.16 0.05779999999999996
251442498.11 0.05779999999999996
251442498.11 0.057599999999999985
251535550.88 0.057599999999999985
251535550.88 0.05740000000000001
251890638.69 0.05740000000000001
251890638.69 0.05720000000000003
252105621.13 0.05720000000000003
252105621.13 0.05700000000000005
252154690.21 0.05700000000000005
252154690.21 0.05679999999999996
252539167.82 0.05679999999999996
252539167.82 0.056599999999999984
252561928.69 0.056599999999999984
252561928.69 0.056400000000000006
252710002.73 0.056400000000000006
252710002.73 0.05620000000000003
252775207.84 0.05620000000000003
252775207.84 0.05600000000000005
252902877.09 0.05600000000000005
252902877.09 0.05579999999999996
253337356.82 0.05579999999999996
253337356.82 0.05559999999999998
253579513.31 0.05559999999999998
253579513.31 0.055400000000000005
254095574.74 0.055400000000000005
254095574.74 0.05520000000000003
254562912.64 0.05520000000000003
254562912.64 0.05500000000000005
254809556.72 0.05500000000000005
254809556.72 0.05479999999999996
255110428.12 0.05479999999999996
255110428.12 0.05459999999999998
255423099.06 0.05459999999999998
255423099.06 0.054400000000000004
255760477.1 0.054400000000000004
255760477.1 0.054200000000000026
255949796.15 0.054200000000000026
255949796.15 0.05400000000000005
255961365.32 0.05400000000000005
255961365.32 0.05379999999999996
256807626.03 0.05379999999999996
256807626.03 0.05359999999999998
257077300.08 0.05359999999999998
257077300.08 0.0534
257184604.53 0.0534
257184604.53 0.053200000000000025
257299207.44 0.053200000000000025
257299207.44 0.05300000000000005
257750027.07 0.05300000000000005
257750027.07 0.05279999999999996
257867122.52 0.05279999999999996
257867122.52 0.05259999999999998
257888372.57 0.05259999999999998
257888372.57 0.0524
258411277.43 0.0524
258411277.43 0.052200000000000024
258656496.01 0.052200000000000024
258656496.01 0.052000000000000046
258990623.91 0.052000000000000046
258990623.91 0.05179999999999996
260002765.05 0.05179999999999996
260002765.05 0.05159999999999998
260258404.99 0.05159999999999998
260258404.99 0.0514
260704364.86 0.0514
260704364.86 0.05120000000000002
261038424.92 0.05120000000000002
261038424.92 0.051000000000000045
261190445.42 0.051000000000000045
261190445.42 0.050799999999999956
261483275.17 0.050799999999999956
261483275.17 0.05059999999999998
261639497.13 0.05059999999999998
261639497.13 0.0504
261966806.71 0.0504
261966806.71 0.05020000000000002
262030421.18 0.05020000000000002
262030421.18 0.050000000000000044
262524874.62 0.050000000000000044
262524874.62 0.049799999999999955
262546531.61 0.049799999999999955
262546531.61 0.04959999999999998
262908101.95 0.04959999999999998
262908101.95 0.0494
263018870.97 0.0494
263018870.97 0.04920000000000002
264256079.03 0.04920000000000002
264256079.03 0.049000000000000044
264493214.46 0.049000000000000044
264493214.46 0.048799999999999955
265068741.58 0.048799999999999955
265068741.58 0.04859999999999998
265598703.33 0.04859999999999998
265598703.33 0.0484
266245776.65 0.0484
266245776.65 0.04820000000000002
266305629.24 0.04820000000000002
266305629.24 0.04800000000000004
266367299.18 0.04800000000000004
266367299.18 0.047799999999999954
266385530.88 0.047799999999999954
266385530.88 0.047599999999999976
266430547.62 0.047599999999999976
266430547.62 0.0474
266888193.86 0.0474
266888193.86 0.04720000000000002
267380324.03 0.04720000000000002
267380324.03 0.04700000000000004
267481403.89 0.04700000000000004
267481403.89 0.04679999999999995
268359870.32 0.04679999999999995
268359870.32 0.046599999999999975
268730078.76 0.046599999999999975
268730078.76 0.0464
268768686.41 0.0464
268768686.41 0.04620000000000002
269041084.38 0.04620000000000002
269041084.38 0.04600000000000004
269277912.18 0.04600000000000004
269277912.18 0.04579999999999995
269303446.1 0.04579999999999995
269303446.1 0.045599999999999974
269946804.24 0.045599999999999974
269946804.24 0.045399999999999996
270060305.93 0.045399999999999996
270060305.93 0.04520000000000002
270125613.91 0.04520000000000002
270125613.91 0.04500000000000004
270187342.47 0.04500000000000004
270187342.47 0.04479999999999995
270949324.87 0.04479999999999995
270949324.87 0.04459999999999997
271018465.3 0.04459999999999997
271018465.3 0.044399999999999995
271190255.08 0.044399999999999995
271190255.08 0.04420000000000002
271243758.39 0.04420000000000002
271243758.39 0.04400000000000004
271503292.42 0.04400000000000004
271503292.42 0.04379999999999995
271693589.62 0.04379999999999995
271693589.62 0.04359999999999997
271778289.42 0.04359999999999997
271778289.42 0.043399999999999994
272500124.56 0.043399999999999994
272500124.56 0.043200000000000016
273082807.47 0.043200000000000016
273082807.47 0.04300000000000004
273812361.98 0.04300000000000004
273812361.98 0.04279999999999995
274576407.39 0.04279999999999995
274576407.39 0.04259999999999997
274644825.98 0.04259999999999997
274644825.98 0.04239999999999999
274687870.29 0.04239999999999999
274687870.29 0.042200000000000015
275062765.16 0.042200000000000015
275062765.16 0.04200000000000004
275326137.55 0.04200000000000004
275326137.55 0.04179999999999995
275744805.75 0.04179999999999995
275744805.75 0.04159999999999997
275893287.96 0.04159999999999997
275893287.96 0.04139999999999999
275934621.87 0.04139999999999999
275934621.87 0.041200000000000014
276177665.35 0.041200000000000014
276177665.35 0.041000000000000036
276733654.6 0.041000000000000036
276733654.6 0.04079999999999995
277210915.42 0.04079999999999995
277210915.42 0.04059999999999997
277396653.16 0.04059999999999997
277396653.16 0.04039999999999999
277496774.13 0.04039999999999999
277496774.13 0.040200000000000014
278512430.4 0.040200000000000014
278512430.4 0.040000000000000036
278562657.82 0.040000000000000036
278562657.82 0.03979999999999995
278876747.41 0.03979999999999995
278876747.41 0.03959999999999997
279171062.03 0.03959999999999997
279171062.03 0.03939999999999999
279543243.45 0.03939999999999999
279543243.45 0.03920000000000001
279911444.74 0.03920000000000001
279911444.74 0.039000000000000035
280324606.19 0.039000000000000035
280324606.19 0.038799999999999946
280657709.84 0.038799999999999946
280657709.84 0.03859999999999997
280730268.34 0.03859999999999997
280730268.34 0.03839999999999999
280952149.75 0.03839999999999999
280952149.75 0.03820000000000001
281101980.5 0.03820000000000001
281101980.5 0.038000000000000034
281949467.56 0.038000000000000034
281949467.56 0.037799999999999945
281956173.91 0.037799999999999945
281956173.91 0.03759999999999997
282059813.98 0.03759999999999997
282059813.98 0.03739999999999999
282355211.91 0.03739999999999999
282355211.91 0.03720000000000001
282477546.54 0.03720000000000001
282477546.54 0.03700000000000003
282705812.77 0.03700000000000003
282705812.77 0.036800000000000055
284260933.25 0.036800000000000055
284260933.25 0.036599999999999966
284915543.88 0.036599999999999966
284915543.88 0.03639999999999999
284980263.38 0.03639999999999999
284980263.38 0.03620000000000001
285076923.01 0.03620000000000001
285076923.01 0.03600000000000003
286772444.69 0.03600000000000003
286772444.69 0.035800000000000054
287237185.75 0.035800000000000054
287237185.75 0.035599999999999965
287382106.51 0.035599999999999965
287382106.51 0.03539999999999999
287396658.69 0.03539999999999999
287396658.69 0.03520000000000001
287548630.23 0.03520000000000001
287548630.23 0.03500000000000003
287822210.66 0.03500000000000003
287822210.66 0.03480000000000005
287904306.54 0.03480000000000005
287904306.54 0.034599999999999964
288520655.95 0.034599999999999964
288520655.95 0.034399999999999986
289527706.56 0.034399999999999986
289527706.56 0.03420000000000001
289592809.15 0.03420000000000001
289592809.15 0.03400000000000003
290455001.27 0.03400000000000003
290455001.27 0.03380000000000005
290480674.99 0.03380000000000005
290480674.99 0.03359999999999996
291276972.9 0.03359999999999996
291276972.9 0.033399999999999985
291655093.31 0.033399999999999985
291655093.31 0.03320000000000001
291723921.62 0.03320000000000001
291723921.62 0.03300000000000003
292127747.06 0.03300000000000003
292127747.06 0.03280000000000005
292478341.36 0.03280000000000005
292478341.36 0.03259999999999996
292833023.55 0.03259999999999996
292833023.55 0.032399999999999984
293486162.0 0.032399999999999984
293486162.0 0.032200000000000006
293738629.57 0.032200000000000006
293738629.57 0.03200000000000003
294360362.74 0.03200000000000003
294360362.74 0.03180000000000005
294972975.26 0.03180000000000005
294972975.26 0.03159999999999996
295021407.93 0.03159999999999996
295021407.93 0.031399999999999983
295327248.12 0.031399999999999983
295327248.12 0.031200000000000006
295708299.58 0.031200000000000006
295708299.58 0.031000000000000028
295854162.0 0.031000000000000028
295854162.0 0.03080000000000005
298260596.53 0.03080000000000005
298260596.53 0.03059999999999996
298371597.32 0.03059999999999996
298371597.32 0.030399999999999983
298835255.4 0.030399999999999983
298835255.4 0.030200000000000005
298999793.59 0.030200000000000005
298999793.59 0.030000000000000027
299412245.07 0.030000000000000027
299412245.07 0.02980000000000005
299446430.83 0.02980000000000005
299446430.83 0.02959999999999996
300764745.46 0.02959999999999996
300764745.46 0.02939999999999998
301487435.53 0.02939999999999998
301487435.53 0.029200000000000004
302099740.73 0.029200000000000004
302099740.73 0.029000000000000026
303216513.12 0.029000000000000026
303216513.12 0.028800000000000048
303794082.22 0.028800000000000048
303794082.22 0.02859999999999996
304597839.97 0.02859999999999996
304597839.97 0.02839999999999998
305310930.47 0.02839999999999998
305310930.47 0.028200000000000003
305498845.35 0.028200000000000003
305498845.35 0.028000000000000025
305788428.59 0.028000000000000025
305788428.59 0.027800000000000047
305985998.55 0.027800000000000047
305985998.55 0.027599999999999958
307377786.05 0.027599999999999958
307377786.05 0.02739999999999998
307682623.41 0.02739999999999998
307682623.41 0.027200000000000002
308127998.63 0.027200000000000002
308127998.63 0.027000000000000024
308766375.18 0.027000000000000024
308766375.18 0.026800000000000046
308828438.7 0.026800000000000046
308828438.7 0.026599999999999957
308833484.75 0.026599999999999957
308833484.75 0.02639999999999998
310115601.78 0.02639999999999998
310115601.78 0.0262
310178774.0 0.0262
310178774.0 0.026000000000000023
310348805.55 0.026000000000000023
310348805.55 0.025800000000000045
312004608.71 0.025800000000000045
312004608.71 0.025599999999999956
312388185.68 0.025599999999999956
312388185.68 0.025399999999999978
312621076.44 0.025399999999999978
312621076.44 0.0252
314178944.32 0.0252
314178944.32 0.025000000000000022
314899066.17 0.025000000000000022
314899066.17 0.024800000000000044
315781705.43 0.024800000000000044
315781705.43 0.024599999999999955
316693161.24 0.024599999999999955
316693161.24 0.024399999999999977
317155452.07 0.024399999999999977
317155452.07 0.0242
317234240.36 0.0242
317234240.36 0.02400000000000002
318565903.86 0.02400000000000002
318565903.86 0.023800000000000043
318730486.31 0.023800000000000043
318730486.31 0.023599999999999954
319159402.92 0.023599999999999954
319159402.92 0.023399999999999976
319332595.45 0.023399999999999976
319332595.45 0.0232
319601790.78 0.0232
319601790.78 0.02300000000000002
319848986.73 0.02300000000000002
319848986.73 0.022800000000000042
320431266.6 0.022800000000000042
320431266.6 0.022599999999999953
320506776.65 0.022599999999999953
320506776.65 0.022399999999999975
322506360.38 0.022399999999999975
322506360.38 0.022199999999999998
323583178.69 0.022199999999999998
323583178.69 0.02200000000000002
323678427.93 0.02200000000000002
323678427.93 0.02180000000000004
324593511.93 0.02180000000000004
324593511.93 0.021599999999999953
326271464.02 0.021599999999999953
326271464.02 0.021399999999999975
326580566.27 0.021399999999999975
326580566.27 0.021199999999999997
327159117.88 0.021199999999999997
327159117.88 0.02100000000000002
327180066.7 0.02100000000000002
327180066.7 0.02080000000000004
327482143.29 0.02080000000000004
327482143.29 0.02059999999999995
327921256.25 0.02059999999999995
327921256.25 0.020399999999999974
329567036.56 0.020399999999999974
329567036.56 0.020199999999999996
330067119.48 0.020199999999999996
330067119.48 0.020000000000000018
330981166.7 0.020000000000000018
330981166.7 0.01980000000000004
331036255.56 0.01980000000000004
331036255.56 0.01959999999999995
331752031.3 0.01959999999999995
331752031.3 0.019399999999999973
333406029.7 0.019399999999999973
333406029.7 0.019199999999999995
334873429.81 0.019199999999999995
334873429.81 0.019000000000000017
334937837.36 0.019000000000000017
334937837.36 0.01880000000000004
335262267.08 0.01880000000000004
335262267.08 0.01859999999999995
336012395.99 0.01859999999999995
336012395.99 0.018399999999999972
336553192.78 0.018399999999999972
336553192.78 0.018199999999999994
336778993.71 0.018199999999999994
336778993.71 0.018000000000000016
337526916.12 0.018000000000000016
337526916.12 0.017800000000000038
337811732.24 0.017800000000000038
337811732.24 0.01759999999999995
341147177.58 0.01759999999999995
341147177.58 0.01739999999999997
341179912.43 0.01739999999999997
341179912.43 0.017199999999999993
341793108.74 0.017199999999999993
341793108.74 0.017000000000000015
341949642.13 0.017000000000000015
341949642.13 0.016800000000000037
341997171.24 0.016800000000000037
341997171.24 0.016599999999999948
344804282.18 0.016599999999999948
344804282.18 0.01639999999999997
346575312.83 0.01639999999999997
346575312.83 0.016199999999999992
347251683.57 0.016199999999999992
347251683.57 0.016000000000000014
349363014.12 0.016000000000000014
349363014.12 0.015800000000000036
349923224.53 0.015800000000000036
349923224.53 0.015599999999999947
352314204.61 0.015599999999999947
352314204.61 0.01539999999999997
352455587.64 0.01539999999999997
352455587.64 0.015199999999999991
352466473.34 0.015199999999999991
352466473.34 0.015000000000000013
355866411.08 0.015000000000000013
355866411.08 0.014800000000000035
358085044.22 0.014800000000000035
358085044.22 0.014599999999999946
360434445.01 0.014599999999999946
360434445.01 0.014399999999999968
360447988.9 0.014399999999999968
360447988.9 0.01419999999999999
360753613.49 0.01419999999999999
360753613.49 0.014000000000000012
361989050.26 0.014000000000000012
361989050.26 0.013800000000000034
362719232.25 0.013800000000000034
362719232.25 0.013599999999999945
363587378.73 0.013599999999999945
363587378.73 0.013399999999999967
364354821.92 0.013399999999999967
364354821.92 0.01319999999999999
368231322.46 0.01319999999999999
368231322.46 0.013000000000000012
368325583.04 0.013000000000000012
368325583.04 0.012800000000000034
368424257.71 0.012800000000000034
368424257.71 0.012599999999999945
368914811.71 0.012599999999999945
368914811.71 0.012399999999999967
369051299.96 0.012399999999999967
369051299.96 0.012199999999999989
369269389.96 0.012199999999999989
369269389.96 0.01200000000000001
373763305.21 0.01200000000000001
373763305.21 0.011800000000000033
376050560.75 0.011800000000000033
376050560.75 0.011600000000000055
378937512.61 0.011600000000000055
378937512.61 0.011399999999999966
382211813.27 0.011399999999999966
382211813.27 0.011199999999999988
385362513.34 0.011199999999999988
385362513.34 0.01100000000000001
389934219.63 0.01100000000000001
389934219.63 0.010800000000000032
391596124.67 0.010800000000000032
391596124.67 0.010600000000000054
391812487.54 0.010600000000000054
391812487.54 0.010399999999999965
392243834.1 0.010399999999999965
392243834.1 0.010199999999999987
393242656.52 0.010199999999999987
393242656.52 0.010000000000000009
394967424.54 0.010000000000000009
394967424.54 0.009800000000000031
397073914.92 0.009800000000000031
397073914.92 0.009600000000000053
399103116.74 0.009600000000000053
399103116.74 0.009399999999999964
403046048.12 0.009399999999999964
403046048.12 0.009199999999999986
410274353.6 0.009199999999999986
410274353.6 0.009000000000000008
411090349.07 0.009000000000000008
411090349.07 0.00880000000000003
412478350.16 0.00880000000000003
412478350.16 0.008600000000000052
412547888.28 0.008600000000000052
412547888.28 0.008399999999999963
419433995.6 0.008399999999999963
419433995.6 0.008199999999999985
420595388.91 0.008199999999999985
420595388.91 0.008000000000000007
421342266.39 0.008000000000000007
421342266.39 0.007800000000000029
426881979.39 0.007800000000000029
426881979.39 0.007600000000000051
427279960.14 0.007600000000000051
427279960.14 0.007399999999999962
427306045.62 0.007399999999999962
427306045.62 0.007199999999999984
427956018.08 0.007199999999999984
427956018.08 0.007000000000000006
428807219.82 0.007000000000000006
428807219.82 0.006800000000000028
431119366.2 0.006800000000000028
431119366.2 0.00660000000000005
439299185.61 0.00660000000000005
439299185.61 0.006399999999999961
439490332.99 0.006399999999999961
439490332.99 0.006199999999999983
443525113.89 0.006199999999999983
443525113.89 0.006000000000000005
444386666.61 0.006000000000000005
444386666.61 0.005800000000000027
445734250.75 0.005800000000000027
445734250.75 0.005600000000000049
448541395.29 0.005600000000000049
448541395.29 0.00539999999999996
455036917.19 0.00539999999999996
455036917.19 0.005199999999999982
455641844.68 0.005199999999999982
455641844.68 0.0050000000000000044
459518287.27 0.0050000000000000044
459518287.27 0.0048000000000000265
460952090.12 0.0048000000000000265
460952090.12 0.0046000000000000485
461166632.32 0.0046000000000000485
461166632.32 0.0043999999999999595
463967971.03 0.0043999999999999595
463967971.03 0.0041999999999999815
465420453.14 0.0041999999999999815
465420453.14 0.0040000000000000036
465969694.18 0.0040000000000000036
465969694.18 0.0038000000000000256
473603908.04 0.0038000000000000256
473603908.04 0.0036000000000000476
474051369.88 0.0036000000000000476
474051369.88 0.0033999999999999586
481492540.45 0.0033999999999999586
481492540.45 0.0031999999999999806
485763467.15 0.0031999999999999806
485763467.15 0.0030000000000000027
503568515.58 0.0030000000000000027
503568515.58 0.0028000000000000247
508753957.68 0.0028000000000000247
508753957.68 0.0026000000000000467
528318257.35 0.0026000000000000467
528318257.35 0.0023999999999999577
529821723.63 0.0023999999999999577
529821723.63 0.0021999999999999797
530258007.59 0.0021999999999999797
530258007.59 0.0020000000000000018
542381878.23 0.0020000000000000018
542381878.23 0.0018000000000000238
548426341.11 0.0018000000000000238
548426341.11 0.0016000000000000458
551378039.65 0.0016000000000000458
551378039.65 0.0013999999999999568
556776339.49 0.0013999999999999568
556776339.49 0.0011999999999999789
596365919.24 0.0011999999999999789
596365919.24 0.0010000000000000009
606730091.89 0.0010000000000000009
606730091.89 0.0008000000000000229
648930078.65 0.0008000000000000229
648930078.65 0.0006000000000000449
688970403.18 0.0006000000000000449
688970403.18 0.00039999999999995595
795465898.55 0.00039999999999995595
795465898.55 0.00019999999999997797


==> tikz/tables/logn_fit_cdf_geom.csv <==
17283689.469999988 0.00033551824578306093
17353963.853252124 0.00034598435514276136
17424523.967681658 0.0003567451878185987
17495370.975053333 0.0003678080700721252
17566506.0418557 0.0003791804827845028
17637930.339320023 0.0003908700640049702
17709645.043439876 0.00040288461152414887
17781651.334990192 0.00041523208547185347
17853950.39954701 0.0004279206109393778
17926543.427506704 0.0004409584806258997
17999431.614105865 0.0004543541575089721
18072616.15944069 0.0004681162775386754
18146098.268487044 0.00048225365235542346
18219879.151120003 0.0004967752720309279
18293960.022134017 0.0005116903078322925
18368342.101262826 0.0005270081150087867
18443026.613199413 0.0005427382356010505
18518014.78761643 0.0005588904012725419
18593307.859186158 0.0005754745361626717
18668907.067601122 0.0005925007597615709
18744813.657594208 0.0006099793898058523
18821028.878959455 0.0006279209451952866
18897553.986572344 0.0006463361489297328
18974390.24041074 0.0006652359310662132
19051538.905575354 0.0006846314316954078
19129001.252310865 0.0007045340039374814
19206778.55602653 0.0007249552169564482
19284872.09731746 0.0007459068589929641
19363283.161985587 0.0007674009404147658
19442013.041060705 0.0007894496967844274
19521063.030822016 0.0008120655919439799
19600434.432819154 0.0008352613211156202
19680128.553893927 0.0008590498140183309
19760146.70620152 0.0008834442379994287
19840490.20723242 0.0009084580011809129
19921160.379833784 0.0009341047556195713
20002158.552231543 0.0009603984004806664
20083486.058051948 0.0009873530852241472
20165144.23634385 0.0010149832128031671
20247134.43160043 0.0010433034428738222
20329457.99378161 0.0010723286950158198
20412116.27833617 0.0011020741519630712
20495110.646223925 0.0011325552628435821
20578442.463938445 0.0011637877464281373
20662113.103529193 0.0011957875943865
20746123.94262448 0.001228571074551021
20830476.364453793 0.001262154734186197
20915171.75787091 0.001296555403263954
21000211.517376423 0.0013317901977433326
21085597.043141067 0.0013678765228541953
21171329.741028387 0.0014048320763835724
21257411.022618264 0.0014426748519643603
21343842.3052298 0.0014814231423648234
21430625.011944957 0.001521095542778599
21517760.571631853 0.001561710954113789
21605250.418968163 0.0016032885862803392
21693095.994465053 0.0016458479614750048
21781298.74449053 0.0016894089174622623
21869860.121293623 0.0017339916108509502
21958781.583027937 0.0017796165203648447
22048064.593776014 0.0018263044501067927
22137710.623573076 0.0018740765328146844
22227721.14843161 0.0019229542331088458
22318097.65036528 0.0019729593507290797
22408841.617413722 0.0020241140237608653
22499954.543666642 0.002076440731848929
22591437.92928878 0.0021299622993976937
22683293.280544426 0.0021847018987568765
22775522.109822135 0.00224068305339122
22868125.9356599 0.002297929641033437
22961106.282769818 0.00235646589681852
23054464.682063553 0.0024163164163988646
23148202.67067717 0.002477506159038259
23242321.791996818 0.002540060450684182
23336823.595683772 0.0026040049870162327
23431709.63770032 0.0026693658364704115
23526981.480334997 0.002736169443236817
23622640.692228705 0.0028044426302304614
23718688.84840014 0.002874212602032847
23815127.53027207 0.002945506947803902
23911958.325697236 0.003018353644162007
24009182.828984328 0.00309278105803111
24106802.640924603 0.00316881794945384
24204819.36881782 0.0032464934743681732
24303234.626499135 0.0033258371873475362
24402050.034365237 0.0034068790443014343
24501267.21940146 0.0034896494051366057
24600887.81520815 0.003574179036375628
24700913.462027963 0.0036604991137331126
24801345.80677249 0.0037486412246463398
24902186.503049746 0.003838637370760319
25003437.211191025 0.0039305199703642685
25105099.59827856 0.004024321860779368
25207175.338172846 0.004120076300695041
25309666.111540027 0.004217816972452681
25412573.60587994 0.004317577984275636
25515899.51555348 0.004419393872442759
25619645.541810904 0.004523299603405228
25723813.392819457 0.0046293305758437885
25828404.78369188 0.004737522622665875
25933421.436514236 0.004847912012939789
26038865.080374707 0.004960535453765768
26144737.451391615 0.005075430092080566
26251040.292742446 0.005192633516395677
26357775.35469212 0.005312183758465696
26464944.394622188 0.005434119294887041
26572549.177059595 0.005558479048623687
26680591.473705582 0.005685302390459064
26789073.063465234 0.005814629140372768
26897995.73247633 0.005946499568839181
27007361.274139192 0.006080954398047888
27117171.489145774 0.006218034803042458
27227428.185509752 0.006357782412777795
27338133.17859584 0.006500239311092276
27449288.291150145 0.006645448037595198
27560895.353329714 0.006793451588465536
27672956.202733114 0.0069442934171626
27785472.68443026 0.007098017435044749
27898446.65099316 0.007254668011896279
28011879.962526277 0.007414289976359712
28125774.48669695 0.007576928616271567
28240132.098766584 0.00774262967890169
28354954.68162103 0.007911439371091658
28470244.125802077 0.00808340435929376
28586002.329538103 0.008258571769505696
28702231.198775787 0.008436989187102431
28818932.64721104 0.008618704656560559
28936108.59632097 0.008803766681076495
29053760.97539506 0.008992224222073904
29171891.721567385 0.00918412669860163
29290502.779848054 0.009379523986617717
29409596.103155646 0.0095784664181607
29529173.65234918 0.009781004780404043
29649237.39626022 0.009987190314593695
29769789.31172572 0.010197074714867168
29890831.383620076 0.010410710126951495
30012365.604888316 0.010628149146740174
30134393.976578396 0.010849444818745344
30256918.507874664 0.011074650634426971
30379941.216130424 0.01130382053039317
30503464.12690167 0.011537008886475393
30627489.273979925 0.011774270523671523
30752018.699426163 0.012015660701960796
30877054.45360425 0.012261235117984865
31002598.595214523 0.01251104990259565
31128653.191328097 0.012765161618269539
31255220.317420427 0.013023627256383416
31382302.057405967 0.013286504234355337
31509900.50367199 0.013553850392644586
31638017.757113524 0.013825723991613375
31766655.927167457 0.014102183708245602
31895817.13184777 0.014383288632725266
32025503.497779883 0.014669098264868946
32155717.160236217 0.014959672510416038
32286460.263170805 0.015255071677170762
32417734.95925506 0.015555356470999409
32549543.40991302 0.015860587991678533
32681887.78535673 0.01617082772859361
32814770.264622457 0.016486137556290047
32948193.03560602 0.016806579729870368
33082158.295099348 0.01713221688024276
33216668.24882612 0.017463112009214025
33351725.111478616 0.017799328484431914
33487331.106753644 0.01814093003417078
33623488.467389695 0.01848798074196449
33760199.43520316 0.018840545041081593
33897466.26112578 0.019198687708846307
34035291.20524118 0.019562473860800143
34173676.536822535 0.019931968944708618
34312624.534369744 0.02030723873440801
34452137.48564675 0.02068834932349354
34592217.68771964 0.021075367118850497
34732867.44699399 0.02146835883402305
34874089.07925332 0.02186739148242646
35015884.90969673 0.02227253237039582
35158257.27297767 0.022683849090078055
35301208.5132419 0.023101409512159648
35444740.98416661 0.023525281778437476
35588857.048998564 0.02395553429422482
35733559.080593675 0.024392235720600456
35878849.46145542 0.024835454966493007
36024730.583774604 0.025285261180607966
36171204.849468544 0.025741723743191475
36318274.67022037 0.026204912257633613
36465942.46751924 0.026674896541913365
36614210.67269967 0.02715174661988032
36763081.726982094 0.027635532712379635
36912558.08151252 0.028126325228214306
37062642.19740344 0.028624194754951662
37213336.54577378 0.029129212049567692
37364643.607790194 0.029641448028937215
37516565.874707274 0.030160973760162177
37669105.84790921 0.030687860450747676
37822266.03895037 0.031222179438617367
37976048.969597146 0.031764002181977585
38130457.171869285 0.032313400249024106
38285493.18808134 0.032870445307495465
38441159.570885055 0.03343520911407619
38597458.88331079 0.03400776350364402
38754393.69881032 0.03458818037837105
38911966.601298615 0.0351765316966713
39070180.18519699 0.035772889462003465
39229037.05547518 0.03637732571152319
39388539.82769492 0.03698991250459347
39548691.12805229 0.03761072191114599
39709493.593421645 0.03823982599990481
39870949.871398404 0.03887729682646315
40033062.62034316 0.03952320642122535
40195834.50942525 0.04017762677720723
40359268.21866643 0.040840629837699934
40523366.438985564 0.0415122874838022
40688131.87224233 0.04219267152181487
40853567.2312823 0.04288185367050909
41019675.23998097 0.043579905548260744
41186458.6332893 0.044286898660062544
41353920.157278016 0.04500290438440563
41522062.56918356 0.04572799396004395
41690888.63745276 0.04646223847263219
41860401.14178913 0.04720570884125068
42030602.87319794 0.04795847580480869
42201496.634032756 0.04872060990833875
42373085.23804134 0.049492181489176876
42545371.51041172 0.05027326066303294
42718358.287819296 0.05106391730995917
42892048.41847288 0.05186422106020885
43066444.762162246 0.05267424128000061
43241550.190304555 0.05349404705717764
43417367.585992314 0.05432370718677854
43593899.844040155 0.05516329015650862
43771149.87103319 0.05601286413212824
43949120.58537418 0.0568724969427481
44127814.91733225 0.05774225606604726
44307235.80909049 0.05862220861340419
44487386.21479496 0.05951242131495686
44668269.100603126 0.060412960504584265
44849887.44473236 0.06132389210481714
45032244.23750965 0.0622452816116857
45215342.48142009 0.06317719407949626
45399185.19115708 0.06411969410555497
45583775.39367118 0.065072845814826
45769116.1282207 0.06603671284454472
45955210.446421035 0.06701135832877222
46142061.412295625 0.06799684488291188
46329672.10232564 0.06899323458817445
46518045.60550141 0.07000058897601312
46707185.02337255 0.07101896901251474
46897093.47009963 0.07204843508276708
47087774.072505206 0.07308904697519421
47279229.970125034 0.07414086386586766
47471464.31526037 0.07520394430280362
47664480.27302918 0.07627834619023609
47858281.021418944 0.0773641267728879
48052869.75133828 0.07846134262022518
48248249.666670226 0.0795700496107169
48444423.98432419 0.08069030291608736
48641395.93428974 0.08182215698558204
48839168.75968899 0.08296566553023416
49037745.71683075 0.08412088150715347
49237130.07526341 0.08528785710382447
49437325.11782941 0.08646664372243529
49638334.14071904 0.08765729196422728
49840160.45352437 0.08885985161387594
50042807.37929448 0.09007437162391319
50246278.25458933 0.09130090009918052
50450576.429535545 0.09253948428133646
50655705.267880745 0.093790170533404
50861668.14704974 0.09505300432437896
51068468.458199315 0.09632803021389003
51276109.60627491 0.09761529183692863
51484595.010065824 0.09891483188863676
51693928.10226238 0.1002266921091779
51904112.32951155 0.1015509132686725
52115151.15247451 0.1028875351522252
52327048.04588321 0.10423659654503176
52539806.498597376 0.10559813521757483
52753430.0136626 0.10697218791092361
52967922.108367234 0.10835879032212065
53183286.314301126 0.10975797708968665
53399526.1774129 0.11116978177922149
53616645.258069225 0.11259423686913012
53834647.13111255 0.11403137373645783
54053535.38592087 0.11548122264285743
54273313.62646589 0.11694381272067395
54493985.47137328 0.11841917195917406
54715554.5539814 0.11990732719089991
54938024.52240184 0.12140830407817654
55161399.03957918 0.1229221270997578
55385681.78335098 0.12444881953762366
55610876.446509086 0.12598840346394158
55836986.73685955 0.12754089972817506
56064016.37728461 0.1291063279443712
56291969.105803005 0.13068470647860392
56520848.67563252 0.13227605243660495
56750658.855250806 0.1338803816515598
56981403.428458355 0.13549770867209993
57213086.19443992 0.1371280467504694
57445710.96782792 0.1387714078308973
57679281.57876442 0.14042780253815196
57913801.87296488 0.1420972401663092
58149275.71178125 0.14377972866771782
58385706.97226511 0.14547527464217347
58623099.547232375 0.14718388332631505
58861457.34532641 0.14890555858322657
59100784.29108336 0.15064030289227437
59341084.324995816 0.15238811733915708
59582361.403578624 0.15414900160619965
59824619.4994331 0.1559229539628676
60067862.60131338 0.1577099712565348
60312094.714191146 0.15951004890347775
60557319.85932251 0.16132318088013153
60803542.07431329 0.16314935971458167
61050765.41318629 0.1649885764783227
61298993.946447745 0.16684082077826606
61548231.76115392 0.1687060807490084
61798482.9609793 0.1705843430453748
62049751.66628312 0.1724755928352169
62302042.01417829 0.17437981379249695
62555358.15859841 0.1762969880906327
62809704.27036722 0.17822709639613665
63065084.53726628 0.18017011786252174
63321503.16410489 0.18212603012450773
63578964.37278833 0.1840948092925005
63837472.402388416 0.186076429947379
64097031.50921221 0.18807086513556015
64357645.96687306 0.19007808636437684
64619320.06636053 0.19209806359774612
64882058.11611073 0.19413076525214001
65145864.44207807 0.19617615819287287
65410743.387805514 0.1982342077306814
65676699.314497136 0.2003048776186323
65943736.60108882 0.2023881300493261
66211859.6443215 0.20448392565243467
66481072.85881242 0.20659222349253842
66751380.677128926 0.20871298106730107
67022787.54986035 0.2108461543059506
67295297.94569238 0.2129916975681
67568916.35147956 0.2151495636428778
67843647.27232012 0.21731970374840293
68119495.2316297 0.21950206753157758
68396464.77121548 0.22169660306821265
68674560.45135188 0.22390325686349527
68953786.85085455 0.22612197385277544
69234148.56715685 0.22835269740270525
69515650.2163845 0.23059536931269775
69798296.43343262 0.23284992981674058
70082091.87204097 0.2351163175855313
70367041.20487168 0.237394469728971
70653149.12358505 0.2396843217989793
70940420.33891796 0.24198580779267065
71228859.58076027 0.2442988601558524
71518471.59823368 0.2466234097868844
71809261.15976956 0.24895938604086948
72101233.05318697 0.2513067167341864
72394392.08577248 0.2536653281493795
72688743.08435826 0.2560351450403724
72984290.8954026 0.25841609063804594
73281040.38506864 0.2608080866561394
73578996.43930559 0.2632110532975147
73878163.96392806 0.26562490926074345
74178547.88469793 0.26804957174705624
74480153.14740439 0.2704849564676147
74782984.71794643 0.2729309776511436
75087047.5824135 0.27538754805188337
75392346.7471686 0.2778545789579019
75698887.23893034 0.28033198019973227
76006674.10485514 0.2828196601593459
76315712.41262147 0.2853175257794771
76626007.250512 0.2878254825732619
76937563.72749875 0.29034343463423196
77250386.97332577 0.2928712846466178
77564482.13859501 0.2954089338960057
77879854.3948498 0.2979562822803002
78196508.93466125 0.30051322832103444
78514450.97171251 0.3030796691749861
78833685.7408859 0.30565550064613434
79154218.49834774 0.30824061719791757
79476054.52163613 0.3108349119658288
79799199.10974725 0.31343827677031416
80123657.58322223 0.3160506021299839
80449435.28423579 0.31867177727514706
80776537.57668297 0.32130169016163534
81104969.84626871 0.3239402274849522
81434737.5005952 0.3265872746947034
81765845.96925232 0.3292427160093486
82098300.70390557 0.33190643443122625
82432107.17838733 0.3345783117618949
82767270.8887855 0.33725822861773985
83103797.35353543 0.3399460644458906
83441692.11350939 0.34264169754039675
83780960.73210898 0.3453450050587048
84121608.79535629 0.3480558630383964
84463641.91198523 0.35077414641419774
84807065.71353522 0.35349972903527094
85151885.85444243 0.3562324836827484
85498108.01213433 0.3589722820875485
85845737.88712172 0.36171899494842497
86194781.20309405 0.3644724919502903
86545243.70701222 0.36723264178276305
86897131.16920456 0.36999931215897996
87250449.38346057 0.37277236983462503
87605204.16712756 0.37555168062721295
87961401.36120515 0.37833710943558024
88319046.83044258 0.3811285202596205
88678146.46343482 0.3839257762202261
89038706.17271894 0.38672873957944354
89400731.89487275 0.3895372717608526
89764229.59061107 0.39235123337012884
90129205.24488533 0.39517048421582857
90495664.86698066 0.3979948833303444
90863614.49061632 0.400824288991074
91233060.17404352 0.4036585587417481
91604008.00014672 0.40649754941396166
91976464.07654218 0.4093411171488531
92350434.53568017 0.4121891174189759
92725925.53494433 0.4150414050503079
93102943.25675435 0.4178978342444389
93481493.90866736 0.4207582586008954
93861583.72347932 0.42362253113960885
94243218.95932919 0.42649050432353985
94626405.89980033 0.42936203008141205
95011150.85402554 0.4322369598305986
95397460.15678936 0.4351151445001066
95785340.16863395 0.43799643455370063
96174797.27596225 0.4408806800131136
96565837.89114466 0.44376773048138457
96958468.45262314 0.4466574351662716
97352695.4250187 0.44954964290377925
97748525.2992363 0.45244420218174963
98145964.5925731 0.4553409611635547
98545019.84882519 0.4582397677118468
98945697.6383947 0.4611404694123791
99348004.55839944 0.4640429135978992
99751947.23277982 0.46694694737207754
100157532.3124094 0.4698524176335065
100564766.475204 0.4727591710997295
100973656.42623018 0.4756670543312979
101384208.89781807 0.4785759137558874
101796430.64967068 0.48148559569240845
102210328.46897589 0.48439594637515204
102625909.17051665 0.48730681197792963
103043179.59678563 0.49021803863824726
103462146.61809622 0.4931294724814499
103882817.13269605 0.4960409596448721
104305198.06688105 0.4989523463019765
104729296.37510769 0.5018634786864564
105155119.04011017 0.5047742031163429
105582673.07301357 0.5076843660180498
106011965.5134502 0.5105938139503974
106443003.42967379 0.5135023936285754
106875793.9186784 0.516409951948082
107310344.10631362 0.5193163360085795
107746661.1474027 0.522221393137702
108184752.22585867 0.5251249709147778
108624624.55480519 0.5280269171945053
109066285.37669356 0.5309270801305183
109509741.96342246 0.5338253081988793
109955001.61645809 0.5367214502214787
110402071.66695258 0.5396153553893203
110850959.47586744 0.5425068732857314
111301672.4340929 0.5453958539094331
111754217.96257055 0.5482821476975094
112208603.5124137 0.551165605548239
112664836.56503277 0.5540460788438261
113122924.63225666 0.5569234194729682
113582875.25645736 0.5597974798533035
114044696.01067226 0.5626681129536931
114508394.49873166 0.5655351723163845
114973978.35538206 0.5683985120789874
115441455.24641235 0.5712579869963044
115910832.86878054 0.574113452461994
116382118.95073852 0.5769647645300466
116855321.25196221 0.5798117799361139
117330447.5636774 0.582654356118624
117807505.70878898 0.5854923512397296
118286503.54200782 0.5883256242060436
118767448.94998303 0.5911540346892078
119250349.85142982 0.5939774431462289
119735214.1972609 0.5967957108396263
120222049.97071539 0.5996086998573491
120710865.18749325 0.6024162731325065
121201667.89588527 0.6052182944628477
121694466.17690608 0.6080146285300307
122189268.14442767 0.6108051409186612
122686081.94531108 0.6135896981350829
123184915.75954343 0.6163681676259574
123685777.80037065 0.6191404177965731
124188676.31443371 0.6219063180289246
124693619.58190238 0.6246657386995238
125200615.91661462 0.6274185511969852
125709673.66621138 0.630164627939324
126220801.21227513 0.6329038423910088
126734006.97046578 0.6356360690797324
127249299.39066228 0.6383611836129399
127766686.9570998 0.6410790626940579
128286178.18850982 0.6437895841384599
128807781.63826099 0.6464926268891529
129331505.89449784 0.649188071032168
129857359.58028531 0.6518757978116925
130385351.35374866 0.6545556896448861
130915489.90821707 0.6572276301364222
131447783.97236465 0.6598915040927191
131982242.31035733 0.6625471975359007
132518873.72199506 0.6651945977174317
133057687.04285774 0.6678335931314663
133598691.14444856 0.6704640735278775
134141894.93434335 0.6730859299250068
134687307.35633495 0.6756990546220769
135234937.3905812 0.6783033412113104
135784794.05375308 0.6808986845897319
136336886.39918134 0.683484980970647
136891223.51700845 0.6860621278948276
137447814.5343364 0.6886300242413549
138006668.61537793 0.6911885702381607
138567794.96160516 0.6937376674722278
139131202.81190458 0.6962772188994997
139696901.44272673 0.6988071288544367
140264900.16824025 0.7013273030592666
140835208.34048292 0.7038376486328929
141407835.34951892 0.7063380740995019
141982790.62359136 0.7088284893968197
142560083.62927794 0.7113088058840518
143139723.87164745 0.7137789363494952
143721720.89441398 0.7162387950178106
144306084.2800974 0.7186882975569877
144892823.65017903 0.7211273610849593
145481948.66526106 0.7235559041758982
146073469.0252233 0.7259738468661712
146667394.46938643 0.7283811106599873
147263734.77667 0.7307776185346929
147862499.76575464 0.7331632949457505
148463699.29524127 0.7355380658313764
149067343.26381713 0.7379018586168725
149673441.6104162 0.740254602218606
150282004.31438363 0.7425962270476745
150893041.39564046 0.7449266650132447
151506562.9148464 0.7472458495255524
152122578.9735688 0.7495537154986023
152741099.7144469 0.7518501993525197
153362135.32135984 0.7541352390155946
153985696.0195919 0.7564087739259885
154611792.0760045 0.7586707450331458
155240433.799203 0.7609210947988634
155871631.53970742 0.7631597671980543
156505395.69012043 0.7653867077191854
157141736.68530232 0.7676018633644199
157780665.00254017 0.769805182649428
158422191.1617211 0.7719966156028968
159066325.72550607 0.7741761137657306
159713079.29950112 0.7763436301899347
160362462.532436 0.7784991194372171
161014486.11633697 0.7806425375772643
161669160.78670388 0.7827738421857302
162326497.32268456 0.7848929923419158
162986506.54725617 0.7869999486261723
163649199.32740065 0.7890946731169917
164314586.57428518 0.7911771293878189
164982679.24343896 0.7932472825035632
165653488.33493772 0.7953050990168458
166327024.8935821 0.7973505469639433
167003300.0090803 0.7993835958604638
167682324.8162311 0.8014042166967429
168364110.4951047 0.8034123819329593
169048668.27123085 0.8054080654939983
169736009.41578078 0.8073912427640264
170426145.24575436 0.8093618905808149
171119087.12416363 0.8113199872297908
171814846.46022388 0.8132655124378476
172513434.70953894 0.8151984473668823
173214863.37429106 0.8171187746070938
173919144.00342754 0.8190264781700206
174626288.19285506 0.8209215434813539
175336307.58562782 0.8228039573734907
176049213.87213993 0.8246737080778583
176765018.7903187 0.8265307852170065
177483734.1258148 0.8283751797964591
178205371.71220088 0.8302068841963589
178929943.4311634 0.8320258921628709
179657461.2126997 0.8338321987993778
180387937.0353116 0.8356258005574502
181121382.9262069 0.8374066952276242
181857810.96149448 0.8391748819299529
182597233.26638475 0.8409303611043654
183339662.01538616 0.8426731345008186
184085109.43251023 0.8444032051692683
184833587.79146975 0.8461205774494333
185585109.41588163 0.847825256960381
186339686.6794706 0.8495172505899308
187097332.0062699 0.8511965664838683
187858057.87083036 0.8528632140350041
188621876.7984228 0.8545172038720442
189388801.3652458 0.8561585478483034
190158844.19862953 0.8577872590302482
190932017.97724855 0.8594033516858981
191708335.4313272 0.8610068412730548
192487809.34285098 0.8625977444273958
193270452.54577374 0.8641760789504085
194056277.92623374 0.8657418637972039
194845298.42276266 0.8672951190641744
195637527.02649942 0.868835865976529
196432976.78140488 0.8703641268757003
197231660.78447348 0.8718799252066193
198033592.18595353 0.8733832855048872
198838784.18956065 0.874874233383816
199647250.05269673 0.8763527955213675
200459003.086665 0.877818999646977
201274056.65689403 0.8792728745282894
202092424.1831545 0.8807144499577824
202914119.13978198 0.882143756739305
203739155.0558952 0.8835608266745181
204567545.51562408 0.8849656925492629
205399304.15832973 0.8863583881198365
206234444.6788302 0.8877389480991947
207072980.82762656 0.889107408143085
207914926.411126 0.8904638048361027
208760295.2918743 0.891808175677697
209609101.3887805 0.8931405590681036
210461358.67734805 0.8944609942942294
211317081.1899012 0.8957695215154766
212176283.01582137 0.8970661817495347
213038978.3017757 0.8983510168581124
213905181.25195155 0.8996240695326404
214774906.12828705 0.9008853832799305
215648167.25071105 0.9021350024078141
216524978.99737552 0.9033729720107428
217405355.804893 0.9045993379553703
218289312.1685753 0.9058141468661153
219176862.64266855 0.9070174461107005
220068021.84059826 0.908209283785695
220962804.43520623 0.9093897087020331
221861225.15899408 0.910558770370538
222763298.80436206 0.9117165189874366
223669040.22385815 0.9128630054198893
224578464.3304189 0.9139982811915152
225491586.0976169 0.9151223984679335
226408420.55990347 0.9162354100423125
227328982.81286192 0.9173373693209479
228253288.0134522 0.9184283303088489
229181351.38026166 0.9195083475953567
230113188.19375625 0.9205774763397883
231048813.79652858 0.9216357722571078
231988243.59355608 0.9226832916036416
232931493.05245087 0.9237200911628217
233878577.70371637 0.9247462282309759
234829513.1409992 0.9257617606031552
235784315.02135158 0.92676674655902
236742999.0654854 0.9277612448487661
237705581.05803287 0.9287453146791094
238672076.84780264 0.9297190156993217
239642502.34804657 0.9306824079873363
240616873.53671774 0.9316355520359049
241595206.4567346 0.9325785087388252
242577517.21624607 0.9335113393772367
243563821.98889282 0.9344341056059812
244554137.01407954 0.9353468694400476
245548478.59723818 0.9362496932410821
246546863.1100987 0.9371426397039834
247549306.99095434 0.938025771843573
248555826.74493846 0.9388991529813588
249566438.94429228 0.9397628467323746
250581160.22863963 0.9406169169921147
251600007.305257 0.9414614279235529
252622996.94935465 0.9422964439442639
253650146.00434873 0.9431220297136313
254681471.38213968 0.9439382501201561
255716990.06339172 0.9447451702688666
256756719.09780818 0.945542855468824
257800675.60441858 0.9463313712207403
258848876.77185622 0.9471107832046942
259901339.85864347 0.9478811572679581
260958082.19347146 0.9486425594129301
262019121.17549187 0.9493950557851848
263084474.27459925 0.9501387126616289
264154159.0317206 0.9508735964387756
265228193.0591001 0.951599773621131
266306594.0405953 0.9523173108097047
267389379.7319642 0.9530262746906326
268476567.9611586 0.9537267320239234
269568176.62861854 0.9544187496323275
270664223.70756316 0.9551023943903251
271764727.2442925 0.9557777332132454
272869705.3584808 0.9564448330465061
273979176.24347687 0.9571037608549818
275093158.1665991 0.9577545836124983
276211669.469443 0.9583973682914614
277334728.56817883 0.9590321818526094
278462353.95385677 0.9596590912349012
279594564.1927072 0.9602781633455321
280731377.9264529 0.9608894650500882
281872813.8726116 0.9614930631628298
283018890.8248054 0.9620890244371102
284169627.65307105 0.9626774155559318
285325043.3041663 0.9632583031226329
286485156.80188864 0.963831753651719
287649987.247384 0.9643978335598229
288819553.81946355 0.9649566091568076
289993875.7749146 0.9655081466370029
291172972.44882506 0.9660525120705857
292356863.2548968 0.9665897713950946
293545567.68576777 0.9671199904070854
294739105.3133282 0.9676432347539234
295937495.7890499 0.9681595699257212
297140758.8443053 0.9686690612474088
298348914.290693 0.9691717738709495
299561982.0203659 0.9696677727676926
300779982.00635314 0.9701571227208649
302002934.3028968 0.9706398883182076
303230859.045777 0.9711161339447478
304463776.45264584 0.9715859237757124
305701706.8233554 0.9720493217695796
306944670.5402993 0.9725063916612743
308192688.06874365 0.9729571969554984
309445779.95716614 0.9734018009202033
310703966.8375895 0.9738402665801977
311967269.4259288 0.9742726567108995
313235708.5223273 0.9746990338322211
314509305.01150054 0.9751194602025943
315788079.86308104 0.9755339978131332
317072054.1319588 0.9759427083819315
318361248.9586355 0.9763456533485009
319655685.5695675 0.9767428938683406
320955385.27751774 0.977134490807645
322260369.4819018 0.9775205047381439
323570659.6691477 0.9779009959320802
324886277.4130445 0.978276024357318
326207244.3751006 0.9786456496725844
327533582.3048944 0.9790099312228425
328865313.0404408 0.9793689280347988
330202458.50854534 0.9797226988125367
331545040.7251666 0.9800713019332831
332893081.79578006 0.9804147954433021
334246603.9157363 0.9807532370539159
335605629.3706353 0.9810866841376564
336970180.5366871 0.9814151937245388
338340279.8810836 0.9817388224984627
339715949.9623627 0.9820576267937359
341097213.430788 0.9823716625917245
342484093.02871627 0.9826809855176215
343876611.59097457 0.9829856508373394
345274792.04523087 0.9832857134545203
346678657.4123797 0.9835812279076691
348088230.80691564 0.9838722483674003
349503535.4373154 0.9841588286338047
350924594.6064213 0.9844410221339308
352351431.71181923 0.9847188819193798
353784070.2462325 0.9849924606640169
355222533.7979028 0.9852618106617916
356666846.0509818 0.9855269838246715
358117030.78591484 0.9857880316806836
359573111.8798415 0.9860450053720675
361035113.30698276 0.9862979556535327
362503059.13903886 0.9865469328906241
363976973.5455795 0.9867919870581906
365456880.7944508 0.9870331677389601
366942805.252169 0.9872705241222136
368434771.3843228 0.9875041050025627
369932803.7559783 0.9877339587788254
371436927.0320767 0.987960133453
372947165.9778501 0.9881826766293387
374463545.45922273 0.9884016355135129
375986090.44322383 0.9886170569118768
377514825.9983923 0.9888289872308205
379049777.29519856 0.9890374724762172
380590969.6064533 0.9892425582529606
382138428.3077263 0.9894442897645898
383692178.87775815 0.9896427118130018
385252246.89888895 0.989837868798253
386818658.0574735 0.9900298047184417
388391438.1443057 0.9902185631696768
389970613.0550447 0.9904041873461271
391556208.79063505 0.9905867200401515
393148251.45774424 0.9907662036425094
394746767.2691862 0.9909426801426484
396351782.54435617 0.9911161911290676
397963323.70965743 0.9912867777897572
399581417.29894626 0.9914544809127122
401206089.95396227 0.9916193408865169
402837368.42477036 0.9917813977010023
404475279.57019454 0.9919406909479702
406119850.35827 0.9920972598219897
407771107.86668074 0.9922511431212567
409429079.28320664 0.9924023792485209
411093791.90617335 0.9925510062120765
412765273.14489454 0.9926970616268148
414443550.52013344 0.9928405827153403
416128651.6645494 0.9929816063091441
417820604.32315606 0.9931201688498389
419519436.3537713 0.9932563063904477
421225175.72748643 0.9933900545967528
422937850.52911955 0.993521448748696
424657488.9576817 0.993650523741834
426384119.3268341 0.9937773140888446
428117770.06536466 0.9939018539210854
429858469.71764916 0.9940241769902002
431606246.94412315 0.9941443166697741
433361130.52175534 0.9942623059570365
435123149.3445144 0.9943781774746072
436892332.42385566 0.9944919634722904
438668708.88919103 0.9946036958289081
440452307.9883728 0.994713406054178
442243159.08816767 0.9948211252906305
444041291.6747511 0.994926884315566
445846735.3541859 0.9950307135430495
447659519.8529127 0.9951326430259434
449479675.0182329 0.9952327024579739
451307230.8188102 0.9953309211758347
453142217.3451575 0.9954273281613217
454984664.8101336 0.9955219520435021
456834603.54944277 0.9956148211009126
458692064.02212685 0.9957059632637881
460557076.8110776 0.995795406116321
462429672.6235331 0.9958831768989458
464309882.2915872 0.9959693025106517
466197736.77268904 0.9960538095113202
468093267.1501647 0.9961367241240877
469996504.63372123 0.9962180722377314
471907480.55996406 0.9962978794090768
473826226.3929057 0.9963761708654273
475752773.72449505 0.996452971507015
477687154.27513 0.996528305909468
479629399.8941814 0.9966021983262994
481579542.56051964 0.9966746726914112
483537614.38303345 0.9967457526216155
485503647.60116994 0.9968154614191713
487477674.5854579 0.9968838220743355
489459727.83804464 0.9969508572679271
491449839.993223 0.9970165893739048
493448043.81798106 0.997081040461956
495454372.21253306 0.9971442323000963
497468858.21086574 0.99720618635728
499491534.9812736 0.9972669238060181
501522435.8269175 0.9973264655250066
503561594.186365 0.9973848321017605
505609043.63414246 0.9974420438352558
507664817.8812903 0.9974981207385766
509728950.7759098 0.9975530825415668
511801476.30373245 0.9976069486934884
513882428.5886717 0.9976597383656799
515971841.8933886 0.9977114704542205
518069750.61984795 0.9977621635825951
520176189.3098967 0.9978118361043602
522291192.64582497 0.997860506105812
524414795.4509409 0.9979081914086527
526547032.6901355 0.9979549095726574
528687939.4704712 0.9980006778983392
530837551.0417516 0.9980455134296122
532995902.7971036 0.9980894329564521
535163030.2735624 0.9981324530175536
537338969.1526481 0.9981745899029832
539523755.2609662 0.9982158596568294
541717424.5707886 0.998256278079845
543920013.2006505 0.9982958607320874
546131557.415936 0.9983346229355493
548352093.6294886 0.9983725797767854
550581658.4022019 0.9984097461095301
552820288.4436262 0.998446136557309
555068020.6125636 0.9984817655160407
557324891.9176884 0.9985166471566314
559590939.5181477 0.9985507954275592
561866200.7241755 0.9985842240574497
564150712.9977086 0.9986169465576408
566444513.9529954 0.998648976224737
568747641.3572279 0.9986803261431544
571060133.131155 0.9987110091876515
573382027.3497112 0.9987410380258515
575713362.2426343 0.9987704251207494
578054176.1951089 0.9987991827332097
580404507.7483888 0.9988273229244483
582764395.6004364 0.9988548575585041
585133878.6065508 0.9988817983046944
587512995.7800212 0.9989081566400587
589901786.2927597 0.9989339438517867
592300289.4759493 0.9989591710396328
594708544.8206934 0.9989838491183158
597126591.9786564 0.9990079888199028
599554470.7627312 0.9990316006961787
601992221.1476847 0.9990546951209995
604439883.2708216 0.9990772822926307
606897497.4326346 0.999099372236068
609365104.0974829 0.9991209748053436
611842743.8942493 0.9991420996858141
614330457.617013 0.999162756396434
616828286.2257121 0.9991829542920099
619336270.8468326 0.9992027025654386
621854452.7740759 0.9992220102499292
624382873.4690405 0.9992408862212048
626921574.5619084 0.9992593391996896
629470597.8521187 0.999277377752676
632029985.309073 0.9992950102964754
634599779.0728145 0.9993122450985495
637180021.4547281 0.9993290902796248
639770754.9382262 0.9993455538157873
642372022.179464 0.9993616435405603
644983866.0080309 0.9993773671469627
647606329.427662 0.9993927321895485
650239455.6169343 0.9994077460864286
652883287.9299945 0.999422416121273
655537869.8972616 0.9994367494452944
658203245.2261466 0.9994507530792125
660879457.8017749 0.9994644339152002
663566551.6876976 0.99947779871881
666264571.1266339 0.9994908541308811
668973560.5411881 0.9995036066694285
671693564.5345869 0.9995160627315118
674424627.8914024 0.9995282285950854
677166795.5783064 0.9995401104208294
679920112.7447997 0.9995517142539614
682684624.7239605 0.9995630460260289
685460377.0331804 0.9995741115566823
688247415.3749299 0.9995849165554298
691045785.6375003 0.9995954666233712
693855533.8957616 0.9996057672549142
696676706.4119242 0.9996158238394715
699509349.6362894 0.9996256416631368
702353510.2080306 0.9996352259103447
705209234.9559504 0.999644581665509
708076570.8992575 0.9996537139146432
710955565.2483287 0.9996626275469622
713846265.405504 0.9996713273564644
716748718.9658555 0.9996798180434951
719662973.7179767 0.9996881042162918
722589077.6447575 0.9996961903925099
725527078.9241923 0.9997040810007299
728477025.9301611 0.9997117803819469
731438967.2332289 0.99971929279104
734412951.6014487 0.999726622398225
737399028.0011523 0.9997337732904872
740397245.5977743 0.9997407494729976
743407653.75665 0.9997475548705089
746430302.0438341 0.9997541933287354
749465240.2269045 0.9997606686157138
752512518.2758 0.999766984423146
755572186.3636311 0.9997731443677255
758644294.8675121 0.9997791519924438
761728894.3693779 0.999785010767882
764826035.6568358 0.9997907240934825
767935769.7239891 0.9997962952988052
771058147.7722802 0.999801727644765
774193221.2113359 0.9998070243248537
777341041.6598023 0.9998121884663432
780501660.946213 0.999817223131474
783675131.1098297 0.9998221313186249
786861504.401506 0.9998269159634666
790060833.2845342 0.9998315799401009
793273170.435529 0.9998361260621798
796498568.7452813 0.9998405570840119
799737081.3196361 0.9998448757016507
802988761.4803536 0.9998490845539676
806253662.7660064 0.999853186223709
809531838.9328486 0.9998571832385379
812823343.9557036 0.9998610780720597
816128232.0288565 0.9998648731448327
819446557.5669329 0.9998685708253636
822778375.2058147 0.9998721734310876
826123739.8035265 0.9998756832293334
829482706.4411455 0.9998791024382738
832855330.4236952 0.9998824332278616
836241667.2810756 0.9998856777207505
839641772.7689644 0.9998888379932019
843055702.8697422 0.9998919160759778
846483513.7933993 0.9998949139552188
849925261.9784836 0.999897833573309
853381004.093014 0.9999006768297267
856850797.0354189 0.9999034455818813
860334697.9354751 0.9999061416459368
863832764.1552349 0.9999087667976226
867345053.289992 0.9999113227730297
870871623.169215 0.9999138112693953
874412531.8575069 0.9999162339458735
877967837.6555475 0.9999185924242937
881537599.1010736 0.9999208882899062
885121874.9698298 0.9999231230921156
888720724.2765421 0.9999252983452015
892334206.2758762 0.9999274155290272
895962380.463434 0.9999294760897364
899605306.5767196 0.9999314814404382
903263044.5961256 0.9999334329618801
906935654.745925 0.9999353320031091
910623197.4952475 0.9999371798821227
914325733.5590978 0.9999389778865065
918043323.8993402 0.999940727274063
921776029.7257097 0.9999424292734271
925523912.4968051 0.9999440850846727
929287033.921123 0.9999456958799074
933065455.9580593 0.999947262803857
936859240.8189366 0.9999487869744397
940668450.9680133 0.9999502694833294
944493149.1235349 0.99995171139651
948333398.2587516 0.999953113754818
952189261.6029589 0.9999544775744773
956060802.6425424 0.9999558038476226
959948085.1220074 0.9999570935428136
963851173.0450523 0.9999583476055401
967770130.6756066 0.9999595669587179
971705022.5388967 0.9999607525031745
975655913.4224924 0.9999619051181272
979622868.3773978 0.999963025661651
983605952.7191063 0.9999641149711378
987605232.0286838 0.9999651738637484
991620772.1538326 0.9999662031368541
995652639.2099997 0.9999672035684709


==> tikz/tables/logn_fit_cdf_lin.csv <==
17283689.47 0.0003355182457830626
18263037.76803804 0.0005054235329343962
19242386.066076074 0.0007344523486751306
20221734.364114113 0.0010344676703921082
21201082.662152153 0.0014178280140427703
22180430.96019019 0.0018971601582419022
23159779.258228227 0.002485139772155451
24139127.556266263 0.0031942867337841235
25118475.854304302 0.004036779846658953
26097824.15234234 0.0050242938759249645
27077172.450380377 0.006167860355129271
28056520.748418417 0.007477752454359673
29035869.046456456 0.008963393320884432
30015217.34449449 0.010633286668018866
30994565.64253253 0.012494967956752336
31973913.94057057 0.014554974249118275
32953262.238608606 0.016818830677230726
33932610.53664665 0.01929105143666112
34911958.834684685 0.021975153251452634
35891307.13272272 0.024873679349203946
36870655.430760756 0.027988232111110508
37850003.7287988 0.031319512710091514
38829352.026836835 0.0348673662097268
39808700.32487488 0.0386308307598337
40788048.62291291 0.04260818968539407
41767396.92095095 0.04679702542014907
42746745.218988985 0.05119427438179288
43726093.51702703 0.05579628202063415
44705441.81506506 0.060598857396947925
45684790.11310311 0.06559732675370124
46664138.41114114 0.0707865856509992
47643486.70917918 0.07616114931688318
48622835.00721721 0.0817152009466171
49602183.30525526 0.08744263775006544
50581531.60329329 0.09333711460498678
51560879.90133133 0.09939208522388909
52540228.19936937 0.10560084078432264
53519576.49740741 0.11195654600794347
54498924.79544544 0.1184522727031172
55478273.093483485 0.1250810308099632
56457621.39152152 0.13183579700622816
57436969.68955956 0.1387095409478215
58416317.9875976 0.14569524922979554
59395666.285635635 0.15278594716250288
60375014.58367367 0.15997471846404848
61354362.881711714 0.16725472297436478
62333711.17974975 0.17461921249863188
63313059.477787785 0.18206154488862492
64292407.77582583 0.18957519647018356
65271756.073863864 0.19715377292357478
66251104.3719019 0.20479101872128314
67230452.66993994 0.2124808252248569
68209800.96797797 0.2202172375390416
69189149.266016 0.22799446021764158
70168497.56405406 0.23580686191149836
71147845.8620921 0.24364897904472937
72127194.16013013 0.25151551860103094
73106542.45816818 0.25940136009744363
74085890.75620621 0.2673015568186087
75065239.05424425 0.27521133638019524
76044587.35228229 0.28312610068592925
77023935.65032032 0.2910414253385126
78003283.94835836 0.298953058560703
78982632.2463964 0.3068569196789622
79961980.54443443 0.3147490972183659
80941328.84247246 0.3226258466539269
81920677.14051051 0.33048358786010584
82900025.43854855 0.3383189022970814
83879373.73658659 0.346128529969322
84858722.03462462 0.3539093661891356
85838070.33266266 0.3616584581751885
86817418.6307007 0.36937300151344565
87796766.92873874 0.37705033650562175
88776115.22677678 0.3846879444280084
89755463.52481481 0.3922834437214737
90734811.82285285 0.39983458613150236
91714160.12089089 0.40733925281534294
92693508.41892894 0.4147954504316699
93672856.71696697 0.42220130722660887
94652205.015005 0.42955506912855473
95631553.31304304 0.4368550958628759
96610901.61108108 0.4440998570963832
97590249.90911911 0.45128792862031375
98569598.20715716 0.45841798857953986
99548946.5051952 0.4654888137547652
100528294.80323324 0.4724992759035937
101507643.10127127 0.4794483381655537
102486991.3993093 0.48633505153543366
103466339.69734734 0.49315855140861
104445687.9953854 0.4999180542014441
105425036.29342343 0.5066128540492669
106404384.59146146 0.5132423195839697
107383732.8894995 0.5198058907927596
108363081.18753754 0.5263030759592303
109342429.48557557 0.5327334486875213
110321777.78361362 0.5390966450100108
111301126.08165166 0.5453923605786799
112280474.3796897 0.5516203479400232
113259822.67772773 0.5577804138931367
114239170.97576576 0.5638724169304027
115218519.2738038 0.5698962647600079
116197867.57184185 0.5758519119093551
117177215.86987989 0.5817393574082924
118156564.16791792 0.587558642550956
119135912.46595596 0.5933098487349103
120115260.763994 0.5989930953761783
121094609.06203203 0.6046085378986774
122073957.36007008 0.6101563657965068
123053305.65810812 0.6156368007674794
124032653.95614615 0.6210500949162501
125012002.25418419 0.6263965290253539
125991350.55222222 0.631676410892448
126970698.85026026 0.6368900737320268
127950047.14829831 0.6420378746398775
128929395.44633634 0.6471201931185336
129908743.74437438 0.6521374296619874
130888092.04241242 0.6570900043979299
131867440.34045045 0.6619783557857972
132846788.63848849 0.6668029393689181
133826136.93652654 0.6715642265790738
134805485.23456457 0.6762627035918081
135784833.5326026 0.680898870230844
136764181.83064064 0.6854732389199929
137743530.12867868 0.689986333680972
138722878.42671672 0.6944386891755725
139702226.72475475 0.6988308497906567
140681575.02279282 0.7031633687644907
141660923.32083082 0.7074368073529558
142640271.6188689 0.7116517340342179
143619619.9169069 0.7158087237504616
144598968.21494496 0.7199083571853426
145578316.51298296 0.7239512200758333
146557664.81102103 0.7279379025571898
147537013.10905907 0.7318689985397819
148516361.4070971 0.7357451051165879
149495709.70513514 0.7395668220001692
150475058.00317317 0.7433347509879902
151454406.3012112 0.7470494954549736
152433754.59924924 0.750711659872223
153413102.89728728 0.7543218493508721
154392451.19532531 0.7578806692100575
155371799.49336338 0.7613887245680404
156351147.79140142 0.7648466199555408
157330496.08943945 0.7682549589503707
158309844.3874775 0.7716143438324914
159289192.68551552 0.7749253752586445
160268540.98355356 0.7781886519557388
161247889.2815916 0.7814047704322018
162227237.57962963 0.7845743247065329
163206585.87766767 0.7876979060523238
164185934.1757057 0.7907761027590366
165165282.47374374 0.793809499907856
166144630.77178177 0.7967986791619559
167123979.06981984 0.7997442185705501
168103327.36785787 0.802646692386112
169082675.6658959 0.805506670894178
170062023.96393394 0.8083247202551701
171041372.26197198 0.8111014023576893
172020720.56001002 0.8138372746827613
173000068.85804805 0.8165328901785291
173979417.1560861 0.8191887971449086
174958765.45412412 0.8218055391277423
175938113.75216216 0.8243836548220067
176917462.0502002 0.8269236779836405
177896810.34823823 0.8294261373495856
178876158.6462763 0.8318915565656431
179855506.94431433 0.8343204541217646
180834855.24235237 0.8367133432944168
181814203.5403904 0.8390707320956664
182793551.83842844 0.8413931232286529
183772900.13646647 0.8436810140491261
184752248.4345045 0.8459348965327418
185731596.73254254 0.8481552572478177
186710945.03058058 0.8503425773332685
187690293.32861862 0.8524973324814484
188669641.62665665 0.8546199929256404
189648989.9246947 0.8567110234319437
190628338.22273275 0.8587708832953221
191607686.5207708 0.8608000263395834
192587034.81880882 0.8627989009210728
193566383.11684686 0.8647679499358707
194545731.4148849 0.8667076108302961
195525079.71292293 0.8686183156145226
196504428.01096097 0.8705004908791267
197483776.308999 0.8723545578143912
198463124.60703704 0.8741809322321985
199442472.90507507 0.8759800245903533
200421821.2031131 0.8777522400191845
201401169.50115114 0.8794979783502763
202380517.7991892 0.8812176341471945
203359866.09722725 0.8829115967380718
204339214.39526528 0.8845802502499291
205318562.69330332 0.8862239736446073
206297910.99134135 0.8878431407561987
207277259.2893794 0.8894381203298678
208256607.58741742 0.8910092760619532
209235955.88545546 0.8925569666412565
210215304.1834935 0.8940815457914184
211194652.48153153 0.8955833623142947
212174000.77956957 0.8970627601342445
213153349.0776076 0.8985200783432497
214132697.37564564 0.8999556512467881
215112045.6736837 0.9013698084103847
216091393.97172174 0.9027628747067721
217070742.26975977 0.9041351703635926
218050090.5677978 0.9054870110115796
219029438.86583585 0.9068187077331564
220008787.16387388 0.9081305671113958
220988135.46191192 0.9094228912792872
221967483.75994995 0.9106959779692594
222946832.057988 0.9119501205629084
223926180.35602602 0.9131856081408889
224905528.65406406 0.9144027255329203
225884876.9521021 0.9156017533678692
226864225.25014016 0.9167829681238708
227843573.5481782 0.9179466421784468
228822921.84621623 0.9190930438585928
229802270.14425427 0.920222437490795
230781618.4422923 0.921335083450951
231760966.74033034 0.9224312382141621
232740315.03836837 0.9235111544043713
233719663.3364064 0.9245750808438223
234699011.63444445 0.9256232626023126
235678359.93248248 0.9266559410462204
236657708.23052052 0.9276733538872838
237637056.52855855 0.9286757352311115
238616404.82659662 0.9296633156254078
239595753.12463465 0.9306363221078945
240575101.4226727 0.9315949782539114
241554449.72071072 0.9325395042236841
242533798.01874876 0.9334701168092431
243513146.3167868 0.9343870294809811
244492494.61482483 0.9352904524338377
245471842.91286287 0.9361805926331002
246451191.2109009 0.937057653859811
247430539.50893894 0.9379218367557702
248409887.80697697 0.9387733388681294
249389236.105015 0.9396123546935635
250368584.40305308 0.9404390757220186
251347932.7010911 0.9412536904800274
252327280.99912915 0.9420563845735856
253306629.29716718 0.9428473407305881
254285977.59520522 0.9436267388428149
255265325.89324325 0.9443947560074698
256244674.1912813 0.9451515665682626
257224022.48931932 0.9458973421560355
258203370.78735736 0.9466322517289308
259182719.0853954 0.947356461612097
260162067.38343343 0.9480701355369335
261141415.68147147 0.9487734346798719
262120763.97950953 0.9494665177006929
263100112.27754757 0.9501495407803805
264079460.5755856 0.950822657658511
265058808.87362364 0.951486019670179
266038157.17166167 0.9521397757824611
267017505.4696997 0.952784072630417
267996853.76773775 0.9534190545526305
268976202.06577575 0.9540448636262917
269955550.3638138 0.9546616397018218
270934898.6618519 0.9552695204370426
271914246.9598899 0.9558686413308926
272893595.2579279 0.9564591357566934
273872943.55596596 0.9570411349949675
274852291.854004 0.9576147682658099
275831640.15204203 0.958180162760819
276810988.4500801 0.958737443674586
277790336.74811816 0.9592867342357501
278769685.04615617 0.9598281557376184
279749033.3441942 0.9603618275683588
280728381.64223224 0.9608878672407649
281707729.9402703 0.9614063904215993
282687078.2383083 0.9619175109605178
283666426.5363463 0.9624213409185798
284645774.8343844 0.9629179905963456
285625123.13242245 0.9634075685615692
286604471.43046045 0.9638901816764853
287583819.72849846 0.9643659351246997
288563168.0265366 0.9648349324376833
289542516.3245746 0.9652972755208753
290521864.6226126 0.9657530646794011
291501212.9206506 0.9662023986434066
292480561.2186887 0.9666453745930143
293459909.51672673 0.9670820881829065
294439257.81476474 0.9675126335665389
295418606.11280286 0.9679371034199878
296397954.41084087 0.9683555889654374
297377302.7088789 0.9687681799943105
298356651.0069169 0.9691749648900465
299335999.304955 0.969576030650532
300315347.602993 0.9699714629101869
301294695.901031 0.9703613459617123
302274044.199069 0.9707457627775034
303253392.49710715 0.9711247950307301
304232740.79514515 0.9714985231160941
305212089.09318316 0.9718670261702609
306191437.3912213 0.9722303820919763
307170785.6892593 0.9725886675618682
308150133.9872973 0.9729419580619394
309129482.2853353 0.9732903278947546
310108830.5833734 0.9736338502023278
311088178.88141143 0.9739725969847116
312067527.17944944 0.9743066391182937
313046875.47748744 0.9746360463738062
314026223.77552557 0.9749608874340485
315005572.0735636 0.9752812299113309
315984920.3716016 0.9755971403646412
316964268.6696397 0.9759086843165385
317943616.9676777 0.9762159262697786
318922965.2657157 0.9765189297236748
319902313.5637537 0.9768177571901969
320881661.86179185 0.9771124702098144
321861010.15982985 0.9774031293670844
322840358.45786786 0.9776897943059926
323819706.75590587 0.9779725237450454
324799055.053944 0.9782513754921224
325778403.351982 0.9785264064590877
326757751.65002 0.9787976726761694
327737099.9480581 0.9790652293061036
328716448.24609613 0.9793291306580545
329695796.54413414 0.9795894302013065
330675144.84217215 0.9798461805787375
331654493.1402103 0.9800994336200737
332633841.4382483 0.9803492403549291
333613189.7362863 0.9805956510256362
334592538.0343243 0.9808387150998662
335571886.3323624 0.9810784812830466
336551234.6304004 0.9813149975305765
337530582.9284384 0.9815483110598434
338509931.22647643 0.981778468362046
339489279.52451456 0.9820055152138228
340468627.82255256 0.9822294966886942
341447976.12059057 0.982450457168316
342427324.4186287 0.9826684403535514
343406672.7166667 0.982883489275362
344386021.0147047 0.9830956463055209
345365369.3127427 0.9833049531671526
346344717.61078084 0.9835114509450996
347324065.90881884 0.9837151800961204
348303414.20685685 0.9839161804589214
349282762.50489485 0.9841144912640248
350262110.802933 0.9843101511434752
351241459.100971 0.9845031981403881
352220807.399009 0.9846936697183417
353200155.6970471 0.9848816027706166
354179503.9950851 0.9850670336292828
355158852.2931231 0.9852499980741392
356138200.59116113 0.9854305313415072
357117548.88919926 0.9856086681328792
358096897.18723726 0.9857844426234277
359076245.48527527 0.9859578884703731
360055593.7833133 0.9861290388212159
361034942.0813514 0.9862979263218346
362014290.3793894 0.9864645831244493
362993638.6774274 0.9866290408954574
363972986.97546554 0.9867913308231396
364952335.27350354 0.9869514836252401
365931683.57154155 0.9871095295564232
366911031.86957955 0.9872654984156071
367890380.1676177 0.9874194195531795
368869728.4656557 0.9875713218780926
369849076.7636937 0.987721233864845
370828425.0617317 0.9878691835603467
371807773.3597698 0.9880151985906737
372787121.6578078 0.9881593061677115
373766469.95584583 0.9883015330956904
374745818.25388384 0.9884419057776132
375725166.55192196 0.9885804502215786
376704514.84995997 0.9887171920470015
377683863.147998 0.9888521564907305
378663211.4460361 0.9889853684130671
379642559.7440741 0.9891168523036853
380621908.0421121 0.9892466322874551
381601256.3401501 0.9893747321301718
382580604.63818824 0.9895011752441898
383559952.93622625 0.9896259846939666
384539301.23426425 0.9897491832015153
385518649.53230226 0.9898707931517686
386497997.8303404 0.989990836597855
387477346.1283784 0.9901093352662896
388456694.4264164 0.9902263105620798
389436042.7244545 0.9903417835737486
390415391.0224925 0.9904557750782754
391394739.32053053 0.9905683055459568
392374087.61856854 0.9906793951451884
393353435.91660666 0.9907890637471689
394332784.2146447 0.9908973309305273
395312132.5126827 0.9910042159858758
396291480.8107207 0.9911097379202878
397270829.1087588 0.9912139154617037
398250177.4067968 0.9913167670632657
399229525.7048348 0.991418310907581
400208874.00287294 0.9915185649109179
401188222.30091095 0.9916175467273317
402167570.59894896 0.9917152737527248
403146918.89698696 0.9918117631288422
404126267.1950251 0.9919070317472
405105615.4930631 0.9920010962529521
406084963.7911011 0.9920939730486941
407064312.0891391 0.9921856782982054
408043660.3871772 0.992276227930131
409023008.68521523 0.992365637641604
410002356.98325324 0.9924539229018091
410981705.28129125 0.99254109895549
411961053.5793294 0.9926271808263984
412940401.8773674 0.9927121833206894
413919750.1754054 0.9927961210302602
414899098.4734435 0.992879008336037
415878446.7714815 0.9929608594112079
416857795.0695195 0.9930416882244041
417837143.3675575 0.9931215085428299
418816491.66559565 0.9932003339353429
419795839.96363366 0.9932781777754842
420775188.26167166 0.9933550532444605
421754536.55970967 0.9934309733340778
422733884.8577478 0.9935059508496288
423713233.1557858 0.9935799984127336
424692581.4538238 0.9936531284641352
425671929.75186193 0.9937253532664504
426651278.04989994 0.9937966849068759
427630626.34793794 0.9938671352998527
428609974.64597595 0.9939367161896865
429589322.9440141 0.9940054391531271
430568671.2420521 0.9940733156019067
431548019.5400901 0.9941403567852373
432527367.8381281 0.9942065737922685
433506716.1361662 0.9942719775545071
434486064.4342042 0.9943365788481965
435465412.7322422 0.9944003882966596
436444761.03028035 0.994463416372604
437424109.32831836 0.9945256734003914
438403457.62635636 0.9945871695582695
439382805.92439437 0.9946479148805698
440362154.2224325 0.9947079192598699
441341502.5204705 0.9947671924491224
442320850.8185085 0.9948257440637491
443300199.1165465 0.9948835835837029
444279547.41458464 0.9949407203554964
445258895.71262264 0.9949971635941994
446238244.01066065 0.9950529223854041
447217592.3086988 0.9951080056871596
448196940.6067368 0.9951624223318759
449176288.9047748 0.9952161810281985
450155637.2028128 0.995269290362852
451134985.5008509 0.9953217588024569
452114333.7988889 0.9953735946953154
453093682.0969269 0.9954248062731714
454073030.39496493 0.9954754016529418
455052378.69300306 0.99552538883842
456031726.99104106 0.9955747757219547
457011075.28907907 0.9956235700861004
457990423.5871171 0.9956717796052429
458969771.8851552 0.9957194118472001
459949120.1831932 0.9957664742747963
460928468.4812312 0.9958129742474132
461907816.77926934 0.9958589190225162
462887165.07730734 0.995904315757157
463866513.37534535 0.9959491715094525
464845861.67338336 0.995993493240041
465825209.9714215 0.9960372878135164
466804558.2694595 0.9960805619998382
467783906.5674975 0.9961233224757219
468763254.8655355 0.9961655758260061
469742603.1635736 0.9962073285449993
470721951.4616116 0.9962485870378059
471701299.75964963 0.9962893576216308
472680648.05768776 0.9963296465270647
473659996.35572577 0.9963694598993492
474639344.6537638 0.9964088037996224
475618692.9518018 0.9964476842061452
476598041.2498399 0.9964861070155087
477577389.5478779 0.9965240780438231
478556737.8459159 0.9965616030278887
479536086.1439539 0.9965986876263472
480515434.44199204 0.9966353374208179
481494782.74003005 0.9966715579170142
482474131.03806806 0.996707354545844
483453479.3361062 0.9967427326644934
484432827.6341442 0.9967776975574928
485412175.9321822 0.9968122544377679
486391524.2302202 0.9968464084476736
487370872.5282583 0.9968801646600127
488350220.8262963 0.9969135280790391
489329569.12433434 0.9969465036414448
490308917.42237234 0.996979096217333
491288265.72041047 0.9970113106111758
492267614.0184485 0.9970431515627569
493246962.3164865 0.9970746237481011
494226310.6145245 0.9971057317803883
495205658.9125626 0.9971364802108547
496185007.2106006 0.9971668735296799
497164355.5086386 0.9971969161668601
498143703.80667675 0.9972266124930692
499123052.10471475 0.9972559668205055
500102400.40275276 0.9972849834037267
501081748.70079076 0.9973136664404715
502061096.9988289 0.9973420200724692
503040445.2968669 0.997370048386237
504019793.5949049 0.9973977554138655
504999141.8929429 0.9974251451337917
505978490.19098103 0.9974522214715607
506957838.48901904 0.9974789883005765
507937186.78705704 0.9975054494428406
508916535.08509517 0.99753160866968
509895883.3831332 0.9975574697024644
510875231.6811712 0.9975830362133119
511854579.9792092 0.997608311825785
512833928.2772473 0.9976333001155762
513813276.5752853 0.9976580046111818
514792624.8733233 0.997682428794568
515771973.1713613 0.9977065761018253
516751321.46939945 0.9977304499238134
517730669.76743746 0.9977540536067971
518710018.06547546 0.9977773904530725
519689366.3635136 0.997800463721583
520668714.6615516 0.9978232766285278
521648062.9595896 0.9978458323479596
522627411.2576276 0.997868134012375
523606759.55566573 0.9978901847132944
524586107.85370374 0.9979119875018351
525565456.15174174 0.997933545389275
526544804.44977975 0.9979548613476076
527524152.7478179 0.9979759383100895
528503501.0458559 0.9979967791717791
529482849.3438939 0.9980173867900687
530462197.6419319 0.9980377639852068
531441545.93997 0.9980579135408144
532420894.238008 0.9980778382043924
533400242.536046 0.9980975406878227
534379590.83408415 0.998117023667861
535358939.13212216 0.9981362897866229
536338287.43016016 0.9981553416520625
537317635.7281982 0.9981741818384442
538296984.0262363 0.9981928128868075
539276332.3242743 0.9982112373054252
540255680.6223123 0.9982294575702545
541235028.9203503 0.9982474761253819
542214377.2183884 0.9982652953834612
543193725.5164264 0.9982829177261455
544173073.8144644 0.9983003455045124
545152422.1125026 0.998317581039484
546131770.4105406 0.9983346266222389
547111118.7085786 0.9983514845146211
548090467.0066166 0.9983681569495393
549069815.3046547 0.998384646131364
550049163.6026927 0.9984009542363164
551028511.9007307 0.9984170834128521
552007860.1987687 0.9984330357820407
552987208.4968069 0.9984488134379376
553966556.7948449 0.9984644184479522
554945905.092883 0.9984798528532105
555925253.390921 0.9984951186689112
556904601.688959 0.9985102178846784
557883949.986997 0.9985251524649081
558863298.2850351 0.9985399243491101
559842646.5830731 0.9985545354522448
560821994.8811111 0.9985689876650552
561801343.1791492 0.9985832828543946
562780691.4771873 0.9985974228635485
563760039.7752253 0.9986114095125532
564739388.0732633 0.9986252445985087
565718736.3713013 0.9986389298958878
566698084.6693394 0.9986524671568408
567677432.9673774 0.9986658581114949
568656781.2654154 0.998679104468251
569636129.5634536 0.9986922079140748
570615477.8614916 0.9987051701147838
571594826.1595296 0.9987179927153315
572574174.4575676 0.9987306773400862
573553522.7556057 0.9987432255931066
574532871.0536437 0.9987556390584129
575512219.3516817 0.9987679193002545
576491567.6497197 0.9987800678633741
577470915.9477578 0.9987920862732672
578450264.2457958 0.9988039760364386
579429612.5438339 0.9988157386406553
580408960.841872 0.9988273755551955
581388309.13991 0.9988388882310943
582367657.437948 0.9988502781013856
583347005.735986 0.9988615465813411
584326354.0340241 0.9988726950687052
585305702.3320621 0.9988837249439279
586285050.6301001 0.9988946375703927
587264398.9281381 0.9989054342946424
588243747.2261763 0.9989161164466019
589223095.5242143 0.998926685339797
590202443.8222523 0.9989371422715706
591181792.1202904 0.998947488523296
592161140.4183284 0.998957725360587
593140488.7163664 0.9989678540335055
594119837.0144044 0.998977875776765
595099185.3124425 0.9989877918099327
596078533.6104805 0.998997603337628
597057881.9085186 0.9990073115497187
598037230.2065566 0.9990169176215131
599016578.5045947 0.9990264227139519
599995926.8026327 0.9990358279737951
600975275.1006707 0.9990451345338072
601954623.3987087 0.9990543435129402
602933971.6967468 0.9990634560165135
603913319.9947848 0.9990724731363914
604892668.2928228 0.9990813959511585
605872016.590861 0.9990902255262923
606851364.888899 0.9990989629143333
607830713.186937 0.999107609155053
608810061.484975 0.9991161652756201
609789409.7830131 0.999124632290763
610768758.0810511 0.9991330112029314
611748106.3790891 0.9991413030024553
612727454.6771271 0.9991495086677014
613706802.9751652 0.9991576291652275
614686151.2732033 0.9991656654499356
615665499.5712413 0.9991736184652213
616644847.8692794 0.9991814891431228
617624196.1673174 0.9991892784044667
618603544.4653554 0.9991969871590124
619582892.7633934 0.9992046163055945
620562241.0614315 0.9992121667322625
621541589.3594695 0.9992196393164201
622520937.6575075 0.9992270349249607
623500285.9555455 0.9992343544144027
624479634.2535837 0.9992415986310222
625458982.5516217 0.999248768410984
626438330.8496597 0.9992558645804702
627417679.1476978 0.9992628879558086
628397027.4457358 0.9992698393435979
629376375.7437738 0.9992767195408315
630355724.0418118 0.9992835293350204
631335072.33985 0.9992902695043133
632314420.637888 0.9992969408176161
633293768.935926 0.9993035440347089
634273117.233964 0.9993100799063621
635252465.5320021 0.9993165491744506
636231813.8300401 0.9993229525720666
637211162.1280781 0.9993292908236308
638190510.4261162 0.9993355646450015
639169858.7241542 0.9993417747435842
640149207.0221922 0.9993479218184369
641128555.3202302 0.9993540065603763
642107903.6182684 0.9993600296520814
643087251.9163064 0.9993659917681963
644066600.2143444 0.9993718935754309
645045948.5123824 0.9993777357326611
646025296.8104205 0.9993835188910272
647004645.1084585 0.9993892436940307
647983993.4064965 0.9993949107776308
648963341.7045345 0.9994005207703381
649942690.0025727 0.9994060742933089
650922038.3006107 0.999411571960436
651901386.5986487 0.9994170143784408
652880734.8966868 0.9994224021469622
653860083.1947248 0.9994277358586453
654839431.4927628 0.9994330160992284
655818779.7908008 0.9994382434476291
656798128.0888389 0.9994434184760297
657777476.386877 0.9994485417499606
658756824.684915 0.9994536138283828
659736172.982953 0.9994586352637704
660715521.2809911 0.9994636066021901
661694869.5790291 0.9994685283833815
662674217.8770671 0.9994734011408347
663653566.1751052 0.9994782254018686
664632914.4731432 0.9994830016877067
665612262.7711812 0.9994877305135523
666591611.0692192 0.9994924123886637
667570959.3672574 0.9994970478164265
668550307.6652954 0.9995016372944269
669529655.9633334 0.9995061813145227
670509004.2613714 0.999510680362914
671488352.5594095 0.9995151349202129
672467700.8574475 0.999519545461512
673447049.1554855 0.9995239124564521
674426397.4535236 0.9995282363692897
675405745.7515616 0.9995325176589623
676385094.0495996 0.9995367567791542
677364442.3476377 0.9995409541783602
678343790.6456758 0.9995451102999497
679323138.9437138 0.9995492255822293
680302487.2417518 0.9995533004585037
681281835.5397898 0.9995573353571381
682261183.8378279 0.9995613307016177
683240532.1358659 0.9995652869106072
684219880.4339039 0.9995692043980097
685199228.7319419 0.9995730835730242
686178577.0299801 0.9995769248402034
687157925.3280181 0.9995807285995097
688137273.6260561 0.999584495246371
689116621.9240942 0.999588225171736
690095970.2221322 0.9995919187621277
691075318.5201702 0.9995955763996979
692054666.8182082 0.9995991984622795
693034015.1162463 0.9996027853234388
694013363.4142843 0.9996063373525275
694992711.7123224 0.9996098549147325
695972060.0103604 0.9996133383711276
696951408.3083985 0.9996167880787217
697930756.6064365 0.9996202043905082
698910104.9044745 0.9996235876555142
699889453.2025126 0.9996269382188466
700868801.5005506 0.9996302564217403
701848149.7985886 0.9996335426016044
702827498.0966266 0.9996367970920679
703806846.3946648 0.9996400202230253
704786194.6927028 0.9996432123206812
705765542.9907408 0.9996463737075941
706744891.2887788 0.9996495047027206
707724239.5868169 0.999652605621458
708703587.8848549 0.9996556767756869
709682936.1828929 0.999658718473813
710662284.480931 0.9996617310208091
711641632.778969 0.9996647147182551
712620981.077007 0.999667669864379
713600329.3750451 0.9996705967540965
714579677.6730832 0.9996734956790506
715559025.9711212 0.9996763669276498
716538374.2691592 0.9996792107851075
717517722.5671972 0.9996820275334788
718497070.8652353 0.9996848174516987
719476419.1632733 0.9996875808156187
720455767.4613113 0.9996903178980432
721435115.7593493 0.9996930289687656
722414464.0573875 0.9996957142946037
723393812.3554255 0.9996983741394352
724373160.6534635 0.999701008764232
725352508.9515016 0.9997036184270942
726331857.2495396 0.9997062033832846
727311205.5475776 0.9997087638852618
728290553.8456156 0.9997113001827124
729269902.1436538 0.9997138125225847
730249250.4416918 0.9997163011491204
731228598.7397298 0.9997187663038857
732207947.0377678 0.9997212082258036
733187295.3358059 0.9997236271511843
734166643.6338439 0.9997260233137559
735145991.9318819 0.9997283969446947
736125340.22992 0.9997307482726545
737104688.527958 0.9997330775237967
738084036.825996 0.999735384921819
739063385.124034 0.9997376706879841
740042733.4220722 0.9997399350411482
741022081.7201102 0.9997421781977889
742001430.0181482 0.9997444003720327
742980778.3161862 0.9997466017756826
743960126.6142243 0.9997487826182452
744939474.9122623 0.9997509431069564
745918823.2103003 0.9997530834468092
746898171.5083385 0.9997552038405783
747877519.8063765 0.9997573044888465
748856868.1044145 0.9997593855900297
749836216.4024525 0.9997614473404026
750815564.7004906 0.9997634899341225
751794912.9985286 0.999765513563254
752774261.2965666 0.999767518417794
753753609.5946046 0.999769504685694
754732957.8926427 0.999771472552885
755712306.1906807 0.9997734222032998
756691654.4887187 0.9997753538188966
757671002.7867569 0.9997772675796812
758650351.0847949 0.9997791636637299
759629699.3828329 0.9997810422472111
760609047.6808709 0.9997829035044075
761588395.978909 0.9997847476077375
762567744.276947 0.9997865747277768
763547092.574985 0.9997883850332792
764526440.873023 0.9997901786911972
765505789.1710612 0.9997919558667036
766485137.4690992 0.9997937167232102
767464485.7671372 0.9997954614223892
768443834.0651752 0.9997971901241925
769423182.3632133 0.9997989029868714
770402530.6612513 0.9998006001669955
771381878.9592893 0.9998022818194724
772361227.2573274 0.9998039480975665
773340575.5553654 0.999805599152917
774319923.8534034 0.9998072351355575
775299272.1514415 0.9998088561939327
776278620.4494796 0.9998104624749177
777257968.7475176 0.9998120541238351
778237317.0455556 0.9998136312844726
779216665.3435936 0.9998151940991008
780196013.6416317 0.9998167427084892
781175361.9396697 0.9998182772519246
782154710.2377077 0.9998197978672267
783134058.5357459 0.9998213046907651
784113406.8337839 0.9998227978574755
785092755.1318219 0.9998242775008759
786072103.4298599 0.9998257437530824
787051451.727898 0.9998271967448251
788030800.025936 0.9998286366054635
789010148.323974 0.999830063463002
789989496.622012 0.9998314774441047
790968844.9200501 0.9998328786741114
791948193.2180882 0.9998342672770509
792927541.5161262 0.9998356433756573
793906889.8141643 0.999837007091383
794886238.1122023 0.999838358544414
795865586.4102403 0.9998396978536835
796844934.7082783 0.9998410251368863
797824283.0063164 0.9998423405104921
798803631.3043544 0.9998436440897595
799782979.6023924 0.999844935988749
800762327.9004304 0.9998462163203373
801741676.1984686 0.9998474851962293
802721024.4965066 0.9998487427269718
803700372.7945446 0.9998499890219659
804679721.0925826 0.9998512241894802
805659069.3906207 0.9998524483366632
806638417.6886587 0.9998536615695551
807617765.9866967 0.999854863993101
808597114.2847348 0.9998560557111621
809576462.5827729 0.9998572368265284
810555810.8808109 0.9998584074409302
811535159.1788489 0.9998595676550497
812514507.476887 0.9998607175685325
813493855.774925 0.9998618572799992
814473204.072963 0.999862986887057
815452552.371001 0.9998641064863099
816431900.6690391 0.9998652161733707
817411248.9670771 0.999866316042871
818390597.2651151 0.999867406188473
819369945.5631533 0.9998684867028792
820349293.8611913 0.9998695576778432
821328642.1592293 0.9998706192041803
822307990.4572673 0.9998716713717775
823287338.7553054 0.9998727142696038
824266687.0533434 0.9998737479857202
825246035.3513814 0.9998747726072894
826225383.6494194 0.9998757882205861
827204731.9474576 0.9998767949110061
828184080.2454956 0.9998777927630761
829163428.5435336 0.9998787818604633
830142776.8415717 0.9998797622859846
831122125.1396097 0.9998807341216159
832101473.4376477 0.9998816974485011
833080821.7356857 0.9998826523469613
834060170.0337238 0.9998835988965036
835039518.3317618 0.9998845371758299
836018866.6297998 0.9998854672628459
836998214.9278378 0.9998863892346692
837977563.225876 0.9998873031676385
838956911.523914 0.9998882091373212
839936259.821952 0.9998891072185226
840915608.11999 0.9998899974852933
841894956.4180281 0.9998908800109377
842874304.7160661 0.9998917548680226
843853653.0141041 0.9998926221283839
844833001.3121423 0.9998934818631358
845812349.6101803 0.9998943341426773
846791697.9082183 0.9998951790367009
847771046.2062563 0.9998960166141998
848750394.5042944 0.9998968469434752
849729742.8023324 0.999897670092144
850709091.1003704 0.999898486127146
851688439.3984084 0.9998992951147514
852667787.6964465 0.9999000971205674
853647135.9944845 0.9999008922095457
854626484.2925225 0.9999016804459897
855605832.5905607 0.999902461893561
856585180.8885987 0.9999032366152864
857564529.1866367 0.9999040046735646
858543877.4846747 0.9999047661301731
859523225.7827128 0.9999055210462745
860502574.0807508 0.9999062694824236
861481922.3787888 0.999907011498573
862461270.6768268 0.9999077471540802
863440618.974865 0.9999084765077136
864419967.272903 0.9999091996176592
865399315.570941 0.999909916541526
866378663.8689791 0.9999106273363525
867358012.1670171 0.9999113320586132
868337360.4650551 0.9999120307642235
869316708.7630931 0.999912723508547
870296057.0611312 0.9999134103463999
871275405.3591692 0.9999140913320578
872254753.6572073 0.9999147665192609
873234101.9552453 0.9999154359612201
874213450.2532834 0.9999160997106218
875192798.5513214 0.9999167578196343
876172146.8493594 0.9999174103399125
877151495.1473975 0.999918057322604
878130843.4454355 0.9999186988183537
879110191.7434735 0.9999193348773099
880089540.0415115 0.9999199655491285
881068888.3395497 0.9999205908829792
882048236.6375877 0.99992121092755
883027584.9356257 0.9999218257310521
884006933.2336637 0.9999224353412254
884986281.5317018 0.999923039805343
885965629.8297398 0.9999236391702165
886944978.1277778 0.9999242334822005
887924326.4258158 0.9999248227871971
888903674.723854 0.9999254071306612
889883023.021892 0.9999259865576051
890862371.31993 0.9999265611126026
891841719.6179681 0.9999271308397941
892821067.9160061 0.9999276957828906
893800416.2140441 0.999928255985179
894779764.5120821 0.9999288114895254
895759112.8101202 0.9999293623383801
896738461.1081582 0.9999299085737822
897717809.4061962 0.999930450237363
898697157.7042342 0.9999309873703514
899676506.0022724 0.9999315200135763
900655854.3003104 0.9999320482074731
901635202.5983484 0.9999325719920854
902614550.8963865 0.9999330914070708
903593899.1944245 0.9999336064917038
904573247.4924625 0.9999341172848806
905552595.7905005 0.999934623825122
906531944.0885386 0.9999351261505784
907511292.3865767 0.9999356242990327
908490640.6846147 0.9999361183079045
909469988.9826527 0.9999366082142537
910449337.2806908 0.9999370940547843
911428685.5787288 0.9999375758658481
912408033.8767668 0.999938053683448
913387382.1748049 0.999938527543242
914366730.4728429 0.9999389974805464
915346078.7708809 0.9999394635303395
916325427.068919 0.9999399257272649
917304775.3669571 0.9999403841056349
918284123.6649951 0.9999408386994344
919263471.9630331 0.9999412895423234
920242820.2610711 0.999941736667641
921222168.5591092 0.9999421801084082
922201516.8571472 0.9999426198973315
923180865.1551852 0.999943056066806
924160213.4532232 0.9999434886489184
925139561.7512614 0.9999439176754503
926118910.0492994 0.9999443431778814
927098258.3473374 0.9999447651873922
928077606.6453755 0.9999451837348675
929056954.9434135 0.9999455988508991
930036303.2414515 0.9999460105657886
931015651.5394895 0.9999464189095508
931994999.8375276 0.9999468239119166
932974348.1355656 0.9999472256023351
933953696.4336036 0.9999476240099774
934933044.7316417 0.9999480191637389
935912393.0296798 0.9999484110922422
936891741.3277178 0.9999487998238399
937871089.6257558 0.999949185386617
938850437.9237939 0.9999495678083943
939829786.2218319 0.9999499471167301
940809134.5198699 0.9999503233389239
941788482.8179079 0.999950696502018
942767831.115946 0.9999510666328008
943747179.4139841 0.999951433757809
944726527.7120221 0.9999517979033304
945705876.0100601 0.999952159095406
946685224.3080982 0.9999525173598328
947664572.6061362 0.999952872722166
948643920.9041742 0.9999532252077218
949623269.2022123 0.9999535748415794
950602617.5002503 0.9999539216485834
951581965.7982883 0.9999542656533466
952561314.0963264 0.9999546068802516
953540662.3943645 0.9999549453534536
954520010.6924025 0.9999552810968828
955499358.9904405 0.9999556141342459
956478707.2884785 0.9999559444890294
957458055.5865166 0.9999562721845003
958437403.8845546 0.9999565972437102
959416752.1825926 0.9999569196894958
960396100.4806306 0.9999572395444818
961375448.7786688 0.9999575568310828
962354797.0767068 0.9999578715715056
963334145.3747448 0.9999581837877509
964313493.6727829 0.9999584935016157
965292841.9708209 0.9999588007346951
966272190.2688589 0.9999591055083844
967251538.5668969 0.9999594078438808
968230886.864935 0.9999597077621861
969210235.162973 0.9999600052841074
970189583.461011 0.9999603004302605
971168931.759049 0.9999605932210704
972148280.0570872 0.9999608836767742
973127628.3551252 0.9999611718174223
974106976.6531632 0.9999614576628807
975086324.9512013 0.9999617412328325
976065673.2492393 0.9999620225467798
977045021.5472773 0.9999623016240455
978024369.8453153 0.9999625784837752
979003718.1433535 0.9999628531449384
979983066.4413915 0.9999631256263309
980962414.7394295 0.9999633959465762
981941763.0374675 0.9999636641241271
982921111.3355056 0.9999639301772675
983900459.6335436 0.9999641941241141
984879807.9315816 0.9999644559826177
985859156.2296197 0.9999647157705654
986838504.5276577 0.9999649735055818
987817852.8256958 0.9999652292051304
988797201.1237338 0.9999654828865157
989776549.4217719 0.9999657345668843
990755897.7198099 0.9999659842632268
991735246.0178479 0.999966231992379
992714594.3158859 0.9999664777710234
993693942.613924 0.9999667216156911
994673290.911962 0.999966963542763
995652639.21 0.9999672035684709


==> tikz/tables/logn_fit_sf_geom.csv <==
17283689.469999988 0.999664481754217
17353963.853252124 0.9996540156448572
17424523.967681658 0.9996432548121814
17495370.975053333 0.9996321919299279
17566506.0418557 0.9996208195172155
17637930.339320023 0.999609129935995
17709645.043439876 0.9995971153884758
17781651.334990192 0.9995847679145281
17853950.39954701 0.9995720793890607
17926543.427506704 0.9995590415193741
17999431.614105865 0.9995456458424911
18072616.15944069 0.9995318837224614
18146098.268487044 0.9995177463476446
18219879.151120003 0.999503224727969
18293960.022134017 0.9994883096921677
18368342.101262826 0.9994729918849912
18443026.613199413 0.999457261764399
18518014.78761643 0.9994411095987275
18593307.859186158 0.9994245254638373
18668907.067601122 0.9994074992402384
18744813.657594208 0.9993900206101941
18821028.878959455 0.9993720790548047
18897553.986572344 0.9993536638510703
18974390.24041074 0.9993347640689337
19051538.905575354 0.9993153685683046
19129001.252310865 0.9992954659960626
19206778.55602653 0.9992750447830435
19284872.09731746 0.999254093141007
19363283.161985587 0.9992325990595853
19442013.041060705 0.9992105503032156
19521063.030822016 0.999187934408056
19600434.432819154 0.9991647386788843
19680128.553893927 0.9991409501859817
19760146.70620152 0.9991165557620005
19840490.20723242 0.9990915419988191
19921160.379833784 0.9990658952443804
20002158.552231543 0.9990396015995193
20083486.058051948 0.9990126469147759
20165144.23634385 0.9989850167871969
20247134.43160043 0.9989566965571262
20329457.99378161 0.9989276713049842
20412116.27833617 0.9988979258480369
20495110.646223925 0.9988674447371564
20578442.463938445 0.9988362122535719
20662113.103529193 0.9988042124056135
20746123.94262448 0.998771428925449
20830476.364453793 0.9987378452658138
20915171.75787091 0.9987034445967361
21000211.517376423 0.9986682098022567
21085597.043141067 0.9986321234771458
21171329.741028387 0.9985951679236165
21257411.022618264 0.9985573251480356
21343842.3052298 0.9985185768576352
21430625.011944957 0.9984789044572214
21517760.571631853 0.9984382890458862
21605250.418968163 0.9983967114137197
21693095.994465053 0.998354152038525
21781298.74449053 0.9983105910825377
21869860.121293623 0.998266008389149
21958781.583027937 0.9982203834796352
22048064.593776014 0.9981736955498932
22137710.623573076 0.9981259234671853
22227721.14843161 0.9980770457668912
22318097.65036528 0.998027040649271
22408841.617413722 0.9979758859762391
22499954.543666642 0.997923559268151
22591437.92928878 0.9978700377006023
22683293.280544426 0.9978152981012431
22775522.109822135 0.9977593169466088
22868125.9356599 0.9977020703589665
22961106.282769818 0.9976435341031815
23054464.682063553 0.9975836835836012
23148202.67067717 0.9975224938409617
23242321.791996818 0.9974599395493158
23336823.595683772 0.9973959950129838
23431709.63770032 0.9973306341635296
23526981.480334997 0.9972638305567632
23622640.692228705 0.9971955573697695
23718688.84840014 0.9971257873979672
23815127.53027207 0.9970544930521961
23911958.325697236 0.996981646355838
24009182.828984328 0.9969072189419689
24106802.640924603 0.9968311820505461
24204819.36881782 0.9967535065256318
24303234.626499135 0.9966741628126524
24402050.034365237 0.9965931209556985
24501267.21940146 0.9965103505948634
24600887.81520815 0.9964258209636244
24700913.462027963 0.9963395008862669
24801345.80677249 0.9962513587753536
24902186.503049746 0.9961613626292397
25003437.211191025 0.9960694800296357
25105099.59827856 0.9959756781392206
25207175.338172846 0.995879923699305
25309666.111540027 0.9957821830275473
25412573.60587994 0.9956824220157243
25515899.51555348 0.9955806061275573
25619645.541810904 0.9954767003965947
25723813.392819457 0.9953706694241562
25828404.78369188 0.9952624773773341
25933421.436514236 0.9951520879870602
26038865.080374707 0.9950394645462343
26144737.451391615 0.9949245699079194
26251040.292742446 0.9948073664836043
26357775.35469212 0.9946878162415344
26464944.394622188 0.994565880705113
26572549.177059595 0.9944415209513763
26680591.473705582 0.9943146976095409
26789073.063465234 0.9941853708596272
26897995.73247633 0.9940535004311608
27007361.274139192 0.9939190456019521
27117171.489145774 0.9937819651969575
27227428.185509752 0.9936422175872222
27338133.17859584 0.9934997606889078
27449288.291150145 0.9933545519624049
27560895.353329714 0.9932065484115344
27672956.202733114 0.9930557065828374
27785472.68443026 0.9929019825649552
27898446.65099316 0.9927453319881038
28011879.962526277 0.9925857100236403
28125774.48669695 0.9924230713837284
28240132.098766584 0.9922573703210983
28354954.68162103 0.9920885606289084
28470244.125802077 0.9919165956407062
28586002.329538103 0.9917414282304943
28702231.198775787 0.9915630108128975
28818932.64721104 0.9913812953434394
28936108.59632097 0.9911962333189235
29053760.97539506 0.9910077757779261
29171891.721567385 0.9908158733013984
29290502.779848054 0.9906204760133823
29409596.103155646 0.9904215335818393
29529173.65234918 0.990218995219596
29649237.39626022 0.9900128096854063
29769789.31172572 0.9898029252851328
29890831.383620076 0.9895892898730485
30012365.604888316 0.9893718508532598
30134393.976578396 0.9891505551812546
30256918.507874664 0.9889253493655731
30379941.216130424 0.9886961794696069
30503464.12690167 0.9884629911135246
30627489.273979925 0.9882257294763285
30752018.699426163 0.9879843392980392
30877054.45360425 0.9877387648820152
31002598.595214523 0.9874889500974043
31128653.191328097 0.9872348383817304
31255220.317420427 0.9869763727436166
31382302.057405967 0.9867134957656447
31509900.50367199 0.9864461496073554
31638017.757113524 0.9861742760083866
31766655.927167457 0.9858978162917544
31895817.13184777 0.9856167113672747
32025503.497779883 0.985330901735131
32155717.160236217 0.9850403274895839
32286460.263170805 0.9847449283228292
32417734.95925506 0.9844446435290006
32549543.40991302 0.9841394120083214
32681887.78535673 0.9838291722714064
32814770.264622457 0.98351386244371
32948193.03560602 0.9831934202701297
33082158.295099348 0.9828677831197572
33216668.24882612 0.982536887990786
33351725.111478616 0.9822006715155681
33487331.106753644 0.9818590699658292
33623488.467389695 0.9815120192580356
33760199.43520316 0.9811594549589184
33897466.26112578 0.9808013122911536
34035291.20524118 0.9804375261391999
34173676.536822535 0.9800680310552914
34312624.534369744 0.979692761265592
34452137.48564675 0.9793116506765065
34592217.68771964 0.9789246328811495
34732867.44699399 0.9785316411659769
34874089.07925332 0.9781326085175736
35015884.90969673 0.9777274676296042
35158257.27297767 0.977316150909922
35301208.5132419 0.9768985904878403
35444740.98416661 0.9764747182215625
35588857.048998564 0.9760444657057752
35733559.080593675 0.9756077642793995
35878849.46145542 0.975164545033507
36024730.583774604 0.9747147388193921
36171204.849468544 0.9742582762568085
36318274.67022037 0.9737950877423663
36465942.46751924 0.9733251034580866
36614210.67269967 0.9728482533801197
36763081.726982094 0.9723644672876204
36912558.08151252 0.9718736747717857
37062642.19740344 0.9713758052450483
37213336.54577378 0.9708707879504324
37364643.607790194 0.9703585519710628
37516565.874707274 0.9698390262398379
37669105.84790921 0.9693121395492523
37822266.03895037 0.9687778205613826
37976048.969597146 0.9682359978180224
38130457.171869285 0.9676865997509759
38285493.18808134 0.9671295546925045
38441159.570885055 0.9665647908859238
38597458.88331079 0.965992236496356
38754393.69881032 0.9654118196216289
38911966.601298615 0.9648234683033287
39070180.18519699 0.9642271105379965
39229037.05547518 0.9636226742884768
39388539.82769492 0.9630100874954065
39548691.12805229 0.962389278088854
39709493.593421645 0.9617601740000952
39870949.871398404 0.9611227031735369
40033062.62034316 0.9604767935787747
40195834.50942525 0.9598223732227927
40359268.21866643 0.9591593701623
40523366.438985564 0.9584877125161978
40688131.87224233 0.9578073284781852
40853567.2312823 0.9571181463294909
41019675.23998097 0.9564200944517393
41186458.6332893 0.9557131013399375
41353920.157278016 0.9549970956155944
41522062.56918356 0.9542720060399561
41690888.63745276 0.9535377615273678
41860401.14178913 0.9527942911587494
42030602.87319794 0.9520415241951913
42201496.634032756 0.9512793900916613
42373085.23804134 0.9505078185108231
42545371.51041172 0.949726739336967
42718358.287819296 0.9489360826900408
42892048.41847288 0.9481357789397912
43066444.762162246 0.9473257587199994
43241550.190304555 0.9465059529428224
43417367.585992314 0.9456762928132214
43593899.844040155 0.9448367098434913
43771149.87103319 0.9439871358678718
43949120.58537418 0.9431275030572519
44127814.91733225 0.9422577439339528
44307235.80909049 0.9413777913865958
44487386.21479496 0.9404875786850432
44668269.100603126 0.9395870394954158
44849887.44473236 0.9386761078951829
45032244.23750965 0.9377547183883143
45215342.48142009 0.9368228059205037
45399185.19115708 0.935880305894445
45583775.39367118 0.934927154185174
45769116.1282207 0.9339632871554553
45955210.446421035 0.9329886416712277
46142061.412295625 0.9320031551170881
46329672.10232564 0.9310067654118256
46518045.60550141 0.9299994110239869
46707185.02337255 0.9289810309874853
46897093.47009963 0.927951564917233
47087774.072505206 0.9269109530248058
47279229.970125034 0.9258591361341324
47471464.31526037 0.9247960556971964
47664480.27302918 0.9237216538097639
47858281.021418944 0.922635873227112
48052869.75133828 0.9215386573797748
48248249.666670226 0.9204299503892831
48444423.98432419 0.9193096970839126
48641395.93428974 0.918177843014418
48839168.75968899 0.9170343344697658
49037745.71683075 0.9158791184928465
49237130.07526341 0.9147121428961755
49437325.11782941 0.9135333562775647
49638334.14071904 0.9123427080357727
49840160.45352437 0.9111401483861241
50042807.37929448 0.9099256283760868
50246278.25458933 0.9086990999008195
50450576.429535545 0.9074605157186635
50655705.267880745 0.906209829466596
50861668.14704974 0.9049469956756211
51068468.458199315 0.90367196978611
51276109.60627491 0.9023847081630714
51484595.010065824 0.9010851681113632
51693928.10226238 0.8997733078908221
51904112.32951155 0.8984490867313275
52115151.15247451 0.8971124648477748
52327048.04588321 0.8957634034549682
52539806.498597376 0.8944018647824252
52753430.0136626 0.8930278120890764
52967922.108367234 0.8916412096778794
53183286.314301126 0.8902420229103134
53399526.1774129 0.8888302182207786
53616645.258069225 0.8874057631308698
53834647.13111255 0.8859686262635422
54053535.38592087 0.8845187773571426
54273313.62646589 0.8830561872793261
54493985.47137328 0.8815808280408259
54715554.5539814 0.8800926728091001
54938024.52240184 0.8785916959218234
55161399.03957918 0.8770778729002422
55385681.78335098 0.8755511804623763
55610876.446509086 0.8740115965360584
55836986.73685955 0.8724591002718249
56064016.37728461 0.8708936720556288
56291969.105803005 0.8693152935213961
56520848.67563252 0.8677239475633951
56750658.855250806 0.8661196183484402
56981403.428458355 0.8645022913279001
57213086.19443992 0.8628719532495306
57445710.96782792 0.8612285921691027
57679281.57876442 0.859572197461848
57913801.87296488 0.8579027598336908
58149275.71178125 0.8562202713322822
58385706.97226511 0.8545247253578265
58623099.547232375 0.852816116673685
58861457.34532641 0.8510944414167734
59100784.29108336 0.8493596971077256
59341084.324995816 0.847611882660843
59582361.403578624 0.8458509983938003
59824619.4994331 0.8440770460371324
60067862.60131338 0.8422900287434651
60312094.714191146 0.8404899510965222
60557319.85932251 0.8386768191198685
60803542.07431329 0.8368506402854183
61050765.41318629 0.8350114235216772
61298993.946447745 0.8331591792217339
61548231.76115392 0.8312939192509916
61798482.9609793 0.8294156569546252
62049751.66628312 0.8275244071647831
62302042.01417829 0.825620186207503
62555358.15859841 0.8237030119093673
62809704.27036722 0.8217729036038633
63065084.53726628 0.8198298821374783
63321503.16410489 0.8178739698754922
63578964.37278833 0.8159051907074995
63837472.402388416 0.8139235700526211
64097031.50921221 0.8119291348644398
64357645.96687306 0.8099219136356232
64619320.06636053 0.8079019364022539
64882058.11611073 0.80586923474786
65145864.44207807 0.8038238418071271
65410743.387805514 0.8017657922693187
65676699.314497136 0.7996951223813678
65943736.60108882 0.7976118699506739
66211859.6443215 0.7955160743475653
66481072.85881242 0.7934077765074616
66751380.677128926 0.7912870189326989
67022787.54986035 0.7891538456940494
67295297.94569238 0.7870083024319
67568916.35147956 0.7848504363571223
67843647.27232012 0.7826802962515971
68119495.2316297 0.7804979324684225
68396464.77121548 0.7783033969317874
68674560.45135188 0.7760967431365047
68953786.85085455 0.7738780261472246
69234148.56715685 0.7716473025972947
69515650.2163845 0.7694046306873022
69798296.43343262 0.7671500701832594
70082091.87204097 0.7648836824144687
70367041.20487168 0.7626055302710291
70653149.12358505 0.7603156782010208
70940420.33891796 0.7580141922073294
71228859.58076027 0.7557011398441476
71518471.59823368 0.7533765902131155
71809261.15976956 0.7510406139591306
72101233.05318697 0.7486932832658135
72394392.08577248 0.7463346718506205
72688743.08435826 0.7439648549596276
72984290.8954026 0.7415839093619541
73281040.38506864 0.7391919133438606
73578996.43930559 0.7367889467024853
73878163.96392806 0.7343750907392566
74178547.88469793 0.7319504282529438
74480153.14740439 0.7295150435323853
74782984.71794643 0.7270690223488564
75087047.5824135 0.7246124519481166
75392346.7471686 0.7221454210420981
75698887.23893034 0.7196680198002677
76006674.10485514 0.7171803398406541
76315712.41262147 0.7146824742205229
76626007.250512 0.7121745174267381
76937563.72749875 0.709656565365768
77250386.97332577 0.7071287153533822
77564482.13859501 0.7045910661039942
77879854.3948498 0.7020437177196999
78196508.93466125 0.6994867716789656
78514450.97171251 0.6969203308250139
78833685.7408859 0.6943444993538657
79154218.49834774 0.6917593828020825
79476054.52163613 0.6891650880341712
79799199.10974725 0.6865617232296859
80123657.58322223 0.6839493978700161
80449435.28423579 0.6813282227248529
80776537.57668297 0.6786983098383647
81104969.84626871 0.6760597725150478
81434737.5005952 0.6734127253052966
81765845.96925232 0.6707572839906514
82098300.70390557 0.6680935655687738
82432107.17838733 0.6654216882381051
82767270.8887855 0.6627417713822601
83103797.35353543 0.6600539355541094
83441692.11350939 0.6573583024596032
83780960.73210898 0.6546549949412952
84121608.79535629 0.6519441369616036
84463641.91198523 0.6492258535858022
84807065.71353522 0.6465002709647291
85151885.85444243 0.6437675163172516
85498108.01213433 0.6410277179124515
85845737.88712172 0.638281005051575
86194781.20309405 0.6355275080497097
86545243.70701222 0.632767358217237
86897131.16920456 0.63000068784102
87250449.38346057 0.627227630165375
87605204.16712756 0.624448319372787
87961401.36120515 0.6216628905644198
88319046.83044258 0.6188714797403795
88678146.46343482 0.6160742237797738
89038706.17271894 0.6132712604205565
89400731.89487275 0.6104627282391474
89764229.59061107 0.6076487666298711
90129205.24488533 0.6048295157841714
90495664.86698066 0.6020051166696556
90863614.49061632 0.599175711008926
91233060.17404352 0.596341441258252
91604008.00014672 0.5935024505860383
91976464.07654218 0.5906588828511469
92350434.53568017 0.5878108825810241
92725925.53494433 0.5849585949496922
93102943.25675435 0.5821021657555612
93481493.90866736 0.5792417413991047
93861583.72347932 0.5763774688603911
94243218.95932919 0.5735094956764601
94626405.89980033 0.570637969918588
95011150.85402554 0.5677630401694014
95397460.15678936 0.5648848554998934
95785340.16863395 0.5620035654462994
96174797.27596225 0.5591193199868864
96565837.89114466 0.5562322695186154
96958468.45262314 0.5533425648337285
97352695.4250187 0.5504503570962208
97748525.2992363 0.5475557978182504
98145964.5925731 0.5446590388364453
98545019.84882519 0.5417602322881532
98945697.6383947 0.5388595305876209
99348004.55839944 0.5359570864021008
99751947.23277982 0.5330530526279225
100157532.3124094 0.5301475823664935
100564766.475204 0.5272408289002705
100973656.42623018 0.5243329456687021
101384208.89781807 0.5214240862441125
101796430.64967068 0.5185144043075915
102210328.46897589 0.515604053624848
102625909.17051665 0.5126931880220704
103043179.59678563 0.5097819613617528
103462146.61809622 0.5068705275185501
103882817.13269605 0.5039590403551278
104305198.06688105 0.5010476536980235
104729296.37510769 0.4981365213135436
105155119.04011017 0.49522579688365703
105582673.07301357 0.49231563398195016
106011965.5134502 0.48940618604960257
106443003.42967379 0.48649760637142464
106875793.9186784 0.4835900480519179
107310344.10631362 0.48068366399142043
107746661.1474027 0.477778606862298
108184752.22585867 0.47487502908522217
108624624.55480519 0.4719730828054947
109066285.37669356 0.46907291986948174
109509741.96342246 0.46617469180112064
109955001.61645809 0.4632785497785213
110402071.66695258 0.46038464461067974
110850959.47586744 0.4574931267142685
111301672.4340929 0.4546041460905669
111754217.96257055 0.4517178523024907
112208603.5124137 0.448834394451761
112664836.56503277 0.44595392115617394
113122924.63225666 0.44307658052703175
113582875.25645736 0.44020252014669653
114044696.01067226 0.4373318870463069
114508394.49873166 0.43446482768361555
114973978.35538206 0.4316014879210126
115441455.24641235 0.4287420130036956
115910832.86878054 0.4258865475380061
116382118.95073852 0.42303523546995336
116855321.25196221 0.42018822006388606
117330447.5636774 0.4173456438813759
117807505.70878898 0.41450764876027035
118286503.54200782 0.4116743757939563
118767448.94998303 0.4088459653107922
119250349.85142982 0.4060225568537711
119735214.1972609 0.40320428916037365
120222049.97071539 0.4003913001426509
120710865.18749325 0.39758372686749355
121201667.89588527 0.3947817055371523
121694466.17690608 0.39198537146996926
122189268.14442767 0.3891948590813388
122686081.94531108 0.38641030186491715
123184915.75954343 0.38363183237404264
123685777.80037065 0.3808595822034269
124188676.31443371 0.37809368197107546
124693619.58190238 0.3753342613004762
125200615.91661462 0.3725814488030148
125709673.66621138 0.36983537206067596
126220801.21227513 0.36709615760899117
126734006.97046578 0.36436393092026764
127249299.39066228 0.3616388163870601
127766686.9570998 0.3589209373059421
128286178.18850982 0.3562104158615401
128807781.63826099 0.3535073731108471
129331505.89449784 0.35081192896783203
129857359.58028531 0.34812420218830753
130385351.35374866 0.3454443103551139
130915489.90821707 0.34277236986357784
131447783.97236465 0.34010849590728087
131982242.31035733 0.33745280246409926
132518873.72199506 0.3348054022825683
133057687.04285774 0.33216640686853377
133598691.14444856 0.3295359264721225
134141894.93434335 0.3269140700749932
134687307.35633495 0.3243009453779231
135234937.3905812 0.32169665878868964
135784794.05375308 0.3191013154102681
136336886.39918134 0.316515019029353
136891223.51700845 0.31393787210517243
137447814.5343364 0.3113699757586451
138006668.61537793 0.3088114297618393
138567794.96160516 0.3062623325277722
139131202.81190458 0.30372278110050027
139696901.44272673 0.30119287114556326
140264900.16824025 0.29867269694073334
140835208.34048292 0.2961623513671071
141407835.34951892 0.2936619259004981
141982790.62359136 0.2911715106031803
142560083.62927794 0.28869119411594824
143139723.87164745 0.2862210636505048
143721720.89441398 0.28376120498218943
144306084.2800974 0.2813117024430123
144892823.65017903 0.2788726389150407
145481948.66526106 0.2764440958241018
146073469.0252233 0.27402615313382883
146667394.46938643 0.27161888934001266
147263734.77667 0.2692223814653071
147862499.76575464 0.26683670505424956
148463699.29524127 0.2644619341686236
149067343.26381713 0.2620981413831275
149673441.6104162 0.25974539778139405
150282004.31438363 0.2574037729523256
150893041.39564046 0.2550733349867554
151506562.9148464 0.2527541504744476
152122578.9735688 0.2504462845013977
152741099.7144469 0.2481498006474802
153362135.32135984 0.2458647609844054
153985696.0195919 0.2435912260740115
154611792.0760045 0.2413292549668542
155240433.799203 0.23907890520113662
155871631.53970742 0.2368402328019456
156505395.69012043 0.23461329228081468
157141736.68530232 0.23239813663558012
157780665.00254017 0.230194817350572
158422191.1617211 0.22800338439710316
159066325.72550607 0.22582388623426947
159713079.29950112 0.22365636981006531
160362462.532436 0.22150088056278294
161014486.11633697 0.21935746242273574
161669160.78670388 0.21722615781426974
162326497.32268456 0.21510700765808421
162986506.54725617 0.21300005137382771
163649199.32740065 0.21090532688300828
164314586.57428518 0.20882287061218102
164982679.24343896 0.20675271749643676
165653488.33493772 0.20469490098315424
166327024.8935821 0.2026494530360567
167003300.0090803 0.20061640413953624
167682324.8162311 0.1985957833032571
168364110.4951047 0.19658761806704067
169048668.27123085 0.1945919345060016
169736009.41578078 0.19260875723597365
170426145.24575436 0.1906381094191852
171119087.12416363 0.18868001277020918
171814846.46022388 0.18673448756215244
172513434.70953894 0.18480155263311765
173214863.37429106 0.18288122539290624
173919144.00342754 0.1809735218299794
174626288.19285506 0.179078456518646
175336307.58562782 0.1771960426265093
176049213.87213993 0.17532629192214172
176765018.7903187 0.17346921478299349
177483734.1258148 0.17162482020354092
178205371.71220088 0.1697931158036411
178929943.4311634 0.16797410783712913
179657461.2126997 0.1661678012006223
180387937.0353116 0.16437419944254977
181121382.9262069 0.1625933047723757
181857810.96149448 0.16082511807004712
182597233.26638475 0.15906963889563464
183339662.01538616 0.1573268654991814
184085109.43251023 0.15559679483073174
184833587.79146975 0.15387942255056675
185585109.41588163 0.15217474303961898
186339686.6794706 0.15048274941006923
187097332.0062699 0.14880343351613168
187858057.87083036 0.14713678596499585
188621876.7984228 0.14548279612795578
189388801.3652458 0.14384145215169658
190158844.19862953 0.14221274096975173
190932017.97724855 0.14059664831410196
191708335.4313272 0.13899315872694518
192487809.34285098 0.13740225557260427
193270452.54577374 0.13582392104959146
194056277.92623374 0.13425813620279609
194845298.42276266 0.13270488093582555
195637527.02649942 0.131164134023471
196432976.78140488 0.12963587312429975
197231660.78447348 0.12812007479338072
198033592.18595353 0.1266167144951128
198838784.18956065 0.12512576661618402
199647250.05269673 0.12364720447863248
200459003.086665 0.12218100035302298
201274056.65689403 0.12072712547171066
202092424.1831545 0.11928555004221769
202914119.13978198 0.11785624326069499
203739155.0558952 0.11643917332548198
204567545.51562408 0.11503430745073706
205399304.15832973 0.11364161188016347
206234444.6788302 0.11226105190080526
207072980.82762656 0.11089259185691497
207914926.411126 0.10953619516389734
208760295.2918743 0.10819182432230295
209609101.3887805 0.10685944093189642
210461358.67734805 0.10553900570577057
211317081.1899012 0.10423047848452333
212176283.01582137 0.10293381825046533
213038978.3017757 0.10164898314188764
213905181.25195155 0.1003759304673596
214774906.12828705 0.09911461672006949
215648167.25071105 0.09786499759218598
216524978.99737552 0.09662702798925721
217405355.804893 0.09540066204462966
218289312.1685753 0.09418585313388472
219176862.64266855 0.09298255388929955
220068021.84059826 0.09179071621430496
220962804.43520623 0.09061029129796694
221861225.15899408 0.089441229629462
222763298.80436206 0.0882834810125635
223669040.22385815 0.0871369945801107
224578464.3304189 0.08600171880848484
225491586.0976169 0.08487760153206653
226408420.55990347 0.08376458995768749
227328982.81286192 0.08266263067905216
228253288.0134522 0.08157166969115115
229181351.38026166 0.08049165240464334
230113188.19375625 0.07942252366021169
231048813.79652858 0.07836422774289221
231988243.59355608 0.07731670839635843
232931493.05245087 0.07627990883717825
233878577.70371637 0.07525377176902417
234829513.1409992 0.07423823939684485
235784315.02135158 0.07323325344098
236742999.0654854 0.07223875515123386
237705581.05803287 0.07125468532089059
238672076.84780264 0.07028098430067832
239642502.34804657 0.0693175920126637
240616873.53671774 0.06836444796409512
241595206.4567346 0.06742149126117475
242577517.21624607 0.06648866062276325
243563821.98889282 0.06556589439401879
244554137.01407954 0.06465313055995241
245548478.59723818 0.06375030675891791
246546863.1100987 0.06285736029601666
247549306.99095434 0.06197422815642693
248555826.74493846 0.061100847018641144
249566438.94429228 0.06023715326762531
250581160.22863963 0.05938308300788527
251600007.305257 0.05853857207644705
252622996.94935465 0.05770355605573603
253650146.00434873 0.0568779702863687
254681471.38213968 0.05606174987984389
255716990.06339172 0.05525482973113339
256756719.09780818 0.05445714453117603
257800675.60441858 0.05366862877925969
258848876.77185622 0.05288921679530579
259901339.85864347 0.05211884273204189
260958082.19347146 0.05135744058706989
262019121.17549187 0.05060494421481525
263084474.27459925 0.04986128733837114
264154159.0317206 0.04912640356122441
265228193.0591001 0.04840022637886902
266306594.0405953 0.047682689190295315
267389379.7319642 0.04697372530936744
268476567.9611586 0.04627326797607656
269568176.62861854 0.04558125036767243
270664223.70756316 0.04489760560967492
271764727.2442925 0.04422226678675456
272869705.3584808 0.04355516695349395
273979176.24347687 0.04289623914501818
275093158.1665991 0.042245416387501664
276211669.469443 0.041602631708538604
277334728.56817883 0.04096781814739058
278462353.95385677 0.04034090876509872
279594564.1927072 0.039721836654467914
280731377.9264529 0.03911053494991177
281872813.8726116 0.03850693683717027
283018890.8248054 0.03791097556288982
284169627.65307105 0.03732258444406824
285325043.3041663 0.03674169687736704
286485156.80188864 0.03616824634828096
287649987.247384 0.03560216644017707
288819553.81946355 0.03504339084319238
289993875.7749146 0.03449185336299714
291172972.44882506 0.033947487929414294
292356863.2548968 0.033410228604905355
293545567.68576777 0.032880009592914594
294739105.3133282 0.0323567652460765
295937495.7890499 0.03184043007427887
297140758.8443053 0.03133093875259116
298348914.290693 0.03082822612905041
299561982.0203659 0.030332227232307402
300779982.00635314 0.029842877279135163
302002934.3028968 0.029360111681792405
303230859.045777 0.028883866055252182
304463776.45264584 0.02841407622428759
305701706.8233554 0.02795067823042038
306944670.5402993 0.02749360833872569
308192688.06874365 0.027042803044501535
309445779.95716614 0.026598199079796672
310703966.8375895 0.026159733419802322
311967269.4259288 0.025727343289100518
313235708.5223273 0.025300966167778906
314509305.01150054 0.024880539797405718
315788079.86308104 0.024466002186866835
317072054.1319588 0.0240572916180685
318361248.9586355 0.023654346651499073
319655685.5695675 0.02325710613165942
320955385.27751774 0.022865509192354992
322260369.4819018 0.02247949526185611
323570659.6691477 0.02209900406791974
324886277.4130445 0.021723975642681973
326207244.3751006 0.021354350327415617
327533582.3048944 0.020990068777157506
328865313.0404408 0.020631071965201253
330202458.50854534 0.02027730118746327
331545040.7251666 0.01992869806671688
332893081.79578006 0.019585204556697898
334246603.9157363 0.019246762946084045
335605629.3706353 0.01891331586234354
336970180.5366871 0.0185848062754612
338340279.8810836 0.018261177501537353
339715949.9623627 0.017942373206264118
341097213.430788 0.017628337408275564
342484093.02871627 0.017319014482378516
343876611.59097457 0.017014349162660654
345274792.04523087 0.016714286545479663
346678657.4123797 0.01641877209233091
348088230.80691564 0.016127751632599704
349503535.4373154 0.015841171366195287
350924594.6064213 0.015558977866069159
352351431.71181923 0.015281118080620115
353784070.2462325 0.015007539335983065
355222533.7979028 0.014738189338208389
356666846.0509818 0.014473016175328498
358117030.78591484 0.014211968319316363
359573111.8798415 0.013954994627932489
361035113.30698276 0.013702044346467301
362503059.13903886 0.013453067109375931
363976973.5455795 0.01320801294180943
365456880.7944508 0.01296683226103995
366942805.252169 0.012729475877786348
368434771.3843228 0.01249589499743727
369932803.7559783 0.012266041221174615
371436927.0320767 0.012039866546999936
372947165.9778501 0.011817323370661364
374463545.45922273 0.011598364486487059
375986090.44322383 0.011382943088123113
377514825.9983923 0.01117101276917958
379049777.29519856 0.01096252752378277
380590969.6064533 0.010757441747039386
382138428.3077263 0.01055571023541028
383692178.87775815 0.01035728818699822
385252246.89888895 0.010162131201747035
386818658.0574735 0.009970195281558266
388391438.1443057 0.009781436830323184
389970613.0550447 0.009595812653872882
391556208.79063505 0.009413279959848513
393148251.45774424 0.009233796357490505
394746767.2691862 0.009057319857351602
396351782.54435617 0.008883808870932411
397963323.70965743 0.008713222210242812
399581417.29894626 0.008545519087287845
401206089.95396227 0.008380659113483062
402837368.42477036 0.008218602298997764
404475279.57019454 0.008059309052029794
406119850.35827 0.007902740178010265
407771107.86668074 0.00774885687874323
409429079.28320664 0.00759762075147902
411093791.90617335 0.007448993787923503
412765273.14489454 0.0073029383731851825
414443550.52013344 0.007159417284659772
416128651.6645494 0.00701839369085585
417820604.32315606 0.006879831150161145
419519436.3537713 0.006743693609552296
421225175.72748643 0.006609945403247181
422937850.52911955 0.006478551251303981
424657488.9576817 0.006349476258166007
426384119.3268341 0.0062226859111553885
428117770.06536466 0.0060981460789146045
429858469.71764916 0.005975823009799873
431606246.94412315 0.005855683330225896
433361130.52175534 0.005737694042963576
435123149.3445144 0.005621822525392766
436892332.42385566 0.005508036527709616
438668708.88919103 0.005396304171091938
440452307.9883728 0.005286593945822005
442243159.08816767 0.00517887470936951
444041291.6747511 0.0050731156844340515
445846735.3541859 0.004969286456950441
447659519.8529127 0.00486735697405659
449479675.0182329 0.004767297542026113
451307230.8188102 0.004669078824165383
453142217.3451575 0.004572671838678224
454984664.8101336 0.004478047956497811
456834603.54944277 0.0043851788990874425
458692064.02212685 0.004294036736211897
460557076.8110776 0.0042045938836789845
462429672.6235331 0.004116823101054182
464309882.2915872 0.004030697489348271
466197736.77268904 0.0039461904886797915
468093267.1501647 0.0038632758759122345
469996504.63372123 0.003781927762268627
471907480.55996406 0.00370212059092328
473826226.3929057 0.003623829134572655
475752773.72449505 0.0035470284929850823
477687154.27513 0.0034716940905320376
479629399.8941814 0.0033978016737006354
481579542.56051964 0.0033253273085888154
483537614.38303345 0.0032542473783845143
485503647.60116994 0.003184538580828681
487477674.5854579 0.0031161779256645553
489459727.83804464 0.003049142732072938
491449839.993223 0.002983410626095232
493448043.81798106 0.0029189595380440508
495454372.21253306 0.0028557676999036606
497468858.21086574 0.0027938136427199797
499491534.9812736 0.0027330761939818606
501522435.8269175 0.002673534474993415
503561594.186365 0.002615167898239477
505609043.63414246 0.002557956164744158
507664817.8812903 0.002501879261423458
509728950.7759098 0.002446917458433118
511801476.30373245 0.0023930513065116192
513882428.5886717 0.0023402616343201517
515971841.8933886 0.002288529545779462
518069750.61984795 0.002237836417404927
520176189.3098967 0.00218816389563975
522291192.64582497 0.002139493894187966
524414795.4509409 0.0020918085913472456
526547032.6901355 0.002045090427342542
528687939.4704712 0.001999322101660756
530837551.0417516 0.001954486570387753
532995902.7971036 0.00191056704354783
535163030.2735624 0.0018675469824463995
537338969.1526481 0.0018254100970167214
539523755.2609662 0.0017841403431706907
541717424.5707886 0.0017437219201549888
543920013.2006505 0.0017041392679125915
546131557.415936 0.0016653770644506488
548352093.6294886 0.0016274202232145945
550581658.4022019 0.0015902538904698576
552820288.4436262 0.0015538634426910064
555068020.6125636 0.001518234483959315
557324891.9176884 0.0014833528433686432
559590939.5181477 0.0014492045724407837
561866200.7241755 0.0014157759425502878
564150712.9977086 0.0013830534423592757
566444513.9529954 0.0013510237752629394
568747641.3572279 0.0013196738568456063
571060133.131155 0.0012889908123484087
573382027.3497112 0.0012589619741485017
575713362.2426343 0.0012295748792505619
578054176.1951089 0.0012008172667903878
580404507.7483888 0.0011726770755517107
582764395.6004364 0.001145142441495934
585133878.6065508 0.0011182016953055834
587512995.7800212 0.0010918433599413004
589901786.2927597 0.0010660561482133135
592300289.4759493 0.0010408289603671447
594708544.8206934 0.001016150881684159
597126591.9786564 0.0009920111800972083
599554470.7627312 0.0009683993038213612
601992221.1476847 0.0009453048790004486
604439883.2708216 0.000922717707369255
606897497.4326346 0.0009006277639319372
609365104.0974829 0.0008790251946564741
611842743.8942493 0.0008579003141858741
614330457.617013 0.0008372436035659551
616828286.2257121 0.0008170457079901628
619336270.8468326 0.0007972974345613068
621854452.7740759 0.0007779897500707894
624382873.4690405 0.0007591137787951792
626921574.5619084 0.0007406608003104376
629470597.8521187 0.0007226222473240116
632029985.309073 0.0007049897035246487
634599779.0728145 0.0006877549014504935
637180021.4547281 0.0006709097203752357
639770754.9382262 0.0006544461842126939
642372022.179464 0.0006383564594396381
644983866.0080309 0.0006226328530373247
647606329.427662 0.0006072678104515304
650239455.6169343 0.0005922539135714133
652883287.9299945 0.0005775838787269929
655537869.8972616 0.0005632505547056556
658203245.2261466 0.000549246920787512
660879457.8017749 0.0005355660847997311
663566551.6876976 0.0005222012811899889
666264571.1266339 0.0005091458691188633
668973560.5411881 0.000496393330571474
671693564.5345869 0.0004839372684881976
674424627.8914024 0.00047177140491463254
677166795.5783064 0.00045988957917062357
679920112.7447997 0.00044828574603861986
682684624.7239605 0.0004369539739711638
685460377.0331804 0.00042588844331766245
688247415.3749299 0.00041508344457023486
691045785.6375003 0.0004045333766288778
693855533.8957616 0.0003942327450857375
696676706.4119242 0.00038417616052853536
699509349.6362894 0.0003743583368631673
702353510.2080306 0.00036477408965528705
705209234.9559504 0.0003554183344910531
708076570.8992575 0.00034628608535680616
710955565.2483287 0.0003373724530377821
713846265.405504 0.0003286726435356291
716748718.9658555 0.00032018195650487536
719662973.7179767 0.0003118957837081351
722589077.6447575 0.00030380960749008687
725527078.9241923 0.00029591899927003233
728477025.9301611 0.0002882196180531147
731438967.2332289 0.00028070720896001606
734412951.6014487 0.0002733776017750715
737399028.0011523 0.00026622670951276597
740397245.5977743 0.0002592505270024182
743407653.75665 0.00025244512949109635
746430302.0438341 0.00024580667126456384
749465240.2269045 0.00023933138428623891
752512518.2758 0.00023301557685396067
755572186.3636311 0.00022685563227458814
758644294.8675121 0.00022084800755622726
761728894.3693779 0.0002149892321180488
764826035.6568358 0.0002092759065174858
767935769.7239891 0.0002037047011948241
771058147.7722802 0.00019827235523497903
774193221.2113359 0.00019297567514635827
777341041.6598023 0.00018781153365673522
780501660.946213 0.00018277686852591511
783675131.1098297 0.00017786868137518433
786861504.401506 0.0001730840365333242
790060833.2845342 0.0001684200598991291
793273170.435529 0.00016387393782021838
796498568.7452813 0.00015944291598810173
799737081.3196361 0.00015512429834929782
802988761.4803536 0.00015091544603241744
806253662.7660064 0.00014681377629100894
809531838.9328486 0.0001428167614621161
812823343.9557036 0.00013892192794034305
816128232.0288565 0.00013512685516730956
819446557.5669329 0.0001314291746363714
822778375.2058147 0.0001278265689124146
826123739.8035265 0.00012431677066664665
829482706.4411455 0.0001208975617261881
832855330.4236952 0.00011756677213836362
836241667.2810756 0.00011432227924948437
839641772.7689644 0.00011116200679805792
843055702.8697422 0.00010808392402220992
846483513.7933993 0.00010508604478122535
849925261.9784836 0.00010216642669099692
853381004.093014 9.932317027331099e-05
856850797.0354189 9.655441811876243e-05
860334697.9354751 9.385835406317842e-05
863832764.1552349 9.123320237740535e-05
867345053.289992 8.867722697028026e-05
870871623.169215 8.618873060468562e-05
874412531.8575069 8.37660541264986e-05
877967837.6555475 8.140757570631697e-05
881537599.1010736 7.911171009377548e-05
885121874.9698298 7.68769078843514e-05
888720724.2765421 7.470165479847514e-05
892334206.2758762 7.258447097282276e-05
895962380.463434 7.052391026361178e-05
899605306.5767196 6.851855956179344e-05
903263044.5961256 6.656703811996467e-05
906935654.745925 6.46679968908632e-05
910623197.4952475 6.28201178773097e-05
914325733.5590978 6.1022113493424185e-05
918043323.8993402 5.9272725937007586e-05
921776029.7257097 5.7570726572916686e-05
925523912.4968051 5.591491532730879e-05
929287033.921123 5.430412009258703e-05
933065455.9580593 5.273719614293628e-05
936859240.8189366 5.121302556028314e-05
940668450.9680133 4.973051667055649e-05
944493149.1235349 4.828860349008609e-05
948333398.2587516 4.688624518202746e-05
952189261.6029589 4.552242552265577e-05
956060802.6425424 4.419615237739498e-05
959948085.1220074 4.29064571864535e-05
963851173.0450523 4.1652394459910537e-05
967770130.6756066 4.043304128214608e-05
971705022.5388967 3.924749682545623e-05
975655913.4224924 3.8094881872737946e-05
979622868.3773978 3.6974338349091714e-05
983605952.7191063 3.5885028862235375e-05
987605232.0286838 3.482613625157738e-05
991620772.1538326 3.379686314583779e-05
995652639.2099997 3.279643152906844e-05

